Speech Pseudonymisation Assessment Using Voice Similarity Matrices

The proliferation of speech technologies and rising privacy legislation calls for the development of privacy preservation solutions for speech applications. These are essential since speech signals convey a wealth of rich, personal and potentially sensitive information. Anonymisation, the focus of the recent VoicePrivacy initiative, is one strategy to protect speaker identity information. Pseudonymisation solutions aim not only to mask the speaker identity and preserve the linguistic content, quality and naturalness, as is the goal of anonymisation, but also to preserve voice distinctiveness. Existing metrics for the assessment of anonymisation are ill-suited and those for the assessment of pseudonymisation are completely lacking. Based upon voice similarity matrices, this paper proposes the first intuitive visualisation of pseudonymisation performance for speech signals and two novel metrics for objective assessment. They reflect the two, key pseudonymisation requirements of de-identification and voice distinctiveness.

==> matrices/example_no_diag/example_aa_no_diag_ldtf_1.txt <==
0 20 0.5513078334043241
1 20 0.46400564920375637
2 20 0.3953070217488141
3 20 0.4050038465645576
4 20 0.21773258056048925
5 20 0.42790790882231367
6 20 0.3375627395008539
7 20 0.3423872781207755
8 20 0.4224094369430648
9 20 0.3115978205875803
10 20 0.5110423049835978
11 20 0.43391705276570247
12 20 0.5303862897064163
13 20 0.44232982464763415
14 20 0.47353992219799346
15 20 0.4493022466552946
16 20 0.4378413451275032
17 20 0.41995880237432415
18 20 0.5079293713430814

0 19 0.5513078334043241
1 19 0.8507663851094737
2 19 0.7363921911656509
3 19 0.6304902692663638
4 19 0.3849157846128154
5 19 0.5033448641701725
6 19 0.5569910107563827
7 19 0.5899014313234417
8 19 0.50248381565215
9 19 0.6289254951986042
10 19 0.9150297360883385
11 19 0.6431880213725609
12 19 0.7390632938916902
13 19 0.7491499355617494
14 19 0.9944440383501404
15 19 0.6263909051842191
16 19 0.7382911034264025
17 19 0.6456519131078168
18 19 1.0

0 18 0.46400564920375637
1 18 0.8507663851094737
2 18 0.5898738131221675
3 18 0.42502149241528914
4 18 0.20972672559855074
5 18 0.3205021287112494
6 18 0.2823479095085041
7 18 0.551069669505628
8 18 0.3684211508778914
9 18 0.5397232144251676
10 18 0.5463961562677014
11 18 0.4321518877053516
12 18 0.581763161115993
13 18 0.5757727679170398
14 18 0.7786197457127144
15 18 0.4194862714575959
16 18 0.609274720078055
17 18 0.44238491482174364
18 18 0.7685183643205835

0 17 0.3953070217488141
1 17 0.7363921911656509
2 17 0.5898738131221675
3 17 0.22634950810478688
4 17 0.0
5 17 0.2404644546160692
6 17 0.1403708745491433
7 17 0.4522885841264558
8 17 0.22306026761091072
9 17 0.43303295218703786
10 17 0.42088160311464523
11 17 0.3319844646239594
12 17 0.4651148313451691
13 17 0.5901310273412322
14 17 0.6101925663406348
15 17 0.27804717799156403
16 17 0.6009319188918848
17 17 0.2210871853309698
18 17 0.6611042110124177

0 16 0.4050038465645576
1 16 0.6304902692663638
2 16 0.42502149241528914
3 16 0.22634950810478688
4 16 0.6039141896190259
5 16 0.4176256576716581
6 16 0.6984582220215698
7 16 0.27019530560890204
8 16 0.5269375840201838
9 16 0.36459692442076036
10 16 0.7007114761349776
11 16 0.4958330120661756
12 16 0.47764857100090824
13 16 0.2205110743686787
14 16 0.4967964858928933
15 16 0.569579048559548
16 16 0.2870026472795782
17 16 0.8212533424422086
18 16 0.6004373804256276

0 15 0.21773258056048925
1 15 0.3849157846128154
2 15 0.20972672559855074
3 15 0.0
4 15 0.6039141896190259
5 15 0.3930775995429632
6 15 0.7594835550246648
7 15 0.16116706367912056
8 15 0.57036249828993
9 15 0.34428368969066725
10 15 0.5022673201027775
11 15 0.4958856122764394
12 15 0.36658398721891405
13 15 0.06873455255664894
14 15 0.29316849243440923
15 15 0.5539966379037116
16 15 0.15493004750200173
17 15 0.8253423160165201
18 15 0.2283355042228778

0 14 0.42790790882231367
1 14 0.5033448641701725
2 14 0.3205021287112494
3 14 0.2404644546160692
4 14 0.4176256576716581
5 14 0.3930775995429632
6 14 0.6095266270028373
7 14 0.2289939098067705
8 14 0.575357786391667
9 14 0.4420954185186923
10 14 0.5326448572641801
11 14 0.5905127969883015
12 14 0.5723695251979031
13 14 0.38822809174962214
14 14 0.4364121652985035
15 14 0.5671123648251019
16 14 0.39140748479958953
17 14 0.5875254367610651
18 14 0.31003007422241685

0 13 0.3375627395008539
1 13 0.5569910107563827
2 13 0.2823479095085041
3 13 0.1403708745491433
4 13 0.6984582220215698
5 13 0.7594835550246648
6 13 0.6095266270028373
7 13 0.1648294002652512
8 13 0.680501199512691
9 13 0.5207497229622708
10 13 0.6983891919007543
11 13 0.6764090036449986
12 13 0.5365428940169118
13 13 0.2422748273789803
14 13 0.409627918137237
15 13 0.6700501724924006
16 13 0.27661925255889347
17 13 0.9606250570212751
18 13 0.3473988119835425

0 12 0.3423872781207755
1 12 0.5899014313234417
2 12 0.551069669505628
3 12 0.4522885841264558
4 12 0.27019530560890204
5 12 0.16116706367912056
6 12 0.2289939098067705
7 12 0.1648294002652512
8 12 0.27439320275023416
9 12 0.38468341924002303
10 12 0.3830142802626323
11 12 0.3117092123673982
12 12 0.45001594442147536
13 12 0.4834140491182957
14 12 0.5965741229183223
15 12 0.33999158588111705
16 12 0.5076053330196333
17 12 0.329791310006228
18 12 0.5221753890517165

0 11 0.4224094369430648
1 11 0.50248381565215
2 11 0.3684211508778914
3 11 0.22306026761091072
4 11 0.5269375840201838
5 11 0.57036249828993
6 11 0.575357786391667
7 11 0.680501199512691
8 11 0.27439320275023416
9 11 0.5536579564543067
10 11 0.5636883434218579
11 11 0.6197868011885049
12 11 0.5891039842206884
13 11 0.3223441394594865
14 11 0.41560240563885725
15 11 0.6111006623125432
16 11 0.37564742941036744
17 11 0.784363619816357
18 11 0.37139809498723164

0 10 0.3115978205875803
1 10 0.6289254951986042
2 10 0.5397232144251676
3 10 0.43303295218703786
4 10 0.36459692442076036
5 10 0.34428368969066725
6 10 0.4420954185186923
7 10 0.5207497229622708
8 10 0.38468341924002303
9 10 0.5536579564543067
10 10 0.42190036960963634
11 10 0.5951143131091848
12 10 0.5963472860469294
13 10 0.398315697404399
14 10 0.5916782695886437
15 10 0.4659268837320225
16 10 0.5315461024557455
17 10 0.7219713925780209
18 10 0.47604181554360114

0 9 0.5110423049835978
1 9 0.9150297360883385
2 9 0.5463961562677014
3 9 0.42088160311464523
4 9 0.7007114761349776
5 9 0.5022673201027775
6 9 0.5326448572641801
7 9 0.6983891919007543
8 9 0.3830142802626323
9 9 0.5636883434218579
10 9 0.42190036960963634
11 9 0.6169753189770544
12 9 0.643418466899774
13 9 0.5097712780458512
14 9 0.7101392605420224
15 9 0.6424680747148187
16 9 0.4824197115477508
17 9 0.7861857066843725
18 9 0.7031457696297141

0 8 0.43391705276570247
1 8 0.6431880213725609
2 8 0.4321518877053516
3 8 0.3319844646239594
4 8 0.4958330120661756
5 8 0.4958856122764394
6 8 0.5905127969883015
7 8 0.6764090036449986
8 8 0.3117092123673982
9 8 0.6197868011885049
10 8 0.5951143131091848
11 8 0.6169753189770544
12 8 0.6290825000966606
13 8 0.4344659431403609
14 8 0.5302728377753855
15 8 0.6131601177182427
16 8 0.49056273879068946
17 8 0.6916454182232801
18 8 0.4406706172669441

0 7 0.5303862897064163
1 7 0.7390632938916902
2 7 0.581763161115993
3 7 0.4651148313451691
4 7 0.47764857100090824
5 7 0.36658398721891405
6 7 0.5723695251979031
7 7 0.5365428940169118
8 7 0.45001594442147536
9 7 0.5891039842206884
10 7 0.5963472860469294
11 7 0.643418466899774
12 7 0.6290825000966606
13 7 0.5821557161555276
14 7 0.6582640318805489
15 7 0.5947302057343061
16 7 0.5984643679389223
17 7 0.6372366695160226
18 7 0.5650321527043761

0 6 0.44232982464763415
1 6 0.7491499355617494
2 6 0.5757727679170398
3 6 0.5901310273412322
4 6 0.2205110743686787
5 6 0.06873455255664894
6 6 0.38822809174962214
7 6 0.2422748273789803
8 6 0.4834140491182957
9 6 0.3223441394594865
10 6 0.398315697404399
11 6 0.5097712780458512
12 6 0.4344659431403609
13 6 0.5821557161555276
14 6 0.6717689686535153
15 6 0.40618896039164204
16 6 0.6315535483314847
17 6 0.2803375961801733
18 6 0.5774162082926789

0 5 0.47353992219799346
1 5 0.9944440383501404
2 5 0.7786197457127144
3 5 0.6101925663406348
4 5 0.4967964858928933
5 5 0.29316849243440923
6 5 0.4364121652985035
7 5 0.409627918137237
8 5 0.5965741229183223
9 5 0.41560240563885725
10 5 0.5916782695886437
11 5 0.7101392605420224
12 5 0.5302728377753855
13 5 0.6582640318805489
14 5 0.6717689686535153
15 5 0.5361526897669947
16 5 0.6807850494205867
17 5 0.5651025036197062
18 5 0.8161871875639423

0 4 0.4493022466552946
1 4 0.6263909051842191
2 4 0.4194862714575959
3 4 0.27804717799156403
4 4 0.569579048559548
5 4 0.5539966379037116
6 4 0.5671123648251019
7 4 0.6700501724924006
8 4 0.33999158588111705
9 4 0.6111006623125432
10 4 0.4659268837320225
11 4 0.6424680747148187
12 4 0.6131601177182427
13 4 0.5947302057343061
14 4 0.40618896039164204
15 4 0.5361526897669947
16 4 0.42758085852137334
17 4 0.7135327778626244
18 4 0.45786108857315416

0 3 0.4378413451275032
1 3 0.7382911034264025
2 3 0.609274720078055
3 3 0.6009319188918848
4 3 0.2870026472795782
5 3 0.15493004750200173
6 3 0.39140748479958953
7 3 0.27661925255889347
8 3 0.5076053330196333
9 3 0.37564742941036744
10 3 0.5315461024557455
11 3 0.4824197115477508
12 3 0.49056273879068946
13 3 0.5984643679389223
14 3 0.6315535483314847
15 3 0.6807850494205867
16 3 0.42758085852137334
17 3 0.34349541630542235
18 3 0.5985425073455798

0 2 0.41995880237432415
1 2 0.6456519131078168
2 2 0.44238491482174364
3 2 0.2210871853309698
4 2 0.8212533424422086
5 2 0.8253423160165201
6 2 0.5875254367610651
7 2 0.9606250570212751
8 2 0.329791310006228
9 2 0.784363619816357
10 2 0.7219713925780209
11 2 0.7861857066843725
12 2 0.6916454182232801
13 2 0.6372366695160226
14 2 0.2803375961801733
15 2 0.5651025036197062
16 2 0.7135327778626244
17 2 0.34349541630542235
18 2 0.5075312061352258

0 1 0.5079293713430814
1 1 1.0
2 1 0.7685183643205835
3 1 0.6611042110124177
4 1 0.6004373804256276
5 1 0.2283355042228778
6 1 0.31003007422241685
7 1 0.3473988119835425
8 1 0.5221753890517165
9 1 0.37139809498723164
10 1 0.47604181554360114
11 1 0.7031457696297141
12 1 0.4406706172669441
13 1 0.5650321527043761
14 1 0.5774162082926789
15 1 0.8161871875639423
16 1 0.45786108857315416
17 1 0.5985425073455798
18 1 0.5075312061352258



==> matrices/example_no_diag/example_aa_no_diag_ldtf_2.txt <==
0 20 0.6336002643783495
1 20 0.6004589723981842
2 20 0.6809488479021699
3 20 0.5771200409386872
4 20 0.6481640481821751
5 20 0.6266399557702119
6 20 0.6512882858424637
7 20 0.06511249693500848
8 20 0.7269233141805308
9 20 0.729402943344077
10 20 0.51316593302186
11 20 0.6244394001745994
12 20 0.6719725185410739
13 20 0.451216045433557
14 20 0.44666614239177554
15 20 0.6028779524833393
16 20 0.6964278592641872
17 20 0.6694476059729361
18 20 0.5832425029616102

0 19 0.6336002643783495
1 19 0.6487102011804573
2 19 0.8127903190788669
3 19 0.49732350267319536
4 19 0.8070991266649897
5 19 0.8255560142861684
6 19 0.7231117755034966
7 19 0.23297122531548428
8 19 0.9789292412361595
9 19 0.7903611873561409
10 19 0.9200448873732797
11 19 0.9041464580433068
12 19 0.9002605472202719
13 19 0.9507484872107554
14 19 0.6936947597620334
15 19 0.8675977499828188
16 19 0.9154599617490442
17 19 0.8616349389791907
18 19 0.9979072504948755

0 18 0.6004589723981842
1 18 0.6487102011804573
2 18 0.6057678153364968
3 18 0.7568278997215512
4 18 0.5864797326151127
5 18 0.6600815775119048
6 18 0.4384343991205084
7 18 0.4652209725086237
8 18 0.6033585007969239
9 18 0.849653521954086
10 18 0.5464276026889082
11 18 0.5702586877562271
12 18 0.7493920985165367
13 18 0.6637749970585421
14 18 0.7363581469594889
15 18 0.4845332424025371
16 18 0.7490012531382623
17 18 0.6919357152384561
18 18 0.5100119254901875

0 17 0.6809488479021699
1 17 0.8127903190788669
2 17 0.6057678153364968
3 17 0.40787755836741135
4 17 0.679143815490067
5 17 0.7322103559332156
6 17 0.6762802703847678
7 17 0.12689391272008632
8 17 0.7489305985438047
9 17 0.6614296304102718
10 17 0.5891412330665099
11 17 0.6529250054251676
12 17 0.6812130016442609
13 17 0.6317822724282325
14 17 0.46583593607371143
15 17 0.6458007837723982
16 17 0.6928093454301619
17 17 0.5771870345583153
18 17 0.7130835431115017

0 16 0.5771200409386872
1 16 0.49732350267319536
2 16 0.7568278997215512
3 16 0.40787755836741135
4 16 0.5200802483670188
5 16 0.5445571808773907
6 16 0.4270806257688757
7 16 0.34253984089403144
8 16 0.5667634983558862
9 16 0.7674620286830292
10 16 0.5003866779926999
11 16 0.5489056888811821
12 16 0.5354282241547313
13 16 0.4921279436547086
14 16 0.5782264988005698
15 16 0.4308173086685023
16 16 0.6125586739135006
17 16 0.7570418328712883
18 16 0.440545333189266

0 15 0.6481640481821751
1 15 0.8070991266649897
2 15 0.5864797326151127
3 15 0.679143815490067
4 15 0.5200802483670188
5 15 0.8525653740129455
6 15 0.8697552546489912
7 15 0.20130346451348827
8 15 0.9393344003811784
9 15 0.7086099457399413
10 15 0.6382300740639857
11 15 0.754111121786303
12 15 0.8593028279864687
13 15 0.6721861715912768
14 15 0.48418384875162307
15 15 0.7437724896658288
16 15 0.6969727007768739
17 15 0.7524770849029573
18 15 0.6712712175659796

0 14 0.6266399557702119
1 14 0.8255560142861684
2 14 0.6600815775119048
3 14 0.7322103559332156
4 14 0.5445571808773907
5 14 0.8525653740129455
6 14 0.8148840690491598
7 14 0.2359474299929337
8 14 0.903887402002898
9 14 0.6710551328766285
10 14 0.6903806406721775
11 14 0.7100767407391997
12 14 0.8217857146651631
13 14 0.6430163999102886
14 14 0.5470342154588529
15 14 0.7999716032711248
16 14 0.7548073255948838
17 14 0.6559244583500178
18 14 0.653745765550677

0 13 0.6512882858424637
1 13 0.7231117755034966
2 13 0.4384343991205084
3 13 0.6762802703847678
4 13 0.4270806257688757
5 13 0.8697552546489912
6 13 0.8148840690491598
7 13 0.0
8 13 0.9672273902356485
9 13 0.5359384326941908
10 13 0.6837815134939755
11 13 0.7108202558613474
12 13 0.8787863570972404
13 13 0.48761581439809715
14 13 0.3091543816495052
15 13 0.7353746064654998
16 13 0.6293901616487424
17 13 0.6816220648272077
18 13 0.5773940447070685

0 12 0.06511249693500848
1 12 0.23297122531548428
2 12 0.4652209725086237
3 12 0.12689391272008632
4 12 0.34253984089403144
5 12 0.20130346451348827
6 12 0.2359474299929337
7 12 0.0
8 12 0.1648716791938589
9 12 0.4524762424966929
10 12 0.23948267005163282
11 12 0.15908389818867313
12 12 0.2471398438152074
13 12 0.3191990053875738
14 12 0.42646362334841126
15 12 0.04585723368283105
16 12 0.21303884931953782
17 12 0.23531290702023624
18 12 0.06484157784219134

0 11 0.7269233141805308
1 11 0.9789292412361595
2 11 0.6033585007969239
3 11 0.7489305985438047
4 11 0.5667634983558862
5 11 0.9393344003811784
6 11 0.903887402002898
7 11 0.9672273902356485
8 11 0.1648716791938589
9 11 0.8072930078260646
10 11 0.7214742541657613
11 11 0.9426341699182335
12 11 1.0
13 11 0.613842631126339
14 11 0.5152127532274144
15 11 0.7948913017447273
16 11 0.8422057811971277
17 11 0.7911074004244416
18 11 0.674078425644421

0 10 0.729402943344077
1 10 0.7903611873561409
2 10 0.849653521954086
3 10 0.6614296304102718
4 10 0.7674620286830292
5 10 0.7086099457399413
6 10 0.6710551328766285
7 10 0.5359384326941908
8 10 0.4524762424966929
9 10 0.8072930078260646
10 10 0.6538684114552485
11 10 0.6441338146774613
12 10 0.7706584893447895
13 10 0.6966404440990317
14 10 0.7654974014821407
15 10 0.5939457419751966
16 10 0.792848738090495
17 10 0.769950244402595
18 10 0.593697499261253

0 9 0.51316593302186
1 9 0.9200448873732797
2 9 0.5464276026889082
3 9 0.5891412330665099
4 9 0.5003866779926999
5 9 0.6382300740639857
6 9 0.6903806406721775
7 9 0.6837815134939755
8 9 0.23948267005163282
9 9 0.7214742541657613
10 9 0.6538684114552485
11 9 0.5994538440782707
12 9 0.8271456409268012
13 9 0.684404472196884
14 9 0.4357129679205048
15 9 0.48167271222533004
16 9 0.6574302587463292
17 9 0.8522538972396969
18 9 0.6937773147663059

0 8 0.6244394001745994
1 8 0.9041464580433068
2 8 0.5702586877562271
3 8 0.6529250054251676
4 8 0.5489056888811821
5 8 0.754111121786303
6 8 0.7100767407391997
7 8 0.7108202558613474
8 8 0.15908389818867313
9 8 0.9426341699182335
10 8 0.6441338146774613
11 8 0.5994538440782707
12 8 0.7550436439728332
13 8 0.614767460948814
14 8 0.5822916035166209
15 8 0.7432864164409979
16 8 0.789456121676927
17 8 0.6545391233994059
18 8 0.748059857061397

0 7 0.6719725185410739
1 7 0.9002605472202719
2 7 0.7493920985165367
3 7 0.6812130016442609
4 7 0.5354282241547313
5 7 0.8593028279864687
6 7 0.8217857146651631
7 7 0.8787863570972404
8 7 0.2471398438152074
9 7 1.0
10 7 0.7706584893447895
11 7 0.8271456409268012
12 7 0.7550436439728332
13 7 0.6980548400250522
14 7 0.5612847337485325
15 7 0.6344833263805547
16 7 0.8297939379600033
17 7 0.8049783786358458
18 7 0.6184395930961045

0 6 0.451216045433557
1 6 0.9507484872107554
2 6 0.6637749970585421
3 6 0.6317822724282325
4 6 0.4921279436547086
5 6 0.6721861715912768
6 6 0.6430163999102886
7 6 0.48761581439809715
8 6 0.3191990053875738
9 6 0.613842631126339
10 6 0.6966404440990317
11 6 0.684404472196884
12 6 0.614767460948814
13 6 0.6980548400250522
14 6 0.6605650570925339
15 6 0.6060513993568312
16 6 0.7193411593902393
17 6 0.7962795695690715
18 6 0.7100509919825457

0 5 0.44666614239177554
1 5 0.6936947597620334
2 5 0.7363581469594889
3 5 0.46583593607371143
4 5 0.5782264988005698
5 5 0.48418384875162307
6 5 0.5470342154588529
7 5 0.3091543816495052
8 5 0.42646362334841126
9 5 0.5152127532274144
10 5 0.7654974014821407
11 5 0.4357129679205048
12 5 0.5822916035166209
13 5 0.5612847337485325
14 5 0.6605650570925339
15 5 0.6433295546195923
16 5 0.7046052892975843
17 5 0.5741633435233643
18 5 0.6581008585292144

0 4 0.6028779524833393
1 4 0.8675977499828188
2 4 0.4845332424025371
3 4 0.6458007837723982
4 4 0.4308173086685023
5 4 0.7437724896658288
6 4 0.7999716032711248
7 4 0.7353746064654998
8 4 0.04585723368283105
9 4 0.7948913017447273
10 4 0.5939457419751966
11 4 0.48167271222533004
12 4 0.7432864164409979
13 4 0.6344833263805547
14 4 0.6060513993568312
15 4 0.6433295546195923
16 4 0.7097300419036109
17 4 0.594996888800058
18 4 0.7334516784907801

0 3 0.6964278592641872
1 3 0.9154599617490442
2 3 0.7490012531382623
3 3 0.6928093454301619
4 3 0.6125586739135006
5 3 0.6969727007768739
6 3 0.7548073255948838
7 3 0.6293901616487424
8 3 0.21303884931953782
9 3 0.8422057811971277
10 3 0.792848738090495
11 3 0.6574302587463292
12 3 0.789456121676927
13 3 0.8297939379600033
14 3 0.7193411593902393
15 3 0.7046052892975843
16 3 0.7097300419036109
17 3 0.716500028718018
18 3 0.7090119381452143

0 2 0.6694476059729361
1 2 0.8616349389791907
2 2 0.6919357152384561
3 2 0.5771870345583153
4 2 0.7570418328712883
5 2 0.7524770849029573
6 2 0.6559244583500178
7 2 0.6816220648272077
8 2 0.23531290702023624
9 2 0.7911074004244416
10 2 0.769950244402595
11 2 0.8522538972396969
12 2 0.6545391233994059
13 2 0.8049783786358458
14 2 0.7962795695690715
15 2 0.5741633435233643
16 2 0.594996888800058
17 2 0.716500028718018
18 2 0.5805225967809554

0 1 0.5832425029616102
1 1 0.9979072504948755
2 1 0.5100119254901875
3 1 0.7130835431115017
4 1 0.440545333189266
5 1 0.6712712175659796
6 1 0.653745765550677
7 1 0.5773940447070685
8 1 0.06484157784219134
9 1 0.674078425644421
10 1 0.593697499261253
11 1 0.6937773147663059
12 1 0.748059857061397
13 1 0.6184395930961045
14 1 0.7100509919825457
15 1 0.6581008585292144
16 1 0.7334516784907801
17 1 0.7090119381452143
18 1 0.5805225967809554



==> matrices/example_no_diag/example_oo_no_diag_ldtf_1.txt <==
0 20 0.2563344383034932
1 20 0.11687091559394706
2 20 0.19601355345258556
3 20 0.33757659740315116
4 20 0.19885561297676646
5 20 0.1880205702286943
6 20 0.16118956438360557
7 20 0.11557452758511613
8 20 0.20924388950476333
9 20 0.27878815975254945
10 20 0.3006033153674748
11 20 0.38477246744322163
12 20 0.11371471693824611
13 20 0.10845994325343955
14 20 0.14023582322671585
15 20 0.20868342681240773
16 20 0.32537767142743773
17 20 0.457559754204201
18 20 0.2283039044639767

0 19 0.2563344383034932
1 19 0.0909952374417062
2 19 0.14140803891101142
3 19 0.15991525302343526
4 19 0.06684338627575967
5 19 0.6365256750979494
6 19 0.005994768750159009
7 19 0.15509725790003137
8 19 0.3659781664044014
9 19 0.11306186529823815
10 19 0.3063906164492384
11 19 0.5170770618495226
12 19 0.09770903623015022
13 19 0.45354889281495603
14 19 0.04598671896776081
15 19 0.4247795906058211
16 19 0.5745420657844476
17 19 0.2412700874744628
18 19 0.26949507960272545

0 18 0.11687091559394706
1 18 0.0909952374417062
2 18 0.07604454904135065
3 18 0.2456722438441135
4 18 0.06192540818686301
5 18 0.14250451900666453
6 18 0.005860226712702928
7 18 0.3321343758244136
8 18 0.020150275686418057
9 18 0.13518302885130634
10 18 0.1364592477697429
11 18 0.10941675502531772
12 18 0.11810169909551352
13 18 0.3095375141665431
14 18 0.24880173840898043
15 18 0.08150448395570692
16 18 0.2038972177408858
17 18 0.05763621443093687
18 18 0.1109520884011277

0 17 0.19601355345258556
1 17 0.14140803891101142
2 17 0.07604454904135065
3 17 0.09273605085966757
4 17 0.03535484243914686
5 17 0.2852478475821607
6 17 0.07693418373983589
7 17 0.10210944664075218
8 17 0.045616792984205845
9 17 0.06486686898612219
10 17 0.27118965191545735
11 17 0.1730556787026169
12 17 0.08332567531887417
13 17 0.24549672008106138
14 17 0.044612807927765834
15 17 0.11468968988873189
16 17 0.24790833049280359
17 17 0.04991929437823024
18 17 0.23709636954500105

0 16 0.33757659740315116
1 16 0.15991525302343526
2 16 0.2456722438441135
3 16 0.09273605085966757
4 16 0.25475523925956883
5 16 0.16388925955116337
6 16 0.17280755024145555
7 16 0.13339355508514203
8 16 0.12640444882448715
9 16 0.3777549451204975
10 16 0.18598851882648745
11 16 0.47421357634234285
12 16 0.052295927069799554
13 16 0.1931366077304862
14 16 0.20508976876804003
15 16 0.3104486520929644
16 16 0.24338607831444053
17 16 0.5497858800814486
18 16 0.2702435086768918

0 15 0.19885561297676646
1 15 0.06684338627575967
2 15 0.06192540818686301
3 15 0.03535484243914686
4 15 0.25475523925956883
5 15 0.3706633003609011
6 15 0.456905278441837
7 15 0.12033778387842971
8 15 0.6481849072773891
9 15 0.2288018411138234
10 15 0.08905943671592655
11 15 0.3372231698926207
12 15 0.3572442335826968
13 15 0.07914478961177239
14 15 0.05194259909359096
15 15 0.32787297849648517
16 15 0.1475285082774829
17 15 0.48426352357277846
18 15 0.1326075338056791

0 14 0.1880205702286943
1 14 0.6365256750979494
2 14 0.14250451900666453
3 14 0.2852478475821607
4 14 0.16388925955116337
5 14 0.3706633003609011
6 14 0.30304160863008295
7 14 0.15744816074947227
8 14 0.7286059461615494
9 14 0.17601533831861865
10 14 0.23825762552304514
11 14 0.345102653987733
12 14 0.11632539596575775
13 14 0.22939085053959574
14 14 0.09551806311335981
15 14 0.8007770470166493
16 14 0.40566648249434506
17 14 0.13012389120804937
18 14 0.10831599791641999

0 13 0.16118956438360557
1 13 0.005994768750159009
2 13 0.005860226712702928
3 13 0.07693418373983589
4 13 0.17280755024145555
5 13 0.456905278441837
6 13 0.30304160863008295
7 13 0.05515040486024573
8 13 0.5376283845928927
9 13 0.1336453315949756
10 13 0.19711571458182373
11 13 0.3217268896930183
12 13 0.3905055317016096
13 13 0.02443158972505527
14 13 0.013638999601885438
15 13 0.2915525055818146
16 13 0.08316241927882204
17 13 0.25814668364050003
18 13 0.0

0 12 0.11557452758511613
1 12 0.15509725790003137
2 12 0.3321343758244136
3 12 0.10210944664075218
4 12 0.13339355508514203
5 12 0.12033778387842971
6 12 0.15744816074947227
7 12 0.05515040486024573
8 12 0.16998710881804055
9 12 0.22521391145490668
10 12 0.20243701235735667
11 12 0.2895093656978948
12 12 0.1955028388551873
13 12 0.44107169552022385
14 12 0.3299132043634907
15 12 0.09944224392413449
16 12 0.18439091165222024
17 12 0.04838507385131462
18 12 0.052765230636423036

0 11 0.20924388950476333
1 11 0.3659781664044014
2 11 0.020150275686418057
3 11 0.045616792984205845
4 11 0.12640444882448715
5 11 0.6481849072773891
6 11 0.7286059461615494
7 11 0.5376283845928927
8 11 0.16998710881804055
9 11 0.46544835396448275
10 11 0.1285538336307307
11 11 1.0
12 11 0.43139040066605083
13 11 0.05013693453843156
14 11 0.08540260320755784
15 11 0.6554996977852295
16 11 0.4890809242676432
17 11 0.22391657748136254
18 11 0.03332723120879531

0 10 0.27878815975254945
1 10 0.11306186529823815
2 10 0.13518302885130634
3 10 0.06486686898612219
4 10 0.3777549451204975
5 10 0.2288018411138234
6 10 0.17601533831861865
7 10 0.1336453315949756
8 10 0.22521391145490668
9 10 0.46544835396448275
10 10 0.10757538700891063
11 10 0.3724298483005823
12 10 0.10507931254647401
13 10 0.1097107553212686
14 10 0.15398954614902494
15 10 0.2947506303027303
16 10 0.4217772431998747
17 10 0.24176453606338377
18 10 0.027773565698821678

0 9 0.3006033153674748
1 9 0.3063906164492384
2 9 0.1364592477697429
3 9 0.27118965191545735
4 9 0.18598851882648745
5 9 0.08905943671592655
6 9 0.23825762552304514
7 9 0.19711571458182373
8 9 0.20243701235735667
9 9 0.1285538336307307
10 9 0.10757538700891063
11 9 0.20862894415113534
12 9 0.3920132137840486
13 9 0.27148987661810964
14 9 0.03518880863562513
15 9 0.08214773467359593
16 9 0.15745365693322785
17 9 0.1625556972510899
18 9 0.15787036147233086

0 8 0.38477246744322163
1 8 0.5170770618495226
2 8 0.10941675502531772
3 8 0.1730556787026169
4 8 0.47421357634234285
5 8 0.3372231698926207
6 8 0.345102653987733
7 8 0.3217268896930183
8 8 0.2895093656978948
9 8 1.0
10 8 0.3724298483005823
11 8 0.20862894415113534
12 8 0.34911187143873756
13 8 0.1632848940666731
14 8 0.18095191456317336
15 8 0.5154109745348561
16 8 0.5913521154766167
17 8 0.3417531310710107
18 8 0.21691520683788726

0 7 0.11371471693824611
1 7 0.09770903623015022
2 7 0.11810169909551352
3 7 0.08332567531887417
4 7 0.052295927069799554
5 7 0.3572442335826968
6 7 0.11632539596575775
7 7 0.3905055317016096
8 7 0.1955028388551873
9 7 0.43139040066605083
10 7 0.10507931254647401
11 7 0.3920132137840486
12 7 0.34911187143873756
13 7 0.13676852034936818
14 7 0.03216350246510775
15 7 0.06763308445773297
16 7 0.2838224459045771
17 7 0.09578287837303391
18 7 0.02151508634590734

0 6 0.10845994325343955
1 6 0.45354889281495603
2 6 0.3095375141665431
3 6 0.24549672008106138
4 6 0.1931366077304862
5 6 0.07914478961177239
6 6 0.22939085053959574
7 6 0.02443158972505527
8 6 0.44107169552022385
9 6 0.05013693453843156
10 6 0.1097107553212686
11 6 0.27148987661810964
12 6 0.1632848940666731
13 6 0.13676852034936818
14 6 0.16611877107814801
15 6 0.23161958719736592
16 6 0.3247267124012385
17 6 0.22057156826927485
18 6 0.1802387260127273

0 5 0.14023582322671585
1 5 0.04598671896776081
2 5 0.24880173840898043
3 5 0.044612807927765834
4 5 0.20508976876804003
5 5 0.05194259909359096
6 5 0.09551806311335981
7 5 0.013638999601885438
8 5 0.3299132043634907
9 5 0.08540260320755784
10 5 0.15398954614902494
11 5 0.03518880863562513
12 5 0.18095191456317336
13 5 0.03216350246510775
14 5 0.16611877107814801
15 5 0.7269264226840251
16 5 0.2650803586871698
17 5 0.06265196867713639
18 5 0.1554337228882503

0 4 0.20868342681240773
1 4 0.4247795906058211
2 4 0.08150448395570692
3 4 0.11468968988873189
4 4 0.3104486520929644
5 4 0.32787297849648517
6 4 0.8007770470166493
7 4 0.2915525055818146
8 4 0.09944224392413449
9 4 0.6554996977852295
10 4 0.2947506303027303
11 4 0.08214773467359593
12 4 0.5154109745348561
13 4 0.06763308445773297
14 4 0.23161958719736592
15 4 0.7269264226840251
16 4 0.6229028842374639
17 4 0.167164096883209
18 4 0.26713410802660253

0 3 0.32537767142743773
1 3 0.5745420657844476
2 3 0.2038972177408858
3 3 0.24790833049280359
4 3 0.24338607831444053
5 3 0.1475285082774829
6 3 0.40566648249434506
7 3 0.08316241927882204
8 3 0.18439091165222024
9 3 0.4890809242676432
10 3 0.4217772431998747
11 3 0.15745365693322785
12 3 0.5913521154766167
13 3 0.2838224459045771
14 3 0.3247267124012385
15 3 0.2650803586871698
16 3 0.6229028842374639
17 3 0.16075532434209863
18 3 0.19670855905687573

0 2 0.457559754204201
1 2 0.2412700874744628
2 2 0.05763621443093687
3 2 0.04991929437823024
4 2 0.5497858800814486
5 2 0.48426352357277846
6 2 0.13012389120804937
7 2 0.25814668364050003
8 2 0.04838507385131462
9 2 0.22391657748136254
10 2 0.24176453606338377
11 2 0.1625556972510899
12 2 0.3417531310710107
13 2 0.09578287837303391
14 2 0.22057156826927485
15 2 0.06265196867713639
16 2 0.167164096883209
17 2 0.16075532434209863
18 2 0.04296626995594568

0 1 0.2283039044639767
1 1 0.26949507960272545
2 1 0.1109520884011277
3 1 0.23709636954500105
4 1 0.2702435086768918
5 1 0.1326075338056791
6 1 0.10831599791641999
7 1 0.0
8 1 0.052765230636423036
9 1 0.03332723120879531
10 1 0.027773565698821678
11 1 0.15787036147233086
12 1 0.21691520683788726
13 1 0.02151508634590734
14 1 0.1802387260127273
15 1 0.1554337228882503
16 1 0.26713410802660253
17 1 0.19670855905687573
18 1 0.04296626995594568



==> matrices/example_no_diag/example_oo_no_diag_ldtf_2.txt <==
0 20 0.26724232235627565
1 20 0.12383214759061172
2 20 0.20490066583222152
3 20 0.3479905423559796
4 20 0.20471133120718132
5 20 0.1974479627930137
6 20 0.16952649054355187
7 20 0.1234309035862968
8 20 0.20926228611568817
9 20 0.28336480842611467
10 20 0.30975829568182767
11 20 0.3944258549487826
12 20 0.12192775610269743
13 20 0.11563329692956499
14 20 0.14843633873331857
15 20 0.21566212486547995
16 20 0.33441634639667467
17 20 0.4666307040457579
18 20 0.23763233517761181

0 19 0.26724232235627565
1 19 0.09806785128664325
2 19 0.15089057704880543
3 19 0.16926719914497004
4 19 0.07219609223979348
5 19 0.6429167726798554
6 19 0.0070286873706795205
7 19 0.16479945393275205
8 19 0.37650290786198404
9 19 0.12001306918936658
10 19 0.3205642331226796
11 19 0.5255347949070228
12 19 0.10599626416228917
13 19 0.46272529242353483
14 19 0.05107371047289737
15 19 0.43333686252743514
16 19 0.5820847795627316
17 19 0.25047318761817683
18 19 0.28006182368340055

0 18 0.12383214759061172
1 18 0.09806785128664325
2 18 0.08150035061529358
3 18 0.25523959405857294
4 18 0.06510627533202255
5 18 0.14996672995022137
6 18 0.006275735125190254
7 18 0.3416179851649206
8 18 0.021276212982208047
9 18 0.14209955238888725
10 18 0.14432790955145014
11 18 0.11650964186984038
12 18 0.1263131803401569
13 18 0.3198667563354207
14 18 0.25938138949259426
15 18 0.08765274164005993
16 18 0.2129263668024502
17 18 0.06165625158883875
18 18 0.11779801730667956

0 17 0.20490066583222152
1 17 0.15089057704880543
2 17 0.08150035061529358
3 17 0.09931693484031485
4 17 0.03705016202565494
5 17 0.29542500168588354
6 17 0.080907376731229
7 17 0.109402052986172
8 17 0.04861650828112988
9 17 0.06998793267023955
10 17 0.27894533373407676
11 17 0.1810832082883727
12 17 0.08864162294474533
13 17 0.2553348019123581
14 17 0.047943282145397635
15 17 0.1224252552684254
16 17 0.25772375965589106
17 17 0.0550866118565414
18 17 0.24670412366957842

0 16 0.3479905423559796
1 16 0.16926719914497004
2 16 0.25523959405857294
3 16 0.09931693484031485
4 16 0.2673606413202745
5 16 0.17390544551240833
6 16 0.1803420632394998
7 16 0.14181389011914447
8 16 0.13491098246682756
9 16 0.38740518617217395
10 16 0.19527671206810462
11 16 0.4818609560553034
12 16 0.05662649721352115
13 16 0.20201146692090888
14 16 0.21531392777888392
15 16 0.3211839024966338
16 16 0.25381534063255473
17 16 0.5582318641381427
18 16 0.28029046933021595

0 15 0.20471133120718132
1 15 0.07219609223979348
2 15 0.06510627533202255
3 15 0.03705016202565494
4 15 0.2673606413202745
5 15 0.3792467902306594
6 15 0.45935265712453166
7 15 0.12760379454790216
8 15 0.6549528056595699
9 15 0.23908199868064522
10 15 0.09511323646214893
11 15 0.34642733189931924
12 15 0.36736925238624724
13 15 0.08395951321476744
14 15 0.05633243520948094
15 15 0.3380663644141419
16 15 0.1577222749451521
17 15 0.4950879581101083
18 15 0.13940757602994366

0 14 0.1974479627930137
1 14 0.6429167726798554
2 14 0.14996672995022137
3 14 0.29542500168588354
4 14 0.17390544551240833
5 14 0.3792467902306594
6 14 0.3194145385125577
7 14 0.16460610741732154
8 14 0.7325173939210693
9 14 0.18390884167676386
10 14 0.24614296048391565
11 14 0.3550493814568394
12 14 0.12506021150032537
13 14 0.23553517420859696
14 14 0.10334888945508079
15 14 0.8042978671321336
16 14 0.4156005303475919
17 14 0.13756186908240853
18 14 0.12232942876016403

0 13 0.16952649054355187
1 13 0.0070286873706795205
2 13 0.006275735125190254
3 13 0.080907376731229
4 13 0.1803420632394998
5 13 0.45935265712453166
6 13 0.3194145385125577
7 13 0.05943965491730796
8 13 0.5306640184901595
9 13 0.14270566426876502
10 13 0.2063183830324275
11 13 0.33572013113171284
12 13 0.39989156430153316
13 13 0.026477631523123595
14 13 0.01544002763320266
15 13 0.3104958428338141
16 13 0.08921580003669875
17 13 0.26805476402377537
18 13 0.0

0 12 0.1234309035862968
1 12 0.16479945393275205
2 12 0.3416179851649206
3 12 0.109402052986172
4 12 0.14181389011914447
5 12 0.12760379454790216
6 12 0.16460610741732154
7 12 0.05943965491730796
8 12 0.1793405315154614
9 12 0.2347882147805916
10 12 0.21279715985311487
11 12 0.30077618675035506
12 12 0.20590876559007662
13 12 0.45059263403097394
14 12 0.3400680786321487
15 12 0.10708605351632548
16 12 0.19411506572556425
17 12 0.05351608931430547
18 12 0.05743525362722898

0 11 0.20926228611568817
1 11 0.37650290786198404
2 11 0.021276212982208047
3 11 0.04861650828112988
4 11 0.13491098246682756
5 11 0.6549528056595699
6 11 0.7325173939210693
7 11 0.5306640184901595
8 11 0.1793405315154614
9 11 0.4740187634856761
10 11 0.1367216125950596
11 11 1.0
12 11 0.44112320091211105
13 11 0.05385928189909051
14 11 0.09216947112738895
15 11 0.661004060702361
16 11 0.48675177359306204
17 11 0.23376821278339102
18 11 0.03628906746536626

0 10 0.28336480842611467
1 10 0.12001306918936658
2 10 0.14209955238888725
3 10 0.06998793267023955
4 10 0.38740518617217395
5 10 0.23908199868064522
6 10 0.18390884167676386
7 10 0.14270566426876502
8 10 0.2347882147805916
9 10 0.4740187634856761
10 10 0.11450306213281083
11 10 0.3828665224755996
12 10 0.1132798112966968
13 10 0.11705140141443277
14 10 0.16286784350002179
15 10 0.30533076996985725
16 10 0.42421544177496195
17 10 0.25338937832671204
18 10 0.030617910393374883

0 9 0.30975829568182767
1 9 0.3205642331226796
2 9 0.14432790955145014
3 9 0.27894533373407676
4 9 0.19527671206810462
5 9 0.09511323646214893
6 9 0.24614296048391565
7 9 0.2063183830324275
8 9 0.21279715985311487
9 9 0.1367216125950596
10 9 0.11450306213281083
11 9 0.21846998335314177
12 9 0.3967478043227796
13 9 0.2819080334837404
14 9 0.038889684644476
15 9 0.08836117646832212
16 9 0.1658035947190214
17 9 0.17167741166988926
18 9 0.16676174679297606

0 8 0.3944258549487826
1 8 0.5255347949070228
2 8 0.11650964186984038
3 8 0.1810832082883727
4 8 0.4818609560553034
5 8 0.34642733189931924
6 8 0.3550493814568394
7 8 0.33572013113171284
8 8 0.30077618675035506
9 8 1.0
10 8 0.3828665224755996
11 8 0.21846998335314177
12 8 0.3598494160401946
13 8 0.17299776668596847
14 8 0.19073238549494423
15 8 0.5232700643276418
16 8 0.5981582788855442
17 8 0.35173036735158797
18 8 0.22586949754548188

0 7 0.12192775610269743
1 7 0.10599626416228917
2 7 0.1263131803401569
3 7 0.08864162294474533
4 7 0.05662649721352115
5 7 0.36736925238624724
6 7 0.12506021150032537
7 7 0.39989156430153316
8 7 0.20590876559007662
9 7 0.44112320091211105
10 7 0.1132798112966968
11 7 0.3967478043227796
12 7 0.3598494160401946
13 7 0.14567937045670856
14 7 0.036207174516986976
15 7 0.07409212205197234
16 7 0.29432309028588477
17 7 0.10394385492399834
18 7 0.024148675316933647

0 6 0.11563329692956499
1 6 0.46272529242353483
2 6 0.3198667563354207
3 6 0.2553348019123581
4 6 0.20201146692090888
5 6 0.08395951321476744
6 6 0.23553517420859696
7 6 0.026477631523123595
8 6 0.45059263403097394
9 6 0.05385928189909051
10 6 0.11705140141443277
11 6 0.2819080334837404
12 6 0.17299776668596847
13 6 0.14567937045670856
14 6 0.17543250943135624
15 6 0.24224516584784384
16 6 0.3334410877268573
17 6 0.2300787510503545
18 6 0.19000999673899938

0 5 0.14843633873331857
1 5 0.05107371047289737
2 5 0.25938138949259426
3 5 0.047943282145397635
4 5 0.21531392777888392
5 5 0.05633243520948094
6 5 0.10334888945508079
7 5 0.01544002763320266
8 5 0.3400680786321487
9 5 0.09216947112738895
10 5 0.16286784350002179
11 5 0.038889684644476
12 5 0.19073238549494423
13 5 0.036207174516986976
14 5 0.17543250943135624
15 5 0.7227996998586661
16 5 0.27549946516143053
17 5 0.0690516773905993
18 5 0.16436744204215528

0 4 0.21566212486547995
1 4 0.43333686252743514
2 4 0.08765274164005993
3 4 0.1224252552684254
4 4 0.3211839024966338
5 4 0.3380663644141419
6 4 0.8042978671321336
7 4 0.3104958428338141
8 4 0.10708605351632548
9 4 0.661004060702361
10 4 0.30533076996985725
11 4 0.08836117646832212
12 4 0.5232700643276418
13 4 0.07409212205197234
14 4 0.24224516584784384
15 4 0.7227996998586661
16 4 0.6289363292319099
17 4 0.1773528939152534
18 4 0.2774616877269172

0 3 0.33441634639667467
1 3 0.5820847795627316
2 3 0.2129263668024502
3 3 0.25772375965589106
4 3 0.25381534063255473
5 3 0.1577222749451521
6 3 0.4156005303475919
7 3 0.08921580003669875
8 3 0.19411506572556425
9 3 0.48675177359306204
10 3 0.42421544177496195
11 3 0.1658035947190214
12 3 0.5981582788855442
13 3 0.29432309028588477
14 3 0.3334410877268573
15 3 0.27549946516143053
16 3 0.6289363292319099
17 3 0.16996038656156712
18 3 0.20636160115007446

0 2 0.4666307040457579
1 2 0.25047318761817683
2 2 0.06165625158883875
3 2 0.0550866118565414
4 2 0.5582318641381427
5 2 0.4950879581101083
6 2 0.13756186908240853
7 2 0.26805476402377537
8 2 0.05351608931430547
9 2 0.23376821278339102
10 2 0.25338937832671204
11 2 0.17167741166988926
12 2 0.35173036735158797
13 2 0.10394385492399834
14 2 0.2300787510503545
15 2 0.0690516773905993
16 2 0.1773528939152534
17 2 0.16996038656156712
18 2 0.0474378507855218

0 1 0.23763233517761181
1 1 0.28006182368340055
2 1 0.11779801730667956
3 1 0.24670412366957842
4 1 0.28029046933021595
5 1 0.13940757602994366
6 1 0.12232942876016403
7 1 0.0
8 1 0.05743525362722898
9 1 0.03628906746536626
10 1 0.030617910393374883
11 1 0.16676174679297606
12 1 0.22586949754548188
13 1 0.024148675316933647
14 1 0.19000999673899938
15 1 0.16436744204215528
16 1 0.2774616877269172
17 1 0.20636160115007446
18 1 0.0474378507855218



==> matrices/final_similarity_matrices/first_baseline/ldtf.mat.txt <==
0 40 0.9948001419845347
1 40 0.036138944067766826
2 40 0.0285744506746436
3 40 0.03362771399717414
4 40 0.04924015879356578
5 40 0.03438670789483758
6 40 0.0319753155931747
7 40 0.03017865177823349
8 40 0.027002178320648586
9 40 0.03469962017687677
10 40 0.03808118622396892
11 40 0.0484145388647228
12 40 0.06214063172889827
13 40 0.02692389838128153
14 40 0.027042883640452712
15 40 0.029165436074536383
16 40 0.03180475582494876
17 40 0.048210258435454595
18 40 0.08363938056447547
19 40 0.036992733336569245
20 40 0.5139541508821107
21 40 0.49991664615249254
22 40 0.4945300076677777
23 40 0.4906348176329255
24 40 0.48935196645490514
25 40 0.5052679529401383
26 40 0.5205224190752131
27 40 0.494674458873782
28 40 0.49693301986465493
29 40 0.511285069810264
30 40 0.4796892559419528
31 40 0.49851334015332877
32 40 0.5040957125400425
33 40 0.5043363253444754
34 40 0.49699807574189525
35 40 0.49268007550798704
36 40 0.5015022023144506
37 40 0.49743059644776966
38 40 0.48893449363504626
39 40 0.49279321993511055

0 39 0.036138944067766826
1 39 0.9999916955262336
2 39 0.026645107082345108
3 39 0.02756196548396467
4 39 0.028745010650451954
5 39 0.02512433852411035
6 39 0.18260823367162846
7 39 0.019712419371856513
8 39 0.02851575642693768
9 39 0.05395425643024806
10 39 0.02760047254811236
11 39 0.04698182896683725
12 39 0.10727114895621997
13 39 0.026034174042858786
14 39 0.08223022109355992
15 39 0.02530195974469374
16 39 0.07407966666233402
17 39 0.14326818178382048
18 39 0.039397643770324266
19 39 0.03886337906910764
20 39 0.49991664615249254
21 39 0.537713183098825
22 39 0.528172541526155
23 39 0.5256577922596183
24 39 0.5226680957413395
25 39 0.5287257778200677
26 39 0.5492765560309179
27 39 0.5543278538270103
28 39 0.5164575500242777
29 39 0.5465379493094892
30 39 0.5548024001044631
31 39 0.5422604582394674
32 39 0.552523109122878
33 39 0.5299809440153949
34 39 0.5152168398112683
35 39 0.5319496728474182
36 39 0.5422834500823739
37 39 0.5274068288927853
38 39 0.5556972153345218
39 39 0.5244660569843066

0 38 0.0285744506746436
1 38 0.026645107082345108
2 38 0.999861007242575
3 38 0.026242708923773544
4 38 0.039576154573374926
5 38 0.023591605183555152
6 38 0.029601190562301562
7 38 0.019083317804910203
8 38 0.052326691970384864
9 38 0.020484393868765303
10 38 0.03050611325595949
11 38 0.028301918266934553
12 38 0.027967247866129433
13 38 0.027577704582044067
14 38 0.04543464539887357
15 38 0.03603582924009245
16 38 0.02579577050538006
17 38 0.034567416428086056
18 38 0.0253357677314875
19 38 0.028338675857996112
20 38 0.4945300076677777
21 38 0.528172541526155
22 38 0.4633353044349926
23 38 0.4667021762490761
24 38 0.4672912625085725
25 38 0.47145976410339707
26 38 0.47580375106546346
27 38 0.46681292195444174
28 38 0.46880765267831026
29 38 0.46888134595176895
30 38 0.4621651238110067
31 38 0.46533795418686635
32 38 0.4731493391070173
33 38 0.466063372352181
34 38 0.4661803020642563
35 38 0.46360337445357325
36 38 0.47329035593197244
37 38 0.47100704451087394
38 38 0.4616067294405824
39 38 0.4641589369269914

0 37 0.03362771399717414
1 37 0.02756196548396467
2 37 0.026242708923773544
3 37 0.9570012179045023
4 37 0.026104093083127777
5 37 0.019524813182225813
6 37 0.046632025546591585
7 37 0.02169167440675538
8 37 0.02740081286295155
9 37 0.023369888682233733
10 37 0.025169004644734608
11 37 0.0480350750637567
12 37 0.03226413067247271
13 37 0.025917442111932542
14 37 0.03739530616134413
15 37 0.022995106790410405
16 37 0.027347802427893628
17 37 0.03928458486375896
18 37 0.02547858347647035
19 37 0.03744683616609959
20 37 0.4906348176329255
21 37 0.5256577922596183
22 37 0.4667021762490761
23 37 0.47073035548428976
24 37 0.4621797576852514
25 37 0.46841260245091315
26 37 0.47438741646776716
27 37 0.46363533870888807
28 37 0.4758201421994723
29 37 0.4768179581438054
30 37 0.4756559282600097
31 37 0.46175427526383617
32 37 0.4718873413396041
33 37 0.47164782750927703
34 37 0.47061564052797966
35 37 0.47274040512282395
36 37 0.4697474152315736
37 37 0.4754586087685162
38 37 0.4630224976498891
39 37 0.46283156534579767

0 36 0.04924015879356578
1 36 0.028745010650451954
2 36 0.039576154573374926
3 36 0.026104093083127777
4 36 0.9971843651675539
5 36 0.04071696304744662
6 36 0.028858228568763085
7 36 0.03396309024089007
8 36 0.02893518868654361
9 36 0.0280626164156528
10 36 0.061098358561776096
11 36 0.03181089781342036
12 36 0.09505992707158327
13 36 0.02504163214581116
14 36 0.03305642919936278
15 36 0.0323966203167674
16 36 0.04380338747888816
17 36 0.03697402710825345
18 36 0.12603026906130596
19 36 0.04050326056997412
20 36 0.48935196645490514
21 36 0.5226680957413395
22 36 0.4672912625085725
23 36 0.4621797576852514
24 36 0.5135220985655187
25 36 0.5153047210259597
26 36 0.5123554195487224
27 36 0.5028113320429537
28 36 0.49751264617427177
29 36 0.49464275949073927
30 36 0.4733851141191018
31 36 0.5044276555899251
32 36 0.49966582047735353
33 36 0.4907196219333555
34 36 0.49252256593567456
35 36 0.4970682171460979
36 36 0.5125929453760575
37 36 0.49168174184166774
38 36 0.494917521896131
39 36 0.49585514416330073

0 35 0.03438670789483758
1 35 0.02512433852411035
2 35 0.023591605183555152
3 35 0.019524813182225813
4 35 0.04071696304744662
5 35 0.9995339018077203
6 35 0.06413580397112285
7 35 0.08421517143904282
8 35 0.02834389004798977
9 35 0.19707800557459523
10 35 0.03417655061794245
11 35 0.025712933423164518
12 35 0.05473937150342794
13 35 0.05419642808875638
14 35 0.02542462437247347
15 35 0.024853269848593287
16 35 0.048689337974818184
17 35 0.03029074544184483
18 35 0.09848608341119576
19 35 0.030051113579501153
20 35 0.5052679529401383
21 35 0.5287257778200677
22 35 0.47145976410339707
23 35 0.46841260245091315
24 35 0.5153047210259597
25 35 0.5194461982063266
26 35 0.4915607621720784
27 35 0.49991280815052785
28 35 0.5027247796553524
29 35 0.4874626090450187
30 35 0.46767797558098184
31 35 0.5272411318879076
32 35 0.4923414238554493
33 35 0.4875220403133547
34 35 0.4922322492401483
35 35 0.5113106280851287
36 35 0.505765670822813
37 35 0.49892351439139737
38 35 0.4947400796597369
39 35 0.5321476857886216

0 34 0.0319753155931747
1 34 0.18260823367162846
2 34 0.029601190562301562
3 34 0.046632025546591585
4 34 0.028858228568763085
5 34 0.06413580397112285
6 34 0.9995331231532151
7 34 0.0457723924338578
8 34 0.029366613672131815
9 34 0.270938266851456
10 34 0.03325684482170044
11 34 0.03830893286577608
12 34 0.0509364372574105
13 34 0.026606250818525936
14 34 0.034205853339937184
15 34 0.026201042503012015
16 34 0.34693915972048955
17 34 0.06945680961412155
18 34 0.027933482498361164
19 34 0.02755777608831738
20 34 0.5205224190752131
21 34 0.5492765560309179
22 34 0.47580375106546346
23 34 0.47438741646776716
24 34 0.5123554195487224
25 34 0.4915607621720784
26 34 0.5364855606366739
27 34 0.5126309055319374
28 34 0.5287276164801601
29 34 0.5054331752765683
30 34 0.495431360104874
31 34 0.5363175190456557
32 34 0.5212140018165986
33 34 0.527568226387693
34 34 0.5332470942969898
35 34 0.5432144871045622
36 34 0.5256300382939598
37 34 0.5316084794148094
38 34 0.507150527306047
39 34 0.5356199388637937

0 33 0.03017865177823349
1 33 0.019712419371856513
2 33 0.019083317804910203
3 33 0.02169167440675538
4 33 0.03396309024089007
5 33 0.08421517143904282
6 33 0.0457723924338578
7 33 0.999679934275977
8 33 0.023108683953647232
9 33 0.11248775944234438
10 33 0.02717443153587456
11 33 0.03330890818786625
12 33 0.05158509152779177
13 33 0.06496505422874077
14 33 0.020029269345685257
15 33 0.021452680958584477
16 33 0.04611903451349829
17 33 0.025088823774118852
18 33 0.03859944533206543
19 33 0.017808745868210855
20 33 0.494674458873782
21 33 0.5543278538270103
22 33 0.46681292195444174
23 33 0.46363533870888807
24 33 0.5028113320429537
25 33 0.49991280815052785
26 33 0.5126309055319374
27 33 0.4589833234271522
28 33 0.468953029240934
29 33 0.46147245138174764
30 33 0.4582946850849282
31 33 0.4665165645720731
32 33 0.45963488220478976
33 33 0.4619784224220081
34 33 0.46284269857761373
35 33 0.47122433717173023
36 33 0.4639854758103161
37 33 0.46198178978106935
38 33 0.4620465859350634
39 33 0.46511074750337106

0 32 0.027002178320648586
1 32 0.02851575642693768
2 32 0.052326691970384864
3 32 0.02740081286295155
4 32 0.02893518868654361
5 32 0.02834389004798977
6 32 0.029366613672131815
7 32 0.023108683953647232
8 32 0.9999945685225515
9 32 0.02996792908681446
10 32 0.035648420461173745
11 32 0.03185380651290505
12 32 0.038620805603534966
13 32 0.03106316306442797
14 32 0.07432920627300442
15 32 0.04957688714256307
16 32 0.02680680410133697
17 32 0.03135612721361084
18 32 0.025398635498174692
19 32 0.02515065823299115
20 32 0.49693301986465493
21 32 0.5164575500242777
22 32 0.46880765267831026
23 32 0.4758201421994723
24 32 0.49751264617427177
25 32 0.5027247796553524
26 32 0.5287276164801601
27 32 0.468953029240934
28 32 0.4862825565450714
29 32 0.4765926110854747
30 32 0.46420123487856996
31 32 0.46707170803692005
32 32 0.47343833474772407
33 32 0.46978329801752816
34 32 0.4761927580824379
35 32 0.46394451877742793
36 32 0.4848584951164558
37 32 0.4759889555720585
38 32 0.4620468237397524
39 32 0.46511128943174473

0 31 0.03469962017687677
1 31 0.05395425643024806
2 31 0.020484393868765303
3 31 0.023369888682233733
4 31 0.0280626164156528
5 31 0.19707800557459523
6 31 0.270938266851456
7 31 0.11248775944234438
8 31 0.02996792908681446
9 31 0.9999759745242847
10 31 0.0888221459481697
11 31 0.028627581337935287
12 31 0.593683563222559
13 31 0.07149021223744054
14 31 0.024565692914077206
15 31 0.026389850552838566
16 31 0.19834175667713902
17 31 0.0934097592451479
18 31 0.035262235901016084
19 31 0.024150016463453768
20 31 0.511285069810264
21 31 0.5465379493094892
22 31 0.46888134595176895
23 31 0.4768179581438054
24 31 0.49464275949073927
25 31 0.4874626090450187
26 31 0.5054331752765683
27 31 0.46147245138174764
28 31 0.4765926110854747
29 31 0.4882085732666561
30 31 0.47147784110333535
31 31 0.5129577973066136
32 31 0.481205719527962
33 31 0.48949085736460063
34 31 0.50798314871764
35 31 0.5307493965999401
36 31 0.5001877831897034
37 31 0.4985997909176784
38 31 0.4907623199723872
39 31 0.5369751005604693

0 30 0.03808118622396892
1 30 0.02760047254811236
2 30 0.03050611325595949
3 30 0.025169004644734608
4 30 0.061098358561776096
5 30 0.03417655061794245
6 30 0.03325684482170044
7 30 0.02717443153587456
8 30 0.035648420461173745
9 30 0.0888221459481697
10 30 0.9998335183130612
11 30 0.02660271654420064
12 30 0.05556194364481038
13 30 0.026438946298533102
14 30 0.02730137420678036
15 30 0.02951492463487756
16 30 0.04230292041255877
17 30 0.0697164256661906
18 30 0.03346825851998619
19 30 0.024441137899759064
20 30 0.4796892559419528
21 30 0.5548024001044631
22 30 0.4621651238110067
23 30 0.4756559282600097
24 30 0.4733851141191018
25 30 0.46767797558098184
26 30 0.495431360104874
27 30 0.4582946850849282
28 30 0.46420123487856996
29 30 0.47147784110333535
30 30 0.4659301717432474
31 30 0.498765178950136
32 30 0.47818641754735713
33 30 0.48376045153069686
34 30 0.520491090085255
35 30 0.5078126799680774
36 30 0.48890984089714246
37 30 0.5144176953748829
38 30 0.46930254051753567
39 30 0.5176262017623878

0 29 0.0484145388647228
1 29 0.04698182896683725
2 29 0.028301918266934553
3 29 0.0480350750637567
4 29 0.03181089781342036
5 29 0.025712933423164518
6 29 0.03830893286577608
7 29 0.03330890818786625
8 29 0.03185380651290505
9 29 0.028627581337935287
10 29 0.02660271654420064
11 29 0.995613414769732
12 29 0.03359439838262964
13 29 0.06368374967981363
14 29 0.03968609825590843
15 29 0.024154099759789483
16 29 0.025731888798401537
17 29 0.03033685006355262
18 29 0.02950032669458006
19 29 0.029905632210079365
20 29 0.49851334015332877
21 29 0.5422604582394674
22 29 0.46533795418686635
23 29 0.46175427526383617
24 29 0.5044276555899251
25 29 0.5272411318879076
26 29 0.5363175190456557
27 29 0.4665165645720731
28 29 0.46707170803692005
29 29 0.5129577973066136
30 29 0.498765178950136
31 29 0.4762935465453045
32 29 0.49340020791956757
33 29 0.4901398904140362
34 29 0.49246969171533034
35 29 0.49102487924595656
36 29 0.4949456727571017
37 29 0.48930430061274
38 29 0.4772195627657922
39 29 0.47080747214614155

0 28 0.06214063172889827
1 28 0.10727114895621997
2 28 0.027967247866129433
3 28 0.03226413067247271
4 28 0.09505992707158327
5 28 0.05473937150342794
6 28 0.0509364372574105
7 28 0.05158509152779177
8 28 0.038620805603534966
9 28 0.593683563222559
10 28 0.05556194364481038
11 28 0.03359439838262964
12 28 0.9988767803790594
13 28 0.049343919946279714
14 28 0.029408087291421376
15 28 0.030919765191431837
16 28 0.11043459577214784
17 28 0.15403927178877236
18 28 0.05266123464842215
19 28 0.036716680387802764
20 28 0.5040957125400425
21 28 0.552523109122878
22 28 0.4731493391070173
23 28 0.4718873413396041
24 28 0.49966582047735353
25 28 0.4923414238554493
26 28 0.5212140018165986
27 28 0.45963488220478976
28 28 0.47343833474772407
29 28 0.481205719527962
30 28 0.47818641754735713
31 28 0.49340020791956757
32 28 0.5126174364718534
33 28 0.5200183012693558
34 28 0.5404111336258939
35 28 0.5534885519051118
36 28 0.5383078150041644
37 28 0.5346807244633814
38 28 0.5319395617571812
39 28 0.5558598045454317

0 27 0.02692389838128153
1 27 0.026034174042858786
2 27 0.027577704582044067
3 27 0.025917442111932542
4 27 0.02504163214581116
5 27 0.05419642808875638
6 27 0.026606250818525936
7 27 0.06496505422874077
8 27 0.03106316306442797
9 27 0.07149021223744054
10 27 0.026438946298533102
11 27 0.06368374967981363
12 27 0.049343919946279714
13 27 0.9999770430825718
14 27 0.02807655370749241
15 27 0.025233235112847727
16 27 0.025629591903440153
17 27 0.041505471396198625
18 27 0.02599586833942765
19 27 0.024051870174790827
20 27 0.5043363253444754
21 27 0.5299809440153949
22 27 0.466063372352181
23 27 0.47164782750927703
24 27 0.4907196219333555
25 27 0.4875220403133547
26 27 0.527568226387693
27 27 0.4619784224220081
28 27 0.46978329801752816
29 27 0.48949085736460063
30 27 0.48376045153069686
31 27 0.4901398904140362
32 27 0.5200183012693558
33 27 0.4725752842065782
34 27 0.47676456569077286
35 27 0.47729253010875944
36 27 0.47944010816851307
37 27 0.4754560854015426
38 27 0.46471086621435875
39 27 0.472190286804179

0 26 0.027042883640452712
1 26 0.08223022109355992
2 26 0.04543464539887357
3 26 0.03739530616134413
4 26 0.03305642919936278
5 26 0.02542462437247347
6 26 0.034205853339937184
7 26 0.020029269345685257
8 26 0.07432920627300442
9 26 0.024565692914077206
10 26 0.02730137420678036
11 26 0.03968609825590843
12 26 0.029408087291421376
13 26 0.02807655370749241
14 26 0.9998493952475682
15 26 0.029956234944988953
16 26 0.033907226357217476
17 26 0.04799265401515037
18 26 0.03598630342705437
19 26 0.03082251613958548
20 26 0.49699807574189525
21 26 0.5152168398112683
22 26 0.4661803020642563
23 26 0.47061564052797966
24 26 0.49252256593567456
25 26 0.4922322492401483
26 26 0.5332470942969898
27 26 0.46284269857761373
28 26 0.4761927580824379
29 26 0.50798314871764
30 26 0.520491090085255
31 26 0.49246969171533034
32 26 0.5404111336258939
33 26 0.47676456569077286
34 26 0.5485270479217464
35 26 0.5321159831968991
36 26 0.5380952058727372
37 26 0.5549838775570763
38 26 0.5170853271740183
39 26 0.5122500181152204

0 25 0.029165436074536383
1 25 0.02530195974469374
2 25 0.03603582924009245
3 25 0.022995106790410405
4 25 0.0323966203167674
5 25 0.024853269848593287
6 25 0.026201042503012015
7 25 0.021452680958584477
8 25 0.04957688714256307
9 25 0.026389850552838566
10 25 0.02951492463487756
11 25 0.024154099759789483
12 25 0.030919765191431837
13 25 0.025233235112847727
14 25 0.029956234944988953
15 25 0.9997639633167185
16 25 0.25463442831410393
17 25 0.0388794239237257
18 25 0.02569993300582303
19 25 0.029599779607733422
20 25 0.49268007550798704
21 25 0.5319496728474182
22 25 0.46360337445357325
23 25 0.47274040512282395
24 25 0.4970682171460979
25 25 0.5113106280851287
26 25 0.5432144871045622
27 25 0.47122433717173023
28 25 0.46394451877742793
29 25 0.5307493965999401
30 25 0.5078126799680774
31 25 0.49102487924595656
32 25 0.5534885519051118
33 25 0.47729253010875944
34 25 0.5321159831968991
35 25 0.46780383208049836
36 25 0.4847752164084476
37 25 0.4741320484017176
38 25 0.49510191113316376
39 25 0.4894749532317726

0 24 0.03180475582494876
1 24 0.07407966666233402
2 24 0.02579577050538006
3 24 0.027347802427893628
4 24 0.04380338747888816
5 24 0.048689337974818184
6 24 0.34693915972048955
7 24 0.04611903451349829
8 24 0.02680680410133697
9 24 0.19834175667713902
10 24 0.04230292041255877
11 24 0.025731888798401537
12 24 0.11043459577214784
13 24 0.025629591903440153
14 24 0.033907226357217476
15 24 0.25463442831410393
16 24 0.9998108998302747
17 24 0.1776816516750205
18 24 0.028803187108012555
19 24 0.03917389932398178
20 24 0.5015022023144506
21 24 0.5422834500823739
22 24 0.47329035593197244
23 24 0.4697474152315736
24 24 0.5125929453760575
25 24 0.505765670822813
26 24 0.5256300382939598
27 24 0.4639854758103161
28 24 0.4848584951164558
29 24 0.5001877831897034
30 24 0.48890984089714246
31 24 0.4949456727571017
32 24 0.5383078150041644
33 24 0.47944010816851307
34 24 0.5380952058727372
35 24 0.4847752164084476
36 24 0.5508808941369755
37 24 0.5527724931011905
38 24 0.5841747797917226
39 24 0.581583091748648

0 23 0.048210258435454595
1 23 0.14326818178382048
2 23 0.034567416428086056
3 23 0.03928458486375896
4 23 0.03697402710825345
5 23 0.03029074544184483
6 23 0.06945680961412155
7 23 0.025088823774118852
8 23 0.03135612721361084
9 23 0.0934097592451479
10 23 0.0697164256661906
11 23 0.03033685006355262
12 23 0.15403927178877236
13 23 0.041505471396198625
14 23 0.04799265401515037
15 23 0.0388794239237257
16 23 0.1776816516750205
17 23 0.98259244208675
18 23 0.02997473980719024
19 23 0.032684726973522454
20 23 0.49743059644776966
21 23 0.5274068288927853
22 23 0.47100704451087394
23 23 0.4754586087685162
24 23 0.49168174184166774
25 23 0.49892351439139737
26 23 0.5316084794148094
27 23 0.46198178978106935
28 23 0.4759889555720585
29 23 0.4985997909176784
30 23 0.5144176953748829
31 23 0.48930430061274
32 23 0.5346807244633814
33 23 0.4754560854015426
34 23 0.5549838775570763
35 23 0.4741320484017176
36 23 0.5527724931011905
37 23 0.5472475442266628
38 23 0.5180945547235017
39 23 0.5303389736912236

0 22 0.08363938056447547
1 22 0.039397643770324266
2 22 0.0253357677314875
3 22 0.02547858347647035
4 22 0.12603026906130596
5 22 0.09848608341119576
6 22 0.027933482498361164
7 22 0.03859944533206543
8 22 0.025398635498174692
9 22 0.035262235901016084
10 22 0.03346825851998619
11 22 0.02950032669458006
12 22 0.05266123464842215
13 22 0.02599586833942765
14 22 0.03598630342705437
15 22 0.02569993300582303
16 22 0.028803187108012555
17 22 0.02997473980719024
18 22 0.9999561234934263
19 22 0.024630719639737727
20 22 0.48893449363504626
21 22 0.5556972153345218
22 22 0.4616067294405824
23 22 0.4630224976498891
24 22 0.494917521896131
25 22 0.4947400796597369
26 22 0.507150527306047
27 22 0.4620465859350634
28 22 0.4620468237397524
29 22 0.4907623199723872
30 22 0.46930254051753567
31 22 0.4772195627657922
32 22 0.5319395617571812
33 22 0.46471086621435875
34 22 0.5170853271740183
35 22 0.49510191113316376
36 22 0.5841747797917226
37 22 0.5180945547235017
38 22 0.4693935139664047
39 22 0.4915201739677948

0 21 0.036992733336569245
1 21 0.03886337906910764
2 21 0.028338675857996112
3 21 0.03744683616609959
4 21 0.04050326056997412
5 21 0.030051113579501153
6 21 0.02755777608831738
7 21 0.017808745868210855
8 21 0.02515065823299115
9 21 0.024150016463453768
10 21 0.024441137899759064
11 21 0.029905632210079365
12 21 0.036716680387802764
13 21 0.024051870174790827
14 21 0.03082251613958548
15 21 0.029599779607733422
16 21 0.03917389932398178
17 21 0.032684726973522454
18 21 0.024630719639737727
19 21 0.9997715111952342
20 21 0.49279321993511055
21 21 0.5244660569843066
22 21 0.4641589369269914
23 21 0.46283156534579767
24 21 0.49585514416330073
25 21 0.5321476857886216
26 21 0.5356199388637937
27 21 0.46511074750337106
28 21 0.46511128943174473
29 21 0.5369751005604693
30 21 0.5176262017623878
31 21 0.47080747214614155
32 21 0.5558598045454317
33 21 0.472190286804179
34 21 0.5122500181152204
35 21 0.4894749532317726
36 21 0.581583091748648
37 21 0.5303389736912236
38 21 0.4915201739677948
39 21 0.5312607121405524

0 20 0.5139541508821107
1 20 0.49991664615249254
2 20 0.4945300076677777
3 20 0.4906348176329255
4 20 0.48935196645490514
5 20 0.5052679529401383
6 20 0.5205224190752131
7 20 0.494674458873782
8 20 0.49693301986465493
9 20 0.511285069810264
10 20 0.4796892559419528
11 20 0.49851334015332877
12 20 0.5040957125400425
13 20 0.5043363253444754
14 20 0.49699807574189525
15 20 0.49268007550798704
16 20 0.5015022023144506
17 20 0.49743059644776966
18 20 0.48893449363504626
19 20 0.49279321993511055
20 20 0.4722989242005635
21 20 0.48043955984264536
22 20 0.4505386097032417
23 20 0.4275110999599863
24 20 0.430786829882615
25 20 0.37061569251882487
26 20 0.43964208751678613
27 20 0.4090952218957981
28 20 0.4114400337558177
29 20 0.43734179110383425
30 20 0.4012342592942855
31 20 0.4662311258675583
32 20 0.4414104638377905
33 20 0.47286554488401783
34 20 0.4435991044739969
35 20 0.45334458795956095
36 20 0.4460109086382343
37 20 0.4422607922605256
38 20 0.43496565518012964
39 20 0.4659753748448168

0 19 0.49991664615249254
1 19 0.537713183098825
2 19 0.528172541526155
3 19 0.5256577922596183
4 19 0.5226680957413395
5 19 0.5287257778200677
6 19 0.5492765560309179
7 19 0.5543278538270103
8 19 0.5164575500242777
9 19 0.5465379493094892
10 19 0.5548024001044631
11 19 0.5422604582394674
12 19 0.552523109122878
13 19 0.5299809440153949
14 19 0.5152168398112683
15 19 0.5319496728474182
16 19 0.5422834500823739
17 19 0.5274068288927853
18 19 0.5556972153345218
19 19 0.5244660569843066
20 19 0.48043955984264536
21 19 0.7423152750794357
22 19 0.5884436781492758
23 19 0.5499402645139794
24 19 0.5058547303913891
25 19 0.42508780104837923
26 19 0.46415272204328273
27 19 0.4799324395681243
28 19 0.4938445059361995
29 19 0.4625695940001687
30 19 0.5053102304650143
31 19 0.6092791267923253
32 19 0.5125302930243556
33 19 0.5439306200804395
34 19 0.5512480475368656
35 19 0.6354688794824827
36 19 0.5062397755423895
37 19 0.5458570392311547
38 19 0.508638453191765
39 19 0.6418471232775903

0 18 0.4945300076677777
1 18 0.528172541526155
2 18 0.4633353044349926
3 18 0.4667021762490761
4 18 0.4672912625085725
5 18 0.47145976410339707
6 18 0.47580375106546346
7 18 0.46681292195444174
8 18 0.46880765267831026
9 18 0.46888134595176895
10 18 0.4621651238110067
11 18 0.46533795418686635
12 18 0.4731493391070173
13 18 0.466063372352181
14 18 0.4661803020642563
15 18 0.46360337445357325
16 18 0.47329035593197244
17 18 0.47100704451087394
18 18 0.4616067294405824
19 18 0.4641589369269914
20 18 0.4505386097032417
21 18 0.5884436781492758
22 18 0.5650095611851892
23 18 0.4973776235250209
24 18 0.43655596099066024
25 18 0.368039314990339
26 18 0.4035636518764032
27 18 0.38967649139621857
28 18 0.4815450172988292
29 18 0.4185642715433192
30 18 0.47468931617788623
31 18 0.47805582456857315
32 18 0.43977670305945826
33 18 0.4902007660647039
34 18 0.4898431314265841
35 18 0.5633601856291858
36 18 0.43573365895186217
37 18 0.5005867611077902
38 18 0.44129857436806424
39 18 0.5621200323668277

0 17 0.4906348176329255
1 17 0.5256577922596183
2 17 0.4667021762490761
3 17 0.47073035548428976
4 17 0.4621797576852514
5 17 0.46841260245091315
6 17 0.47438741646776716
7 17 0.46363533870888807
8 17 0.4758201421994723
9 17 0.4768179581438054
10 17 0.4756559282600097
11 17 0.46175427526383617
12 17 0.4718873413396041
13 17 0.47164782750927703
14 17 0.47061564052797966
15 17 0.47274040512282395
16 17 0.4697474152315736
17 17 0.4754586087685162
18 17 0.4630224976498891
19 17 0.46283156534579767
20 17 0.4275110999599863
21 17 0.5499402645139794
22 17 0.4973776235250209
23 17 0.5367232312391906
24 17 0.37194973042032653
25 17 0.30438418186925303
26 17 0.37757535663178576
27 17 0.34715228637591466
28 17 0.4483297494066355
29 17 0.3722203427070012
30 17 0.4391776432242399
31 17 0.4362857582948107
32 17 0.4056882368247769
33 17 0.44998413229033496
34 17 0.4937291981319483
35 17 0.50207796503663
36 17 0.3893064055091308
37 17 0.49723203110092873
38 17 0.37198041716259195
39 17 0.5260863401418419

0 16 0.48935196645490514
1 16 0.5226680957413395
2 16 0.4672912625085725
3 16 0.4621797576852514
4 16 0.5135220985655187
5 16 0.5153047210259597
6 16 0.5123554195487224
7 16 0.5028113320429537
8 16 0.49751264617427177
9 16 0.49464275949073927
10 16 0.4733851141191018
11 16 0.5044276555899251
12 16 0.49966582047735353
13 16 0.4907196219333555
14 16 0.49252256593567456
15 16 0.4970682171460979
16 16 0.5125929453760575
17 16 0.49168174184166774
18 16 0.494917521896131
19 16 0.49585514416330073
20 16 0.430786829882615
21 16 0.5058547303913891
22 16 0.43655596099066024
23 16 0.37194973042032653
24 16 0.5669120766898683
25 16 0.4970507283245695
26 16 0.43533495353244983
27 16 0.5289483136736819
28 16 0.38735961987038675
29 16 0.4709808423721098
30 16 0.4166685030957261
31 16 0.5305677227158222
32 16 0.4611123819978382
33 16 0.4544953946353226
34 16 0.37044350758332617
35 16 0.4599695254195094
36 16 0.4848063696868524
37 16 0.39157704626529555
38 16 0.5678998914213389
39 16 0.49572599954296337

0 15 0.5052679529401383
1 15 0.5287257778200677
2 15 0.47145976410339707
3 15 0.46841260245091315
4 15 0.5153047210259597
5 15 0.5194461982063266
6 15 0.4915607621720784
7 15 0.49991280815052785
8 15 0.5027247796553524
9 15 0.4874626090450187
10 15 0.46767797558098184
11 15 0.5272411318879076
12 15 0.4923414238554493
13 15 0.4875220403133547
14 15 0.4922322492401483
15 15 0.5113106280851287
16 15 0.505765670822813
17 15 0.49892351439139737
18 15 0.4947400796597369
19 15 0.5321476857886216
20 15 0.37061569251882487
21 15 0.42508780104837923
22 15 0.368039314990339
23 15 0.30438418186925303
24 15 0.4970507283245695
25 15 0.5962653937787777
26 15 0.42812535853857286
27 15 0.5520076823285561
28 15 0.3529722226039161
29 15 0.4868960280783178
30 15 0.41096913747240393
31 15 0.4631904380542614
32 15 0.461954786512427
33 15 0.4183042110191563
34 15 0.3236732423660683
35 15 0.3949520715294795
36 15 0.4802500170410856
37 15 0.35080799812214924
38 15 0.570792578059296
39 15 0.37351660042628326

0 14 0.5205224190752131
1 14 0.5492765560309179
2 14 0.47580375106546346
3 14 0.47438741646776716
4 14 0.5123554195487224
5 14 0.4915607621720784
6 14 0.5364855606366739
7 14 0.5126309055319374
8 14 0.5287276164801601
9 14 0.5054331752765683
10 14 0.495431360104874
11 14 0.5363175190456557
12 14 0.5212140018165986
13 14 0.527568226387693
14 14 0.5332470942969898
15 14 0.5432144871045622
16 14 0.5256300382939598
17 14 0.5316084794148094
18 14 0.507150527306047
19 14 0.5356199388637937
20 14 0.43964208751678613
21 14 0.46415272204328273
22 14 0.4035636518764032
23 14 0.37757535663178576
24 14 0.43533495353244983
25 14 0.42812535853857286
26 14 0.5149755539942227
27 14 0.49911036821673216
28 14 0.3749285543009488
29 14 0.48731023120747324
30 14 0.4439417106834564
31 14 0.4732530957039548
32 14 0.49282655837204914
33 14 0.4861616778674338
34 14 0.42530491911915375
35 14 0.44202196447786724
36 14 0.48523971263156834
37 14 0.42678167142538187
38 14 0.4908345430386743
39 14 0.40021049936280356

0 13 0.494674458873782
1 13 0.5543278538270103
2 13 0.46681292195444174
3 13 0.46363533870888807
4 13 0.5028113320429537
5 13 0.49991280815052785
6 13 0.5126309055319374
7 13 0.4589833234271522
8 13 0.468953029240934
9 13 0.46147245138174764
10 13 0.4582946850849282
11 13 0.4665165645720731
12 13 0.45963488220478976
13 13 0.4619784224220081
14 13 0.46284269857761373
15 13 0.47122433717173023
16 13 0.4639854758103161
17 13 0.46198178978106935
18 13 0.4620465859350634
19 13 0.46511074750337106
20 13 0.4090952218957981
21 13 0.4799324395681243
22 13 0.38967649139621857
23 13 0.34715228637591466
24 13 0.5289483136736819
25 13 0.5520076823285561
26 13 0.49911036821673216
27 13 0.6429182735216488
28 13 0.3543214673641845
29 13 0.5265104097891387
30 13 0.46944400953376686
31 13 0.527758663198025
32 13 0.5255543561223622
33 13 0.47457446940669384
34 13 0.37721971764396656
35 13 0.431824757027806
36 13 0.5203084573225686
37 13 0.38840353106465725
38 13 0.6181637215351615
39 13 0.4115209942234289

0 12 0.49693301986465493
1 12 0.5164575500242777
2 12 0.46880765267831026
3 12 0.4758201421994723
4 12 0.49751264617427177
5 12 0.5027247796553524
6 12 0.5287276164801601
7 12 0.468953029240934
8 12 0.4862825565450714
9 12 0.4765926110854747
10 12 0.46420123487856996
11 12 0.46707170803692005
12 12 0.47343833474772407
13 12 0.46978329801752816
14 12 0.4761927580824379
15 12 0.46394451877742793
16 12 0.4848584951164558
17 12 0.4759889555720585
18 12 0.4620468237397524
19 12 0.46511128943174473
20 12 0.4114400337558177
21 12 0.4938445059361995
22 12 0.4815450172988292
23 12 0.4483297494066355
24 12 0.38735961987038675
25 12 0.3529722226039161
26 12 0.3749285543009488
27 12 0.3543214673641845
28 12 0.47613138928503257
29 12 0.3891168942433619
30 12 0.4247304960529491
31 12 0.4235256805880199
32 12 0.400956757141756
33 12 0.4454198332901264
34 12 0.4572533724261945
35 12 0.49639042003572637
36 12 0.4102613035745716
37 12 0.46523705511993785
38 12 0.4066207376908459
39 12 0.4726215345055971

0 11 0.511285069810264
1 11 0.5465379493094892
2 11 0.46888134595176895
3 11 0.4768179581438054
4 11 0.49464275949073927
5 11 0.4874626090450187
6 11 0.5054331752765683
7 11 0.46147245138174764
8 11 0.4765926110854747
9 11 0.4882085732666561
10 11 0.47147784110333535
11 11 0.5129577973066136
12 11 0.481205719527962
13 11 0.48949085736460063
14 11 0.50798314871764
15 11 0.5307493965999401
16 11 0.5001877831897034
17 11 0.4985997909176784
18 11 0.4907623199723872
19 11 0.5369751005604693
20 11 0.43734179110383425
21 11 0.4625695940001687
22 11 0.4185642715433192
23 11 0.3722203427070012
24 11 0.4709808423721098
25 11 0.4868960280783178
26 11 0.48731023120747324
27 11 0.5265104097891387
28 11 0.3891168942433619
29 11 0.5334520069118465
30 11 0.4797103047409297
31 11 0.4827543516497422
32 11 0.5045033098133866
33 11 0.49233736541769724
34 11 0.4040702755180948
35 11 0.43407695443676153
36 11 0.5003688288539765
37 11 0.42031976128311666
38 11 0.5596264445862643
39 11 0.4202038920325525

0 10 0.4796892559419528
1 10 0.5548024001044631
2 10 0.4621651238110067
3 10 0.4756559282600097
4 10 0.4733851141191018
5 10 0.46767797558098184
6 10 0.495431360104874
7 10 0.4582946850849282
8 10 0.46420123487856996
9 10 0.47147784110333535
10 10 0.4659301717432474
11 10 0.498765178950136
12 10 0.47818641754735713
13 10 0.48376045153069686
14 10 0.520491090085255
15 10 0.5078126799680774
16 10 0.48890984089714246
17 10 0.5144176953748829
18 10 0.46930254051753567
19 10 0.5176262017623878
20 10 0.4012342592942855
21 10 0.5053102304650143
22 10 0.47468931617788623
23 10 0.4391776432242399
24 10 0.4166685030957261
25 10 0.41096913747240393
26 10 0.4439417106834564
27 10 0.46944400953376686
28 10 0.4247304960529491
29 10 0.4797103047409297
30 10 0.6477921844286968
31 10 0.4360753736486678
32 10 0.4957353732991842
33 10 0.4955829572596575
34 10 0.4281765699882195
35 10 0.49245950481431294
36 10 0.45173829718880637
37 10 0.4725123266061287
38 10 0.5352459819906498
39 10 0.4539970028725628

0 9 0.49851334015332877
1 9 0.5422604582394674
2 9 0.46533795418686635
3 9 0.46175427526383617
4 9 0.5044276555899251
5 9 0.5272411318879076
6 9 0.5363175190456557
7 9 0.4665165645720731
8 9 0.46707170803692005
9 9 0.5129577973066136
10 9 0.498765178950136
11 9 0.4762935465453045
12 9 0.49340020791956757
13 9 0.4901398904140362
14 9 0.49246969171533034
15 9 0.49102487924595656
16 9 0.4949456727571017
17 9 0.48930430061274
18 9 0.4772195627657922
19 9 0.47080747214614155
20 9 0.4662311258675583
21 9 0.6092791267923253
22 9 0.47805582456857315
23 9 0.4362857582948107
24 9 0.5305677227158222
25 9 0.4631904380542614
26 9 0.4732530957039548
27 9 0.527758663198025
28 9 0.4235256805880199
29 9 0.4827543516497422
30 9 0.4360753736486678
31 9 0.6251758001804099
32 9 0.5028141716804458
33 9 0.510644644142489
34 9 0.46632454797682826
35 9 0.534720857775502
36 9 0.5101204484503336
37 9 0.4562433028210322
38 9 0.5552036475517019
39 9 0.5323435686667093

0 8 0.5040957125400425
1 8 0.552523109122878
2 8 0.4731493391070173
3 8 0.4718873413396041
4 8 0.49966582047735353
5 8 0.4923414238554493
6 8 0.5212140018165986
7 8 0.45963488220478976
8 8 0.47343833474772407
9 8 0.481205719527962
10 8 0.47818641754735713
11 8 0.49340020791956757
12 8 0.5126174364718534
13 8 0.5200183012693558
14 8 0.5404111336258939
15 8 0.5534885519051118
16 8 0.5383078150041644
17 8 0.5346807244633814
18 8 0.5319395617571812
19 8 0.5558598045454317
20 8 0.4414104638377905
21 8 0.5125302930243556
22 8 0.43977670305945826
23 8 0.4056882368247769
24 8 0.4611123819978382
25 8 0.461954786512427
26 8 0.49282655837204914
27 8 0.5255543561223622
28 8 0.400956757141756
29 8 0.5045033098133866
30 8 0.4957353732991842
31 8 0.5028141716804458
32 8 0.529752402078144
33 8 0.5060870056563214
34 8 0.4405682684363268
35 8 0.47298954393783715
36 8 0.5034998194278831
37 8 0.45913305185366327
38 8 0.5266833806264393
39 8 0.44235348320006984

0 7 0.5043363253444754
1 7 0.5299809440153949
2 7 0.466063372352181
3 7 0.47164782750927703
4 7 0.4907196219333555
5 7 0.4875220403133547
6 7 0.527568226387693
7 7 0.4619784224220081
8 7 0.46978329801752816
9 7 0.48949085736460063
10 7 0.48376045153069686
11 7 0.4901398904140362
12 7 0.5200183012693558
13 7 0.4725752842065782
14 7 0.47676456569077286
15 7 0.47729253010875944
16 7 0.47944010816851307
17 7 0.4754560854015426
18 7 0.46471086621435875
19 7 0.472190286804179
20 7 0.47286554488401783
21 7 0.5439306200804395
22 7 0.4902007660647039
23 7 0.44998413229033496
24 7 0.4544953946353226
25 7 0.4183042110191563
26 7 0.4861616778674338
27 7 0.47457446940669384
28 7 0.4454198332901264
29 7 0.49233736541769724
30 7 0.4955829572596575
31 7 0.510644644142489
32 7 0.5060870056563214
33 7 0.5490921725823646
34 7 0.48960193353298065
35 7 0.5156516934981669
36 7 0.4939541896302444
37 7 0.49505646866891956
38 7 0.5074164354712308
39 7 0.48406089972173283

0 6 0.49699807574189525
1 6 0.5152168398112683
2 6 0.4661803020642563
3 6 0.47061564052797966
4 6 0.49252256593567456
5 6 0.4922322492401483
6 6 0.5332470942969898
7 6 0.46284269857761373
8 6 0.4761927580824379
9 6 0.50798314871764
10 6 0.520491090085255
11 6 0.49246969171533034
12 6 0.5404111336258939
13 6 0.47676456569077286
14 6 0.5485270479217464
15 6 0.5321159831968991
16 6 0.5380952058727372
17 6 0.5549838775570763
18 6 0.5170853271740183
19 6 0.5122500181152204
20 6 0.4435991044739969
21 6 0.5512480475368656
22 6 0.4898431314265841
23 6 0.4937291981319483
24 6 0.37044350758332617
25 6 0.3236732423660683
26 6 0.42530491911915375
27 6 0.37721971764396656
28 6 0.4572533724261945
29 6 0.4040702755180948
30 6 0.4281765699882195
31 6 0.46632454797682826
32 6 0.4405682684363268
33 6 0.48960193353298065
34 6 0.5596185527275789
35 6 0.5220174526796673
36 6 0.4318706866040715
37 6 0.5064177579772347
38 6 0.38954306543656775
39 6 0.4913611728712541

0 5 0.49268007550798704
1 5 0.5319496728474182
2 5 0.46360337445357325
3 5 0.47274040512282395
4 5 0.4970682171460979
5 5 0.5113106280851287
6 5 0.5432144871045622
7 5 0.47122433717173023
8 5 0.46394451877742793
9 5 0.5307493965999401
10 5 0.5078126799680774
11 5 0.49102487924595656
12 5 0.5534885519051118
13 5 0.47729253010875944
14 5 0.5321159831968991
15 5 0.46780383208049836
16 5 0.4847752164084476
17 5 0.4741320484017176
18 5 0.49510191113316376
19 5 0.4894749532317726
20 5 0.45334458795956095
21 5 0.6354688794824827
22 5 0.5633601856291858
23 5 0.50207796503663
24 5 0.4599695254195094
25 5 0.3949520715294795
26 5 0.44202196447786724
27 5 0.431824757027806
28 5 0.49639042003572637
29 5 0.43407695443676153
30 5 0.49245950481431294
31 5 0.534720857775502
32 5 0.47298954393783715
33 5 0.5156516934981669
34 5 0.5220174526796673
35 5 0.6268008257893103
36 5 0.4753216496833808
37 5 0.525426274168709
38 5 0.4822301722113592
39 5 0.5739255460623437

0 4 0.5015022023144506
1 4 0.5422834500823739
2 4 0.47329035593197244
3 4 0.4697474152315736
4 4 0.5125929453760575
5 4 0.505765670822813
6 4 0.5256300382939598
7 4 0.4639854758103161
8 4 0.4848584951164558
9 4 0.5001877831897034
10 4 0.48890984089714246
11 4 0.4949456727571017
12 4 0.5383078150041644
13 4 0.47944010816851307
14 4 0.5380952058727372
15 4 0.4847752164084476
16 4 0.5508808941369755
17 4 0.5527724931011905
18 4 0.5841747797917226
19 4 0.581583091748648
20 4 0.4460109086382343
21 4 0.5062397755423895
22 4 0.43573365895186217
23 4 0.3893064055091308
24 4 0.4848063696868524
25 4 0.4802500170410856
26 4 0.48523971263156834
27 4 0.5203084573225686
28 4 0.4102613035745716
29 4 0.5003688288539765
30 4 0.45173829718880637
31 4 0.5101204484503336
32 4 0.5034998194278831
33 4 0.4939541896302444
34 4 0.4318706866040715
35 4 0.4753216496833808
36 4 0.5226002428421758
37 4 0.4388154338958422
38 4 0.5328250524031731
39 4 0.44885232804272956

0 3 0.49743059644776966
1 3 0.5274068288927853
2 3 0.47100704451087394
3 3 0.4754586087685162
4 3 0.49168174184166774
5 3 0.49892351439139737
6 3 0.5316084794148094
7 3 0.46198178978106935
8 3 0.4759889555720585
9 3 0.4985997909176784
10 3 0.5144176953748829
11 3 0.48930430061274
12 3 0.5346807244633814
13 3 0.4754560854015426
14 3 0.5549838775570763
15 3 0.4741320484017176
16 3 0.5527724931011905
17 3 0.5472475442266628
18 3 0.5180945547235017
19 3 0.5303389736912236
20 3 0.4422607922605256
21 3 0.5458570392311547
22 3 0.5005867611077902
23 3 0.49723203110092873
24 3 0.39157704626529555
25 3 0.35080799812214924
26 3 0.42678167142538187
27 3 0.38840353106465725
28 3 0.46523705511993785
29 3 0.42031976128311666
30 3 0.4725123266061287
31 3 0.4562433028210322
32 3 0.45913305185366327
33 3 0.49505646866891956
34 3 0.5064177579772347
35 3 0.525426274168709
36 3 0.4388154338958422
37 3 0.5281989542433293
38 3 0.41001950912844826
39 3 0.4965963054205357

0 2 0.48893449363504626
1 2 0.5556972153345218
2 2 0.4616067294405824
3 2 0.4630224976498891
4 2 0.494917521896131
5 2 0.4947400796597369
6 2 0.507150527306047
7 2 0.4620465859350634
8 2 0.4620468237397524
9 2 0.4907623199723872
10 2 0.46930254051753567
11 2 0.4772195627657922
12 2 0.5319395617571812
13 2 0.46471086621435875
14 2 0.5170853271740183
15 2 0.49510191113316376
16 2 0.5841747797917226
17 2 0.5180945547235017
18 2 0.4693935139664047
19 2 0.4915201739677948
20 2 0.43496565518012964
21 2 0.508638453191765
22 2 0.44129857436806424
23 2 0.37198041716259195
24 2 0.5678998914213389
25 2 0.570792578059296
26 2 0.4908345430386743
27 2 0.6181637215351615
28 2 0.4066207376908459
29 2 0.5596264445862643
30 2 0.5352459819906498
31 2 0.5552036475517019
32 2 0.5266833806264393
33 2 0.5074164354712308
34 2 0.38954306543656775
35 2 0.4822301722113592
36 2 0.5328250524031731
37 2 0.41001950912844826
38 2 0.6987001943661669
39 2 0.46400829820979045

0 1 0.49279321993511055
1 1 0.5244660569843066
2 1 0.4641589369269914
3 1 0.46283156534579767
4 1 0.49585514416330073
5 1 0.5321476857886216
6 1 0.5356199388637937
7 1 0.46511074750337106
8 1 0.46511128943174473
9 1 0.5369751005604693
10 1 0.5176262017623878
11 1 0.47080747214614155
12 1 0.5558598045454317
13 1 0.472190286804179
14 1 0.5122500181152204
15 1 0.4894749532317726
16 1 0.581583091748648
17 1 0.5303389736912236
18 1 0.4915201739677948
19 1 0.5312607121405524
20 1 0.4659753748448168
21 1 0.6418471232775903
22 1 0.5621200323668277
23 1 0.5260863401418419
24 1 0.49572599954296337
25 1 0.37351660042628326
26 1 0.40021049936280356
27 1 0.4115209942234289
28 1 0.4726215345055971
29 1 0.4202038920325525
30 1 0.4539970028725628
31 1 0.5323435686667093
32 1 0.44235348320006984
33 1 0.48406089972173283
34 1 0.4913611728712541
35 1 0.5739255460623437
36 1 0.44885232804272956
37 1 0.4965963054205357
38 1 0.46400829820979045
39 1 0.6490601018244467



==> matrices/final_similarity_matrices/first_baseline/ldtm.mat.txt <==
0 40 0.9998786044253358
1 40 6.229455957553795e-05
2 40 7.852009175942082e-05
3 40 5.729717872507547e-05
4 40 7.593318181647415e-05
5 40 0.00034422948249092166
6 40 0.00020060298258732878
7 40 0.0003525891834430115
8 40 0.00012049563144987804
9 40 0.00028012222586188155
10 40 0.002058257602694666
11 40 0.00022844076668755733
12 40 7.515811219884616e-05
13 40 0.0001696856714796118
14 40 0.00013521160646346516
15 40 0.0005007044047063352
16 40 0.0002160482245876713
17 40 0.0001817542187372497
18 40 6.390447413623927e-05
19 40 0.0008536287064317058
20 40 0.5000097640766629
21 40 0.5000098082652072
22 40 0.5000098034146185
23 40 0.5000097868245599
24 40 0.5000098400675357
25 40 0.5000097763821987
26 40 0.5000097570479457
27 40 0.5000097481724731
28 40 0.5000097968905064
29 40 0.5000097426094001
30 40 0.5000097923084513
31 40 0.5000097622768903
32 40 0.5000098091724642
33 40 0.5000097968011289
34 40 0.5000097676536654
35 40 0.5000097822471492
36 40 0.5000097596214884
37 40 0.500009794724715
38 40 0.5000097907702094
39 40 0.5000097713494234

0 39 6.229455957553795e-05
1 39 0.999838863893768
2 39 0.00013951026914565438
3 39 0.0006461821158677825
4 39 0.00031484628631194277
5 39 9.116909494059368e-05
6 39 6.015918522213272e-05
7 39 9.415972523815519e-05
8 39 7.317682836974679e-05
9 39 0.00015228513813817134
10 39 0.00019640994032967362
11 39 5.7667612868959814e-05
12 39 0.0038962204135057094
13 39 0.00019252659524111195
14 39 0.00019387562529020138
15 39 0.0001448742517770631
16 39 8.140303618682198e-05
17 39 0.016042511870605528
18 39 7.249708399019703e-05
19 39 7.805736371640503e-05
20 39 0.5000098082652072
21 39 0.5000098768060418
22 39 0.5000098699766224
23 39 0.5000098508431976
24 39 0.5000098801574822
25 39 0.5000099044740909
26 39 0.5000098925752873
27 39 0.5000098996339658
28 39 0.5000098937155634
29 39 0.5000098525112688
30 39 0.5000099168598426
31 39 0.5000098751293214
32 39 0.5000099017098164
33 39 0.5000099233178159
34 39 0.5000098988777062
35 39 0.5000099015308007
36 39 0.5000098987360472
37 39 0.500009889573382
38 39 0.5000098714223723
39 39 0.5000098830952129

0 38 7.852009175942082e-05
1 38 0.00013951026914565438
2 38 0.9999772689212866
3 38 6.504998314110899e-05
4 38 0.00012219638910006207
5 38 7.887244764562205e-05
6 38 5.4894638881052486e-05
7 38 6.695449419890978e-05
8 38 9.717064316749988e-05
9 38 6.296548158203379e-05
10 38 6.0315692065857985e-05
11 38 0.00010850219054679526
12 38 6.337238254553013e-05
13 38 7.596860964257174e-05
14 38 6.715443592528613e-05
15 38 0.000162583272699749
16 38 6.207207591301953e-05
17 38 5.738715694459948e-05
18 38 0.00013318134544139618
19 38 6.913546497114622e-05
20 38 0.5000098034146185
21 38 0.5000098699766224
22 38 0.5000098368537067
23 38 0.5000097961872602
24 38 0.5000098260923802
25 38 0.5000098538350669
26 38 0.5000098465827519
27 38 0.5000098423637407
28 38 0.5000098195606092
29 38 0.5000098087089648
30 38 0.5000098499562314
31 38 0.5000098267815963
32 38 0.5000098393726177
33 38 0.500009866139972
34 38 0.5000098069443165
35 38 0.5000098247938093
36 38 0.5000098263721681
37 38 0.5000098166688622
38 38 0.5000098369552809
39 38 0.5000098209616842

0 37 5.729717872507547e-05
1 37 0.0006461821158677825
2 37 6.504998314110899e-05
3 37 0.9999952023543649
4 37 0.003374122539812983
5 37 0.0001294924320185797
6 37 6.169621177624017e-05
7 37 5.7149404955753146e-05
8 37 0.00013635622267170144
9 37 8.689119457220189e-05
10 37 8.818210041456736e-05
11 37 7.291546135238453e-05
12 37 7.025837558246959e-05
13 37 0.00010078985316989476
14 37 6.419400751341993e-05
15 37 0.0009421296929648706
16 37 5.86682597622357e-05
17 37 0.0008597175524776877
18 37 6.544345533667976e-05
19 37 8.605126199666183e-05
20 37 0.5000097868245599
21 37 0.5000098508431976
22 37 0.5000097961872602
23 37 0.5000098064605576
24 37 0.5000098138998966
25 37 0.5000098455931423
26 37 0.5000098267397994
27 37 0.5000098283612943
28 37 0.5000098190123194
29 37 0.5000097983491036
30 37 0.5000098711713798
31 37 0.5000098048465013
32 37 0.50000984149673
33 37 0.5000098739868734
34 37 0.5000098409957298
35 37 0.5000098262152914
36 37 0.5000098438622008
37 37 0.5000098362636846
38 37 0.5000098421771831
39 37 0.5000098305326242

0 36 7.593318181647415e-05
1 36 0.00031484628631194277
2 36 0.00012219638910006207
3 36 0.003374122539812983
4 36 0.9999841938068872
5 36 7.469708585528846e-05
6 36 5.4407151995274544e-05
7 36 5.801520101215658e-05
8 36 0.0001547904741610229
9 36 5.534194270645649e-05
10 36 6.974994260291904e-05
11 36 5.551984298896741e-05
12 36 0.0001282526827474977
13 36 0.0003008377100438998
14 36 5.452890841884864e-05
15 36 0.0001594534731044298
16 36 5.516003888086814e-05
17 36 0.00011642972703312345
18 36 7.160477665207894e-05
19 36 6.338435708630619e-05
20 36 0.5000098400675357
21 36 0.5000098801574822
22 36 0.5000098260923802
23 36 0.5000098138998966
24 36 0.5000098720813662
25 36 0.5000099198201553
26 36 0.500009926333274
27 36 0.5000099140037388
28 36 0.5000098743789692
29 36 0.5000098893105237
30 36 0.5000099105811369
31 36 0.5000098841460557
32 36 0.500009875409555
33 36 0.500009918664
34 36 0.5000098980065288
35 36 0.5000099075023451
36 36 0.50000989803517
37 36 0.5000098575405059
38 36 0.5000098662573728
39 36 0.5000098856963541

0 35 0.00034422948249092166
1 35 9.116909494059368e-05
2 35 7.887244764562205e-05
3 35 0.0001294924320185797
4 35 7.469708585528846e-05
5 35 0.9997560638505454
6 35 8.232365045637189e-05
7 35 0.0015730445101316262
8 35 0.0010440761207626775
9 35 0.0001625108595750731
10 35 0.001334352241527067
11 35 0.00034274753921179107
12 35 7.318143757964152e-05
13 35 0.005860422799211691
14 35 7.330573271395215e-05
15 35 0.017049220128454806
16 35 0.0005472896158148004
17 35 0.00012590931131618098
18 35 6.253030558488961e-05
19 35 0.00040454243247802337
20 35 0.5000097763821987
21 35 0.5000099044740909
22 35 0.5000098538350669
23 35 0.5000098455931423
24 35 0.5000099198201553
25 35 0.5000098363462497
26 35 0.5000098148416767
27 35 0.5000097939418867
28 35 0.5000098876147637
29 35 0.5000098337334347
30 35 0.5000098541010559
31 35 0.5000098671378139
32 35 0.5000099096511689
33 35 0.5000098637918298
34 35 0.5000098752513513
35 35 0.5000098894098225
36 35 0.5000098226815803
37 35 0.500009888202163
38 35 0.500009875971088
39 35 0.5000098653903811

0 34 0.00020060298258732878
1 34 6.015918522213272e-05
2 34 5.4894638881052486e-05
3 34 6.169621177624017e-05
4 34 5.4407151995274544e-05
5 34 8.232365045637189e-05
6 34 0.9999881793394058
7 34 0.005684841046518566
8 34 5.400572940035667e-05
9 34 0.00010829140882560981
10 34 0.00010713112864420666
11 34 0.00031593091706061247
12 34 0.00014150553838360213
13 34 8.401879441035306e-05
14 34 7.198726990437413e-05
15 34 9.352406947184621e-05
16 34 0.00013510920887952068
17 34 7.014114314049622e-05
18 34 5.412683983495025e-05
19 34 6.39327975885657e-05
20 34 0.5000097570479457
21 34 0.5000098925752873
22 34 0.5000098465827519
23 34 0.5000098267397994
24 34 0.500009926333274
25 34 0.5000098148416767
26 34 0.5000097310380792
27 34 0.5000097291925737
28 34 0.5000098004701977
29 34 0.5000097364908367
30 34 0.5000097620441072
31 34 0.5000097465842746
32 34 0.5000097847727442
33 34 0.5000097509978401
34 34 0.5000097574596342
35 34 0.5000097676871064
36 34 0.5000097303318206
37 34 0.5000097965722853
38 34 0.5000098352335097
39 34 0.5000097519050186

0 33 0.0003525891834430115
1 33 9.415972523815519e-05
2 33 6.695449419890978e-05
3 33 5.7149404955753146e-05
4 33 5.801520101215658e-05
5 33 0.0015730445101316262
6 33 0.005684841046518566
7 33 0.9999781622181143
8 33 5.4198233373702055e-05
9 33 0.00023186823231089072
10 33 0.0007567190161866616
11 33 0.0006605918393314185
12 33 0.0001279800411566316
13 33 0.0003290794269856725
14 33 6.788968355930501e-05
15 33 6.898244857579748e-05
16 33 0.0006484108784315746
17 33 0.0001167159175870834
18 33 5.529772937437251e-05
19 33 6.415661078977532e-05
20 33 0.5000097481724731
21 33 0.5000098996339658
22 33 0.5000098423637407
23 33 0.5000098283612943
24 33 0.5000099140037388
25 33 0.5000097939418867
26 33 0.5000097291925737
27 33 0.500009749643211
28 33 0.5000098688549485
29 33 0.5000097636318902
30 33 0.5000097967991488
31 33 0.5000097867796629
32 33 0.5000098656474378
33 33 0.5000097835397478
34 33 0.5000097996404504
35 33 0.5000098136825462
36 33 0.5000097674967633
37 33 0.5000098726190411
38 33 0.5000098369075333
39 33 0.5000098100392604

0 32 0.00012049563144987804
1 32 7.317682836974679e-05
2 32 9.717064316749988e-05
3 32 0.00013635622267170144
4 32 0.0001547904741610229
5 32 0.0010440761207626775
6 32 5.400572940035667e-05
7 32 5.4198233373702055e-05
8 32 0.9999951486975222
9 32 5.964599423049714e-05
10 32 0.00012474070954355483
11 32 6.996673194110495e-05
12 32 7.180365903902105e-05
13 32 0.0006464351491793023
14 32 6.095262507747247e-05
15 32 0.0073114739372157275
16 32 5.663560157352731e-05
17 32 6.0338691203969444e-05
18 32 6.863460699645426e-05
19 32 0.00017026978743076097
20 32 0.5000097968905064
21 32 0.5000098937155634
22 32 0.5000098195606092
23 32 0.5000098190123194
24 32 0.5000098743789692
25 32 0.5000098876147637
26 32 0.5000098004701977
27 32 0.5000098688549485
28 32 0.5000097794438921
29 32 0.5000097959910191
30 32 0.5000098143391993
31 32 0.5000097846779058
32 32 0.5000098455407685
33 32 0.500009830564267
34 32 0.5000098276241239
35 32 0.5000098203880329
36 32 0.5000097760934787
37 32 0.5000098246993468
38 32 0.5000098163701486
39 32 0.500009804166119

0 31 0.00028012222586188155
1 31 0.00015228513813817134
2 31 6.296548158203379e-05
3 31 8.689119457220189e-05
4 31 5.534194270645649e-05
5 31 0.0001625108595750731
6 31 0.00010829140882560981
7 31 0.00023186823231089072
8 31 5.964599423049714e-05
9 31 0.9999906258603185
10 31 0.00033731419637811225
11 31 9.231821513076271e-05
12 31 0.00012458293357522665
13 31 0.00010644640644843745
14 31 7.73954303650315e-05
15 31 0.00011075509030365883
16 31 7.318035063908241e-05
17 31 0.00034029592155400147
18 31 5.603187312229678e-05
19 31 0.00016560157811633405
20 31 0.5000097426094001
21 31 0.5000098525112688
22 31 0.5000098087089648
23 31 0.5000097983491036
24 31 0.5000098893105237
25 31 0.5000098337334347
26 31 0.5000097364908367
27 31 0.5000097636318902
28 31 0.5000097959910191
29 31 0.500009749180866
30 31 0.5000098003410174
31 31 0.5000097597396095
32 31 0.5000098086264544
33 31 0.5000098046054554
34 31 0.5000097671081308
35 31 0.5000097851089592
36 31 0.5000097829517122
37 31 0.5000097979013325
38 31 0.5000098148601756
39 31 0.500009775214068

0 30 0.002058257602694666
1 30 0.00019640994032967362
2 30 6.0315692065857985e-05
3 30 8.818210041456736e-05
4 30 6.974994260291904e-05
5 30 0.001334352241527067
6 30 0.00010713112864420666
7 30 0.0007567190161866616
8 30 0.00012474070954355483
9 30 0.00033731419637811225
10 30 0.9997596223636938
11 30 0.00010332308733559014
12 30 0.002856428982681491
13 30 0.09135874595142471
14 30 0.00039753837909591917
15 30 0.000177192495095528
16 30 0.0002326804877878495
17 30 0.0030017753899839613
18 30 5.931349131741429e-05
19 30 0.0013677117192509981
20 30 0.5000097923084513
21 30 0.5000099168598426
22 30 0.5000098499562314
23 30 0.5000098711713798
24 30 0.5000099105811369
25 30 0.5000098541010559
26 30 0.5000097620441072
27 30 0.5000097967991488
28 30 0.5000098143391993
29 30 0.5000098003410174
30 30 0.5000098381395892
31 30 0.5000098221834723
32 30 0.5000098706273624
33 30 0.5000098434486464
34 30 0.5000098428558785
35 30 0.5000098553111924
36 30 0.5000098162831538
37 30 0.5000098455491968
38 30 0.5000098232593442
39 30 0.5000098358933576

0 29 0.00022844076668755733
1 29 5.7667612868959814e-05
2 29 0.00010850219054679526
3 29 7.291546135238453e-05
4 29 5.551984298896741e-05
5 29 0.00034274753921179107
6 29 0.00031593091706061247
7 29 0.0006605918393314185
8 29 6.996673194110495e-05
9 29 9.231821513076271e-05
10 29 0.00010332308733559014
11 29 0.9999868897794301
12 29 6.641458169047082e-05
13 29 5.691530639188028e-05
14 29 9.703246222656243e-05
15 29 0.00018007825392071073
16 29 0.00022982622674719551
17 29 8.344403612538171e-05
18 29 5.3812692315215206e-05
19 29 0.00015899590499546024
20 29 0.5000097622768903
21 29 0.5000098751293214
22 29 0.5000098267815963
23 29 0.5000098048465013
24 29 0.5000098841460557
25 29 0.5000098671378139
26 29 0.5000097465842746
27 29 0.5000097867796629
28 29 0.5000097846779058
29 29 0.5000097597396095
30 29 0.5000098221834723
31 29 0.500009825228429
32 29 0.5000098925521343
33 29 0.5000098489533338
34 29 0.5000098345133538
35 29 0.5000098506462355
36 29 0.5000098099583359
37 29 0.5000098928195637
38 29 0.500009871529373
39 29 0.5000098349161488

0 28 7.515811219884616e-05
1 28 0.0038962204135057094
2 28 6.337238254553013e-05
3 28 7.025837558246959e-05
4 28 0.0001282526827474977
5 28 7.318143757964152e-05
6 28 0.00014150553838360213
7 28 0.0001279800411566316
8 28 7.180365903902105e-05
9 28 0.00012458293357522665
10 28 0.002856428982681491
11 28 6.641458169047082e-05
12 28 0.9999944654701495
13 28 0.01982882862552891
14 28 0.00015058041415106176
15 28 7.81866357385604e-05
16 28 6.385696501724846e-05
17 28 0.09600410096069306
18 28 5.822978826369035e-05
19 28 0.00013473608209961836
20 28 0.5000098091724642
21 28 0.5000099017098164
22 28 0.5000098393726177
23 28 0.50000984149673
24 28 0.500009875409555
25 28 0.5000099096511689
26 28 0.5000097847727442
27 28 0.5000098656474378
28 28 0.5000098455407685
29 28 0.5000098086264544
30 28 0.5000098706273624
31 28 0.5000098925521343
32 28 0.5000099173858091
33 28 0.500009910436587
34 28 0.5000099221139179
35 28 0.5000099210435581
36 28 0.5000098882811528
37 28 0.5000099010264492
38 28 0.5000098751446352
39 28 0.5000098937167848

0 27 0.0001696856714796118
1 27 0.00019252659524111195
2 27 7.596860964257174e-05
3 27 0.00010078985316989476
4 27 0.0003008377100438998
5 27 0.005860422799211691
6 27 8.401879441035306e-05
7 27 0.0003290794269856725
8 27 0.0006464351491793023
9 27 0.00010644640644843745
10 27 0.09135874595142471
11 27 5.691530639188028e-05
12 27 0.01982882862552891
13 27 0.9999260093012226
14 27 7.39868424814724e-05
15 27 0.0005117788921965292
16 27 0.00029904711565296066
17 27 0.00024188977298098834
18 27 5.808436028059866e-05
19 27 0.00011818648091474672
20 27 0.5000097968011289
21 27 0.5000099233178159
22 27 0.500009866139972
23 27 0.5000098739868734
24 27 0.500009918664
25 27 0.5000098637918298
26 27 0.5000097509978401
27 27 0.5000097835397478
28 27 0.500009830564267
29 27 0.5000098046054554
30 27 0.5000098434486464
31 27 0.5000098489533338
32 27 0.500009910436587
33 27 0.5000098747544145
34 27 0.5000098923157705
35 27 0.5000099043214756
36 27 0.5000098408678888
37 27 0.5000098746055383
38 27 0.5000098663993704
39 27 0.5000098799155052

0 26 0.00013521160646346516
1 26 0.00019387562529020138
2 26 6.715443592528613e-05
3 26 6.419400751341993e-05
4 26 5.452890841884864e-05
5 26 7.330573271395215e-05
6 26 7.198726990437413e-05
7 26 6.788968355930501e-05
8 26 6.095262507747247e-05
9 26 7.73954303650315e-05
10 26 0.00039753837909591917
11 26 9.703246222656243e-05
12 26 0.00015058041415106176
13 26 7.39868424814724e-05
14 26 0.9999588049248499
15 26 8.492838046371851e-05
16 26 0.00041811251679290496
17 26 0.0015288767437601882
18 26 5.420008134902526e-05
19 26 0.0005870638848144877
20 26 0.5000097676536654
21 26 0.5000098988777062
22 26 0.5000098069443165
23 26 0.5000098409957298
24 26 0.5000098980065288
25 26 0.5000098752513513
26 26 0.5000097574596342
27 26 0.5000097996404504
28 26 0.5000098276241239
29 26 0.5000097671081308
30 26 0.5000098428558785
31 26 0.5000098345133538
32 26 0.5000099221139179
33 26 0.5000098923157705
34 26 0.5000098288510086
35 26 0.500009817164509
36 26 0.5000098239321139
37 26 0.500009834668423
38 26 0.5000098255400363
39 26 0.50000981311203

0 25 0.0005007044047063352
1 25 0.0001448742517770631
2 25 0.000162583272699749
3 25 0.0009421296929648706
4 25 0.0001594534731044298
5 25 0.017049220128454806
6 25 9.352406947184621e-05
7 25 6.898244857579748e-05
8 25 0.0073114739372157275
9 25 0.00011075509030365883
10 25 0.000177192495095528
11 25 0.00018007825392071073
12 25 7.81866357385604e-05
13 25 0.0005117788921965292
14 25 8.492838046371851e-05
15 25 0.9999954796602232
16 25 6.007115829382768e-05
17 25 6.532927451903866e-05
18 25 5.8417386892415396e-05
19 25 9.801924871175991e-05
20 25 0.5000097822471492
21 25 0.5000099015308007
22 25 0.5000098247938093
23 25 0.5000098262152914
24 25 0.5000099075023451
25 25 0.5000098894098225
26 25 0.5000097676871064
27 25 0.5000098136825462
28 25 0.5000098203880329
29 25 0.5000097851089592
30 25 0.5000098553111924
31 25 0.5000098506462355
32 25 0.5000099210435581
33 25 0.5000099043214756
34 25 0.500009817164509
35 25 0.5000098779777368
36 25 0.500009842350145
37 25 0.500009873652646
38 25 0.5000098812363203
39 25 0.5000098718476197

0 24 0.0002160482245876713
1 24 8.140303618682198e-05
2 24 6.207207591301953e-05
3 24 5.86682597622357e-05
4 24 5.516003888086814e-05
5 24 0.0005472896158148004
6 24 0.00013510920887952068
7 24 0.0006484108784315746
8 24 5.663560157352731e-05
9 24 7.318035063908241e-05
10 24 0.0002326804877878495
11 24 0.00022982622674719551
12 24 6.385696501724846e-05
13 24 0.00029904711565296066
14 24 0.00041811251679290496
15 24 6.007115829382768e-05
16 24 0.9999964425219854
17 24 0.0002996901146971399
18 24 5.483851458626227e-05
19 24 0.00035357562133317937
20 24 0.5000097596214884
21 24 0.5000098987360472
22 24 0.5000098263721681
23 24 0.5000098438622008
24 24 0.50000989803517
25 24 0.5000098226815803
26 24 0.5000097303318206
27 24 0.5000097674967633
28 24 0.5000097760934787
29 24 0.5000097829517122
30 24 0.5000098162831538
31 24 0.5000098099583359
32 24 0.5000098882811528
33 24 0.5000098408678888
34 24 0.5000098239321139
35 24 0.500009842350145
36 24 0.5000097505812071
37 24 0.5000097876496012
38 24 0.5000098216044335
39 24 0.5000097649107405

0 23 0.0001817542187372497
1 23 0.016042511870605528
2 23 5.738715694459948e-05
3 23 0.0008597175524776877
4 23 0.00011642972703312345
5 23 0.00012590931131618098
6 23 7.014114314049622e-05
7 23 0.0001167159175870834
8 23 6.0338691203969444e-05
9 23 0.00034029592155400147
10 23 0.0030017753899839613
11 23 8.344403612538171e-05
12 23 0.09600410096069306
13 23 0.00024188977298098834
14 23 0.0015288767437601882
15 23 6.532927451903866e-05
16 23 0.0002996901146971399
17 23 0.9999904985243293
18 23 6.260034114467851e-05
19 23 0.0003227782741125378
20 23 0.500009794724715
21 23 0.500009889573382
22 23 0.5000098166688622
23 23 0.5000098362636846
24 23 0.5000098575405059
25 23 0.500009888202163
26 23 0.5000097965722853
27 23 0.5000098726190411
28 23 0.5000098246993468
29 23 0.5000097979013325
30 23 0.5000098455491968
31 23 0.5000098928195637
32 23 0.5000099010264492
33 23 0.5000098746055383
34 23 0.500009834668423
35 23 0.500009873652646
36 23 0.5000097876496012
37 23 0.5000098471127532
38 23 0.5000098124728025
39 23 0.5000098332550822

0 22 6.390447413623927e-05
1 22 7.249708399019703e-05
2 22 0.00013318134544139618
3 22 6.544345533667976e-05
4 22 7.160477665207894e-05
5 22 6.253030558488961e-05
6 22 5.412683983495025e-05
7 22 5.529772937437251e-05
8 22 6.863460699645426e-05
9 22 5.603187312229678e-05
10 22 5.931349131741429e-05
11 22 5.3812692315215206e-05
12 22 5.822978826369035e-05
13 22 5.808436028059866e-05
14 22 5.420008134902526e-05
15 22 5.8417386892415396e-05
16 22 5.483851458626227e-05
17 22 6.260034114467851e-05
18 22 0.9999759478318863
19 22 5.456914603840405e-05
20 22 0.5000097907702094
21 22 0.5000098714223723
22 22 0.5000098369552809
23 22 0.5000098421771831
24 22 0.5000098662573728
25 22 0.500009875971088
26 22 0.5000098352335097
27 22 0.5000098369075333
28 22 0.5000098163701486
29 22 0.5000098148601756
30 22 0.5000098232593442
31 22 0.500009871529373
32 22 0.5000098751446352
33 22 0.5000098663993704
34 22 0.5000098255400363
35 22 0.5000098812363203
36 22 0.5000098216044335
37 22 0.5000098124728025
38 22 0.500009788563579
39 22 0.5000097375855844

0 21 0.0008536287064317058
1 21 7.805736371640503e-05
2 21 6.913546497114622e-05
3 21 8.605126199666183e-05
4 21 6.338435708630619e-05
5 21 0.00040454243247802337
6 21 6.39327975885657e-05
7 21 6.415661078977532e-05
8 21 0.00017026978743076097
9 21 0.00016560157811633405
10 21 0.0013677117192509981
11 21 0.00015899590499546024
12 21 0.00013473608209961836
13 21 0.00011818648091474672
14 21 0.0005870638848144877
15 21 9.801924871175991e-05
16 21 0.00035357562133317937
17 21 0.0003227782741125378
18 21 5.456914603840405e-05
19 21 0.9999847428847737
20 21 0.5000097713494234
21 21 0.5000098830952129
22 21 0.5000098209616842
23 21 0.5000098305326242
24 21 0.5000098856963541
25 21 0.5000098653903811
26 21 0.5000097519050186
27 21 0.5000098100392604
28 21 0.500009804166119
29 21 0.500009775214068
30 21 0.5000098358933576
31 21 0.5000098349161488
32 21 0.5000098937167848
33 21 0.5000098799155052
34 21 0.50000981311203
35 21 0.5000098718476197
36 21 0.5000097649107405
37 21 0.5000098332550822
38 21 0.5000097375855844
39 21 0.5000098217525694

0 20 0.5000097640766629
1 20 0.5000098082652072
2 20 0.5000098034146185
3 20 0.5000097868245599
4 20 0.5000098400675357
5 20 0.5000097763821987
6 20 0.5000097570479457
7 20 0.5000097481724731
8 20 0.5000097968905064
9 20 0.5000097426094001
10 20 0.5000097923084513
11 20 0.5000097622768903
12 20 0.5000098091724642
13 20 0.5000097968011289
14 20 0.5000097676536654
15 20 0.5000097822471492
16 20 0.5000097596214884
17 20 0.500009794724715
18 20 0.5000097907702094
19 20 0.5000097713494234
20 20 0.5280956466655585
21 20 0.3973071304956981
22 20 0.3886520362716676
23 20 0.45659709598168696
24 20 0.35354184448593867
25 20 0.47654442740333147
26 20 0.4938080410188243
27 20 0.4484933239361921
28 20 0.47848461439024725
29 20 0.5425559432377792
30 20 0.451242746300188
31 20 0.5124729605594095
32 20 0.4446515648968
33 20 0.42406722837489275
34 20 0.5132788998322355
35 20 0.5321153465674054
36 20 0.4817650385869751
37 20 0.43373055800257293
38 20 0.2702808903854176
39 20 0.5123168593610147

0 19 0.5000098082652072
1 19 0.5000098768060418
2 19 0.5000098699766224
3 19 0.5000098508431976
4 19 0.5000098801574822
5 19 0.5000099044740909
6 19 0.5000098925752873
7 19 0.5000098996339658
8 19 0.5000098937155634
9 19 0.5000098525112688
10 19 0.5000099168598426
11 19 0.5000098751293214
12 19 0.5000099017098164
13 19 0.5000099233178159
14 19 0.5000098988777062
15 19 0.5000099015308007
16 19 0.5000098987360472
17 19 0.500009889573382
18 19 0.5000098714223723
19 19 0.5000098830952129
20 19 0.3973071304956981
21 19 0.4792044358670635
22 19 0.46337756493822646
23 19 0.5158738183701053
24 19 0.45271793600187876
25 19 0.35415729955541597
26 19 0.3294342028093698
27 19 0.3007334185483297
28 19 0.49234266712182484
29 19 0.42672873289456936
30 19 0.3541042074753246
31 19 0.45582545410972025
32 19 0.43901961598691014
33 19 0.341733483438452
34 19 0.4304197150391538
35 19 0.4634316936179635
36 19 0.34576799295041594
37 19 0.4433492690762351
38 19 0.33828943430483266
39 19 0.44270932632393967

0 18 0.5000098034146185
1 18 0.5000098699766224
2 18 0.5000098368537067
3 18 0.5000097961872602
4 18 0.5000098260923802
5 18 0.5000098538350669
6 18 0.5000098465827519
7 18 0.5000098423637407
8 18 0.5000098195606092
9 18 0.5000098087089648
10 18 0.5000098499562314
11 18 0.5000098267815963
12 18 0.5000098393726177
13 18 0.500009866139972
14 18 0.5000098069443165
15 18 0.5000098247938093
16 18 0.5000098263721681
17 18 0.5000098166688622
18 18 0.5000098369552809
19 18 0.5000098209616842
20 18 0.3886520362716676
21 18 0.46337756493822646
22 18 0.5426452436382595
23 18 0.4997745036521915
24 18 0.48096948689818886
25 18 0.3497957616750236
26 18 0.3324303865870828
27 18 0.29463715356733455
28 18 0.49172878934042724
29 18 0.43294858005248704
30 18 0.34210920988333227
31 18 0.47378807019491154
32 18 0.4535001980002482
33 18 0.3360661640337
34 18 0.43786487648887606
35 18 0.46436979010573337
36 18 0.3285355169711825
37 18 0.43723525857616635
38 18 0.3722447429269399
39 18 0.4270454168662209

0 17 0.5000097868245599
1 17 0.5000098508431976
2 17 0.5000097961872602
3 17 0.5000098064605576
4 17 0.5000098138998966
5 17 0.5000098455931423
6 17 0.5000098267397994
7 17 0.5000098283612943
8 17 0.5000098190123194
9 17 0.5000097983491036
10 17 0.5000098711713798
11 17 0.5000098048465013
12 17 0.50000984149673
13 17 0.5000098739868734
14 17 0.5000098409957298
15 17 0.5000098262152914
16 17 0.5000098438622008
17 17 0.5000098362636846
18 17 0.5000098421771831
19 17 0.5000098305326242
20 17 0.45659709598168696
21 17 0.5158738183701053
22 17 0.4997745036521915
23 17 0.6672765952628683
24 17 0.4907209277966267
25 17 0.3869571635181839
26 17 0.3677286421281598
27 17 0.33603431884499657
28 17 0.550099020517495
29 17 0.5159098763311667
30 17 0.3979057113142153
31 17 0.5333082890190524
32 17 0.503668474653708
33 17 0.37306759493736275
34 17 0.5274066040195137
35 17 0.526158279447531
36 17 0.4114166871751728
37 17 0.5282863756678751
38 17 0.3440338470452669
39 17 0.5006774346147567

0 16 0.5000098400675357
1 16 0.5000098801574822
2 16 0.5000098260923802
3 16 0.5000098138998966
4 16 0.5000098720813662
5 16 0.5000099198201553
6 16 0.500009926333274
7 16 0.5000099140037388
8 16 0.5000098743789692
9 16 0.5000098893105237
10 16 0.5000099105811369
11 16 0.5000098841460557
12 16 0.500009875409555
13 16 0.500009918664
14 16 0.5000098980065288
15 16 0.5000099075023451
16 16 0.50000989803517
17 16 0.5000098575405059
18 16 0.5000098662573728
19 16 0.5000098856963541
20 16 0.35354184448593867
21 16 0.45271793600187876
22 16 0.48096948689818886
23 16 0.4907209277966267
24 16 0.5262935876485672
25 16 0.34307120678682806
26 16 0.2774292945859845
27 16 0.2759913774152487
28 16 0.49336979869035863
29 16 0.3824139364041572
30 16 0.33779836485827913
31 16 0.42979869019773503
32 16 0.445631420248206
33 16 0.34343633815279484
34 16 0.4064307978304406
35 16 0.42575711639723773
36 16 0.3235703219914022
37 16 0.4341775918896419
38 16 0.39909147362928216
39 16 0.39133030704219784

0 15 0.5000097763821987
1 15 0.5000099044740909
2 15 0.5000098538350669
3 15 0.5000098455931423
4 15 0.5000099198201553
5 15 0.5000098363462497
6 15 0.5000098148416767
7 15 0.5000097939418867
8 15 0.5000098876147637
9 15 0.5000098337334347
10 15 0.5000098541010559
11 15 0.5000098671378139
12 15 0.5000099096511689
13 15 0.5000098637918298
14 15 0.5000098752513513
15 15 0.5000098894098225
16 15 0.5000098226815803
17 15 0.500009888202163
18 15 0.500009875971088
19 15 0.5000098653903811
20 15 0.47654442740333147
21 15 0.35415729955541597
22 15 0.3497957616750236
23 15 0.3869571635181839
24 15 0.34307120678682806
25 15 0.5076932739893261
26 15 0.5044883695359783
27 15 0.5004879300326084
28 15 0.4656822866634415
29 15 0.49781634737172253
30 15 0.45444191186076455
31 15 0.49507223764937475
32 15 0.42194427977541876
33 15 0.45039702888724253
34 15 0.4720166832540934
35 15 0.48401254722423587
36 15 0.49946442909032496
37 15 0.38973360709460353
38 15 0.291340418857391
39 15 0.463229514544898

0 14 0.5000097570479457
1 14 0.5000098925752873
2 14 0.5000098465827519
3 14 0.5000098267397994
4 14 0.500009926333274
5 14 0.5000098148416767
6 14 0.5000097310380792
7 14 0.5000097291925737
8 14 0.5000098004701977
9 14 0.5000097364908367
10 14 0.5000097620441072
11 14 0.5000097465842746
12 14 0.5000097847727442
13 14 0.5000097509978401
14 14 0.5000097574596342
15 14 0.5000097676871064
16 14 0.5000097303318206
17 14 0.5000097965722853
18 14 0.5000098352335097
19 14 0.5000097519050186
20 14 0.4938080410188243
21 14 0.3294342028093698
22 14 0.3324303865870828
23 14 0.3677286421281598
24 14 0.2774292945859845
25 14 0.5044883695359783
26 14 0.6284341483037136
27 14 0.54055784600334
28 14 0.4789241569093964
29 14 0.5197979082617165
30 14 0.44261976246474083
31 14 0.5385652928988621
32 14 0.41538287423189973
33 14 0.42131610027421534
34 14 0.46919078090919275
35 14 0.5142650584292927
36 14 0.5369491164119452
37 14 0.3814819912634815
38 14 0.20645485872789682
39 14 0.5089194787211242

0 13 0.5000097481724731
1 13 0.5000098996339658
2 13 0.5000098423637407
3 13 0.5000098283612943
4 13 0.5000099140037388
5 13 0.5000097939418867
6 13 0.5000097291925737
7 13 0.500009749643211
8 13 0.5000098688549485
9 13 0.5000097636318902
10 13 0.5000097967991488
11 13 0.5000097867796629
12 13 0.5000098656474378
13 13 0.5000097835397478
14 13 0.5000097996404504
15 13 0.5000098136825462
16 13 0.5000097674967633
17 13 0.5000098726190411
18 13 0.5000098369075333
19 13 0.5000098100392604
20 13 0.4484933239361921
21 13 0.3007334185483297
22 13 0.29463715356733455
23 13 0.33603431884499657
24 13 0.2759913774152487
25 13 0.5004879300326084
26 13 0.54055784600334
27 13 0.5559986149984135
28 13 0.4338966039266716
29 13 0.4895510844751586
30 13 0.4255520945246329
31 13 0.504801673435941
32 13 0.3845970073804712
33 13 0.42513473184364015
34 13 0.4499621297381729
35 13 0.45168695449342305
36 13 0.5202083507940151
37 13 0.3542248908827396
38 13 0.24240801112142338
39 13 0.4539798179210602

0 12 0.5000097968905064
1 12 0.5000098937155634
2 12 0.5000098195606092
3 12 0.5000098190123194
4 12 0.5000098743789692
5 12 0.5000098876147637
6 12 0.5000098004701977
7 12 0.5000098688549485
8 12 0.5000097794438921
9 12 0.5000097959910191
10 12 0.5000098143391993
11 12 0.5000097846779058
12 12 0.5000098455407685
13 12 0.500009830564267
14 12 0.5000098276241239
15 12 0.5000098203880329
16 12 0.5000097760934787
17 12 0.5000098246993468
18 12 0.5000098163701486
19 12 0.500009804166119
20 12 0.47848461439024725
21 12 0.49234266712182484
22 12 0.49172878934042724
23 12 0.550099020517495
24 12 0.49336979869035863
25 12 0.4656822866634415
26 12 0.4789241569093964
27 12 0.4338966039266716
28 12 0.7207597629635315
29 12 0.5029592208394328
30 12 0.47056587649384807
31 12 0.6184997955307932
32 12 0.5909968496723509
33 12 0.44434409519567303
34 12 0.5307806624520558
35 12 0.5786060613706525
36 12 0.5246926430201446
37 12 0.5534287768781759
38 12 0.333884227720122
39 12 0.5455607505072203

0 11 0.5000097426094001
1 11 0.5000098525112688
2 11 0.5000098087089648
3 11 0.5000097983491036
4 11 0.5000098893105237
5 11 0.5000098337334347
6 11 0.5000097364908367
7 11 0.5000097636318902
8 11 0.5000097959910191
9 11 0.500009749180866
10 11 0.5000098003410174
11 11 0.5000097597396095
12 11 0.5000098086264544
13 11 0.5000098046054554
14 11 0.5000097671081308
15 11 0.5000097851089592
16 11 0.5000097829517122
17 11 0.5000097979013325
18 11 0.5000098148601756
19 11 0.500009775214068
20 11 0.5425559432377792
21 11 0.42672873289456936
22 11 0.43294858005248704
23 11 0.5159098763311667
24 11 0.3824139364041572
25 11 0.49781634737172253
26 11 0.5197979082617165
27 11 0.4895510844751586
28 11 0.5029592208394328
29 11 0.6752848285331234
30 11 0.45699564719071645
31 11 0.5838645456993232
32 11 0.474331966542747
33 11 0.4308038608038428
34 11 0.568130927018295
35 11 0.5611598814445633
36 11 0.5026830103315801
37 11 0.4674615384295228
38 11 0.30888672943338663
39 11 0.537120139401133

0 10 0.5000097923084513
1 10 0.5000099168598426
2 10 0.5000098499562314
3 10 0.5000098711713798
4 10 0.5000099105811369
5 10 0.5000098541010559
6 10 0.5000097620441072
7 10 0.5000097967991488
8 10 0.5000098143391993
9 10 0.5000098003410174
10 10 0.5000098381395892
11 10 0.5000098221834723
12 10 0.5000098706273624
13 10 0.5000098434486464
14 10 0.5000098428558785
15 10 0.5000098553111924
16 10 0.5000098162831538
17 10 0.5000098455491968
18 10 0.5000098232593442
19 10 0.5000098358933576
20 10 0.451242746300188
21 10 0.3541042074753246
22 10 0.34210920988333227
23 10 0.3979057113142153
24 10 0.33779836485827913
25 10 0.45444191186076455
26 10 0.44261976246474083
27 10 0.4255520945246329
28 10 0.47056587649384807
29 10 0.45699564719071645
30 10 0.4758972043783488
31 10 0.4383591361987582
32 10 0.44521769178239406
33 10 0.44121926827644986
34 10 0.45973138126668295
35 10 0.49021485077983334
36 10 0.473621044872028
37 10 0.43814029007407107
38 10 0.26450384373657204
39 10 0.4696328530340234

0 9 0.5000097622768903
1 9 0.5000098751293214
2 9 0.5000098267815963
3 9 0.5000098048465013
4 9 0.5000098841460557
5 9 0.5000098671378139
6 9 0.5000097465842746
7 9 0.5000097867796629
8 9 0.5000097846779058
9 9 0.5000097597396095
10 9 0.5000098221834723
11 9 0.500009825228429
12 9 0.5000098925521343
13 9 0.5000098489533338
14 9 0.5000098345133538
15 9 0.5000098506462355
16 9 0.5000098099583359
17 9 0.5000098928195637
18 9 0.500009871529373
19 9 0.5000098349161488
20 9 0.5124729605594095
21 9 0.45582545410972025
22 9 0.47378807019491154
23 9 0.5333082890190524
24 9 0.42979869019773503
25 9 0.49507223764937475
26 9 0.5385652928988621
27 9 0.504801673435941
28 9 0.6184997955307932
29 9 0.5838645456993232
30 9 0.4383591361987582
31 9 0.7437398366969722
32 9 0.546221972508937
33 9 0.4343954282657
34 9 0.5705221086114306
35 9 0.568320904958675
36 9 0.5520783828373518
37 9 0.48675636108094805
38 9 0.3248715163123167
39 9 0.5550087163073562

0 8 0.5000098091724642
1 8 0.5000099017098164
2 8 0.5000098393726177
3 8 0.50000984149673
4 8 0.500009875409555
5 8 0.5000099096511689
6 8 0.5000097847727442
7 8 0.5000098656474378
8 8 0.5000098455407685
9 8 0.5000098086264544
10 8 0.5000098706273624
11 8 0.5000098925521343
12 8 0.5000099173858091
13 8 0.500009910436587
14 8 0.5000099221139179
15 8 0.5000099210435581
16 8 0.5000098882811528
17 8 0.5000099010264492
18 8 0.5000098751446352
19 8 0.5000098937167848
20 8 0.4446515648968
21 8 0.43901961598691014
22 8 0.4535001980002482
23 8 0.503668474653708
24 8 0.445631420248206
25 8 0.42194427977541876
26 8 0.41538287423189973
27 8 0.3845970073804712
28 8 0.5909968496723509
29 8 0.474331966542747
30 8 0.44521769178239406
31 8 0.546221972508937
32 8 0.6272895335257367
33 8 0.4480623905601719
34 8 0.5252999883983277
35 8 0.5473668921008942
36 8 0.4810729681519342
37 8 0.5472117011954086
38 8 0.3088942476074543
39 8 0.49731837146357577

0 7 0.5000097968011289
1 7 0.5000099233178159
2 7 0.500009866139972
3 7 0.5000098739868734
4 7 0.500009918664
5 7 0.5000098637918298
6 7 0.5000097509978401
7 7 0.5000097835397478
8 7 0.500009830564267
9 7 0.5000098046054554
10 7 0.5000098434486464
11 7 0.5000098489533338
12 7 0.500009910436587
13 7 0.5000098747544145
14 7 0.5000098923157705
15 7 0.5000099043214756
16 7 0.5000098408678888
17 7 0.5000098746055383
18 7 0.5000098663993704
19 7 0.5000098799155052
20 7 0.42406722837489275
21 7 0.341733483438452
22 7 0.3360661640337
23 7 0.37306759493736275
24 7 0.34343633815279484
25 7 0.45039702888724253
26 7 0.42131610027421534
27 7 0.42513473184364015
28 7 0.44434409519567303
29 7 0.4308038608038428
30 7 0.44121926827644986
31 7 0.4343954282657
32 7 0.4480623905601719
33 7 0.4654417380599584
34 7 0.4546700406344196
35 7 0.4646452788284276
36 7 0.449359687116651
37 7 0.40182801412380487
38 7 0.28887752990861904
39 7 0.418612900666992

0 6 0.5000097676536654
1 6 0.5000098988777062
2 6 0.5000098069443165
3 6 0.5000098409957298
4 6 0.5000098980065288
5 6 0.5000098752513513
6 6 0.5000097574596342
7 6 0.5000097996404504
8 6 0.5000098276241239
9 6 0.5000097671081308
10 6 0.5000098428558785
11 6 0.5000098345133538
12 6 0.5000099221139179
13 6 0.5000098923157705
14 6 0.5000098288510086
15 6 0.500009817164509
16 6 0.5000098239321139
17 6 0.500009834668423
18 6 0.5000098255400363
19 6 0.50000981311203
20 6 0.5132788998322355
21 6 0.4304197150391538
22 6 0.43786487648887606
23 6 0.5274066040195137
24 6 0.4064307978304406
25 6 0.4720166832540934
26 6 0.46919078090919275
27 6 0.4499621297381729
28 6 0.5307806624520558
29 6 0.568130927018295
30 6 0.45973138126668295
31 6 0.5705221086114306
32 6 0.5252999883983277
33 6 0.4546700406344196
34 6 0.5969459761425381
35 6 0.5538018571162971
36 6 0.506223340759864
37 6 0.4985186000652997
38 6 0.31790045420556295
39 6 0.5158125847404537

0 5 0.5000097822471492
1 5 0.5000099015308007
2 5 0.5000098247938093
3 5 0.5000098262152914
4 5 0.5000099075023451
5 5 0.5000098894098225
6 5 0.5000097676871064
7 5 0.5000098136825462
8 5 0.5000098203880329
9 5 0.5000097851089592
10 5 0.5000098553111924
11 5 0.5000098506462355
12 5 0.5000099210435581
13 5 0.5000099043214756
14 5 0.500009817164509
15 5 0.5000098779777368
16 5 0.500009842350145
17 5 0.500009873652646
18 5 0.5000098812363203
19 5 0.5000098718476197
20 5 0.5321153465674054
21 5 0.4634316936179635
22 5 0.46436979010573337
23 5 0.526158279447531
24 5 0.42575711639723773
25 5 0.48401254722423587
26 5 0.5142650584292927
27 5 0.45168695449342305
28 5 0.5786060613706525
29 5 0.5611598814445633
30 5 0.49021485077983334
31 5 0.568320904958675
32 5 0.5473668921008942
33 5 0.4646452788284276
34 5 0.5538018571162971
35 5 0.6176288549744711
36 5 0.5000159759238054
37 5 0.522359530218768
38 5 0.3033176517879537
39 5 0.560615016560163

0 4 0.5000097596214884
1 4 0.5000098987360472
2 4 0.5000098263721681
3 4 0.5000098438622008
4 4 0.50000989803517
5 4 0.5000098226815803
6 4 0.5000097303318206
7 4 0.5000097674967633
8 4 0.5000097760934787
9 4 0.5000097829517122
10 4 0.5000098162831538
11 4 0.5000098099583359
12 4 0.5000098882811528
13 4 0.5000098408678888
14 4 0.5000098239321139
15 4 0.500009842350145
16 4 0.5000097505812071
17 4 0.5000097876496012
18 4 0.5000098216044335
19 4 0.5000097649107405
20 4 0.4817650385869751
21 4 0.34576799295041594
22 4 0.3285355169711825
23 4 0.4114166871751728
24 4 0.3235703219914022
25 4 0.49946442909032496
26 4 0.5369491164119452
27 4 0.5202083507940151
28 4 0.5246926430201446
29 4 0.5026830103315801
30 4 0.473621044872028
31 4 0.5520783828373518
32 4 0.4810729681519342
33 4 0.449359687116651
34 4 0.506223340759864
35 4 0.5000159759238054
36 4 0.5985460396475639
37 4 0.4498808684121275
38 4 0.24560763858450313
39 4 0.5114715595628508

0 3 0.500009794724715
1 3 0.500009889573382
2 3 0.5000098166688622
3 3 0.5000098362636846
4 3 0.5000098575405059
5 3 0.500009888202163
6 3 0.5000097965722853
7 3 0.5000098726190411
8 3 0.5000098246993468
9 3 0.5000097979013325
10 3 0.5000098455491968
11 3 0.5000098928195637
12 3 0.5000099010264492
13 3 0.5000098746055383
14 3 0.500009834668423
15 3 0.500009873652646
16 3 0.5000097876496012
17 3 0.5000098471127532
18 3 0.5000098124728025
19 3 0.5000098332550822
20 3 0.43373055800257293
21 3 0.4433492690762351
22 3 0.43723525857616635
23 3 0.5282863756678751
24 3 0.4341775918896419
25 3 0.38973360709460353
26 3 0.3814819912634815
27 3 0.3542248908827396
28 3 0.5534287768781759
29 3 0.4674615384295228
30 3 0.43814029007407107
31 3 0.48675636108094805
32 3 0.5472117011954086
33 3 0.40182801412380487
34 3 0.4985186000652997
35 3 0.522359530218768
36 3 0.4498808684121275
37 3 0.569282092463972
38 3 0.295538033845213
39 3 0.5013192945428186

0 2 0.5000097907702094
1 2 0.5000098714223723
2 2 0.5000098369552809
3 2 0.5000098421771831
4 2 0.5000098662573728
5 2 0.500009875971088
6 2 0.5000098352335097
7 2 0.5000098369075333
8 2 0.5000098163701486
9 2 0.5000098148601756
10 2 0.5000098232593442
11 2 0.500009871529373
12 2 0.5000098751446352
13 2 0.5000098663993704
14 2 0.5000098255400363
15 2 0.5000098812363203
16 2 0.5000098216044335
17 2 0.5000098124728025
18 2 0.500009788563579
19 2 0.5000097375855844
20 2 0.2702808903854176
21 2 0.33828943430483266
22 2 0.3722447429269399
23 2 0.3440338470452669
24 2 0.39909147362928216
25 2 0.291340418857391
26 2 0.20645485872789682
27 2 0.24240801112142338
28 2 0.333884227720122
29 2 0.30888672943338663
30 2 0.26450384373657204
31 2 0.3248715163123167
32 2 0.3088942476074543
33 2 0.28887752990861904
34 2 0.31790045420556295
35 2 0.3033176517879537
36 2 0.24560763858450313
37 2 0.295538033845213
38 2 0.49027157454591674
39 2 0.2689117019508359

0 1 0.5000097713494234
1 1 0.5000098830952129
2 1 0.5000098209616842
3 1 0.5000098305326242
4 1 0.5000098856963541
5 1 0.5000098653903811
6 1 0.5000097519050186
7 1 0.5000098100392604
8 1 0.500009804166119
9 1 0.500009775214068
10 1 0.5000098358933576
11 1 0.5000098349161488
12 1 0.5000098937167848
13 1 0.5000098799155052
14 1 0.50000981311203
15 1 0.5000098718476197
16 1 0.5000097649107405
17 1 0.5000098332550822
18 1 0.5000097375855844
19 1 0.5000098217525694
20 1 0.5123168593610147
21 1 0.44270932632393967
22 1 0.4270454168662209
23 1 0.5006774346147567
24 1 0.39133030704219784
25 1 0.463229514544898
26 1 0.5089194787211242
27 1 0.4539798179210602
28 1 0.5455607505072203
29 1 0.537120139401133
30 1 0.4696328530340234
31 1 0.5550087163073562
32 1 0.49731837146357577
33 1 0.418612900666992
34 1 0.5158125847404537
35 1 0.560615016560163
36 1 0.5114715595628508
37 1 0.5013192945428186
38 1 0.2689117019508359
39 1 0.5849429756087497



==> matrices/final_similarity_matrices/first_baseline/vdtf.mat.txt <==
0 30 0.987012684548743
1 30 0.01041065800688987
2 30 0.006093977368708406
3 30 0.014217181850406562
4 30 0.00935707888743121
5 30 0.09678043949692752
6 30 0.00449624295492723
7 30 0.015925649913546103
8 30 0.03972893219826153
9 30 0.0840220440806053
10 30 0.03595893766224368
11 30 0.024182171366165708
12 30 0.07552759579189273
13 30 0.264421379024683
14 30 0.02573091185229072
15 30 0.493232556447531
16 30 0.5011713887524305
17 30 0.49565039037970254
18 30 0.4999045300517862
19 30 0.5067315100833557
20 30 0.488830451344553
21 30 0.5027053890124878
22 30 0.4983658602450666
23 30 0.49160157825087947
24 30 0.5013170940593241
25 30 0.5003257157014698
26 30 0.48811382714139523
27 30 0.5038798319271819
28 30 0.5014691448615152
29 30 0.4964189064216075

0 29 0.01041065800688987
1 29 0.9421603147214831
2 29 0.037396190127315314
3 29 0.005715461663498758
4 29 0.40516532454240123
5 29 0.033394843128994135
6 29 0.011651077109423482
7 29 0.06610111448711158
8 29 0.03794565993191041
9 29 0.13144132700829692
10 29 0.13034605365469368
11 29 0.005667028557754606
12 29 0.12423835057653995
13 29 0.08189013580973276
14 29 0.008964619132391181
15 29 0.5011713887524305
16 29 0.482036895559835
17 29 0.4797569962257947
18 29 0.500651025087406
19 29 0.489418394877744
20 29 0.4770154109012201
21 29 0.49187079061116956
22 29 0.48660102385713916
23 29 0.4831761006676965
24 29 0.485946354115075
25 29 0.4904348985774952
26 29 0.49110779691867307
27 29 0.4925915700846369
28 29 0.4924491482201084
29 29 0.49256966934021607

0 28 0.006093977368708406
1 28 0.037396190127315314
2 28 0.9240739438172704
3 28 0.03329048801710703
4 28 0.004297611912044977
5 28 0.06286089760684392
6 28 0.014644589974464361
7 28 0.03146641301888391
8 28 0.08812696830799208
9 28 0.11969128475658726
10 28 0.05362378729736164
11 28 0.023472458624396092
12 28 0.03706002802716977
13 28 0.0239525594032805
14 28 0.03186193168545602
15 28 0.49565039037970254
16 28 0.4797569962257947
17 28 0.5068234928349673
18 28 0.5075310651568152
19 28 0.5059316087558602
20 28 0.5017543824798253
21 28 0.5065067469293394
22 28 0.5045186331765443
23 28 0.5031096243389688
24 28 0.5031356900576964
25 28 0.5053547926706167
26 28 0.5027879107549229
27 28 0.5081379049076405
28 28 0.5095900322413274
29 28 0.5107424105877268

0 27 0.014217181850406562
1 27 0.005715461663498758
2 27 0.03329048801710703
3 27 0.8951191524006645
4 27 0.0025940853331479904
5 27 0.01043114573615607
6 27 0.057834742636219204
7 27 0.09433691301976006
8 27 0.03939340591722442
9 27 0.028827544066966464
10 27 0.013236645261759956
11 27 0.06795921882818759
12 27 0.03608465234659304
13 27 0.03696424885392745
14 27 0.08132960233268746
15 27 0.4999045300517862
16 27 0.500651025087406
17 27 0.5075310651568152
18 27 0.515122165961967
19 27 0.5151605050785609
20 27 0.48840097534018395
21 27 0.506108935426186
22 27 0.5003015254811559
23 27 0.491333183930138
24 27 0.5128485294735683
25 27 0.5040812977066694
26 27 0.4899525595154368
27 27 0.510498477959499
28 27 0.5049989085852133
29 27 0.49684519159740814

0 26 0.00935707888743121
1 26 0.40516532454240123
2 26 0.004297611912044977
3 26 0.0025940853331479904
4 26 0.9949719868974897
5 26 0.005286846146764657
6 26 0.003996576233332148
7 26 0.04946858528491983
8 26 0.021567731462278666
9 26 0.12904242912612301
10 26 0.10866292298666996
11 26 0.0036204602557510816
12 26 0.06629751128493104
13 26 0.03577102155298809
14 26 0.007572507928664223
15 26 0.5067315100833557
16 26 0.489418394877744
17 26 0.5059316087558602
18 26 0.5151605050785609
19 26 0.49386226572738956
20 26 0.444018217077366
21 26 0.4800747517673735
22 26 0.47153835397724386
23 26 0.46108372393683117
24 26 0.48777179860766173
25 26 0.48240900322876074
26 26 0.4760198719993939
27 26 0.48964638560691975
28 26 0.4763783003647105
29 26 0.4683749105976459

0 25 0.09678043949692752
1 25 0.033394843128994135
2 25 0.06286089760684392
3 25 0.01043114573615607
4 25 0.005286846146764657
5 25 0.7015667382632277
6 25 0.025628511791096577
7 25 0.022613060474197224
8 25 0.10046157630874096
9 25 0.053993151040231654
10 25 0.04668272803549586
11 25 0.07153163419866616
12 25 0.07624884632997433
13 25 0.06294710035952655
14 25 0.028391418052420316
15 25 0.488830451344553
16 25 0.4770154109012201
17 25 0.5017543824798253
18 25 0.48840097534018395
19 25 0.444018217077366
20 25 0.5028423480619624
21 25 0.5065591007952642
22 25 0.5051764621920081
23 25 0.5034914355613639
24 25 0.5011275521391118
25 25 0.5061729380769313
26 25 0.5008480656558957
27 25 0.5071019398811657
28 25 0.5097382109975354
29 25 0.5073157772664696

0 24 0.00449624295492723
1 24 0.011651077109423482
2 24 0.014644589974464361
3 24 0.057834742636219204
4 24 0.003996576233332148
5 24 0.025628511791096577
6 24 0.9831926433016696
7 24 0.14142233102589463
8 24 0.05788576794798238
9 24 0.005757664341625633
10 24 0.027894525675894847
11 24 0.0862209075897654
12 24 0.038001152096865755
13 24 0.008136419473944525
14 24 0.017044796511134257
15 24 0.5027053890124878
16 24 0.49187079061116956
17 24 0.5065067469293394
18 24 0.506108935426186
19 24 0.4800747517673735
20 24 0.5065591007952642
21 24 0.5138120551807667
22 24 0.5121616541967996
23 24 0.5100968693981784
24 24 0.516831201635123
25 24 0.5170042120234132
26 24 0.5106355990006614
27 24 0.5179106390217955
28 24 0.5142152989186768
29 24 0.5117114011789635

0 23 0.015925649913546103
1 23 0.06610111448711158
2 23 0.03146641301888391
3 23 0.09433691301976006
4 23 0.04946858528491983
5 23 0.022613060474197224
6 23 0.14142233102589463
7 23 0.9648831086883588
8 23 0.2314676843518095
9 23 0.012855737076257243
10 23 0.11832142496417282
11 23 0.0347404151448567
12 23 0.0715413762736312
13 23 0.02731577369837691
14 23 0.17790362930244055
15 23 0.4983658602450666
16 23 0.48660102385713916
17 23 0.5045186331765443
18 23 0.5003015254811559
19 23 0.47153835397724386
20 23 0.5051764621920081
21 23 0.5121616541967996
22 23 0.5049280867512909
23 23 0.49775082288207945
24 23 0.504460965073803
25 23 0.5054120977786281
26 23 0.5005715349532377
27 23 0.5064131059120146
28 23 0.5082275243046465
29 23 0.508007822153164

0 22 0.03972893219826153
1 22 0.03794565993191041
2 22 0.08812696830799208
3 22 0.03939340591722442
4 22 0.021567731462278666
5 22 0.10046157630874096
6 22 0.05788576794798238
7 22 0.2314676843518095
8 22 0.9957764013598117
9 22 0.10975649049731957
10 22 0.39737036759092204
11 22 0.24273552180075114
12 22 0.594698520857822
13 22 0.21719022835918875
14 22 0.5457324734994601
15 22 0.49160157825087947
16 22 0.4831761006676965
17 22 0.5031096243389688
18 22 0.491333183930138
19 22 0.46108372393683117
20 22 0.5034914355613639
21 22 0.5100968693981784
22 22 0.49775082288207945
23 22 0.4996105807197117
24 22 0.5067204385452764
25 22 0.5094040925022908
26 22 0.4931543528405817
27 22 0.5071890423327501
28 22 0.5096750131561537
29 22 0.5028375733642534

0 21 0.0840220440806053
1 21 0.13144132700829692
2 21 0.11969128475658726
3 21 0.028827544066966464
4 21 0.12904242912612301
5 21 0.053993151040231654
6 21 0.005757664341625633
7 21 0.012855737076257243
8 21 0.10975649049731957
9 21 0.9939033074341651
10 21 0.10218963345911884
11 21 0.011246074063211249
12 21 0.49589821306742926
13 21 0.11948632807669846
14 21 0.018682659665908673
15 21 0.5013170940593241
16 21 0.485946354115075
17 21 0.5031356900576964
18 21 0.5128485294735683
19 21 0.48777179860766173
20 21 0.5011275521391118
21 21 0.516831201635123
22 21 0.504460965073803
23 21 0.5067204385452764
24 21 0.49436864920576645
25 21 0.48895153759588994
26 21 0.4763032755878618
27 21 0.4954460454508901
28 21 0.4894622693275004
29 21 0.4845945671669607

0 20 0.03595893766224368
1 20 0.13034605365469368
2 20 0.05362378729736164
3 20 0.013236645261759956
4 20 0.10866292298666996
5 20 0.04668272803549586
6 20 0.027894525675894847
7 20 0.11832142496417282
8 20 0.39737036759092204
9 20 0.10218963345911884
10 20 0.9422341110868846
11 20 0.02804215874940968
12 20 0.25673125744374486
13 20 0.11797975432973745
14 20 0.08690868041833053
15 20 0.5003257157014698
16 20 0.4904348985774952
17 20 0.5053547926706167
18 20 0.5040812977066694
19 20 0.48240900322876074
20 20 0.5061729380769313
21 20 0.5170042120234132
22 20 0.5054120977786281
23 20 0.5094040925022908
24 20 0.48895153759588994
25 20 0.5107375235145256
26 20 0.5009294817204181
27 20 0.510509376035857
28 20 0.5105540364000322
29 20 0.5074086249430328

0 19 0.024182171366165708
1 19 0.005667028557754606
2 19 0.023472458624396092
3 19 0.06795921882818759
4 19 0.0036204602557510816
5 19 0.07153163419866616
6 19 0.0862209075897654
7 19 0.0347404151448567
8 19 0.24273552180075114
9 19 0.011246074063211249
10 19 0.02804215874940968
11 19 0.9753614638604531
12 19 0.03656145272454888
13 19 0.05855920516694699
14 19 0.23297049394350292
15 19 0.48811382714139523
16 19 0.49110779691867307
17 19 0.5027879107549229
18 19 0.4899525595154368
19 19 0.4760198719993939
20 19 0.5008480656558957
21 19 0.5106355990006614
22 19 0.5005715349532377
23 19 0.4931543528405817
24 19 0.4763032755878618
25 19 0.5009294817204181
26 19 0.49412104074690577
27 19 0.5129012069874931
28 19 0.5077272133894183
29 19 0.49764531584772015

0 18 0.07552759579189273
1 18 0.12423835057653995
2 18 0.03706002802716977
3 18 0.03608465234659304
4 18 0.06629751128493104
5 18 0.07624884632997433
6 18 0.038001152096865755
7 18 0.0715413762736312
8 18 0.594698520857822
9 18 0.49589821306742926
10 18 0.25673125744374486
11 18 0.03656145272454888
12 18 0.9754289061388388
13 18 0.19949031954401772
14 18 0.06677918120540703
15 18 0.5038798319271819
16 18 0.4925915700846369
17 18 0.5081379049076405
18 18 0.510498477959499
19 18 0.48964638560691975
20 18 0.5071019398811657
21 18 0.5179106390217955
22 18 0.5064131059120146
23 18 0.5071890423327501
24 18 0.4954460454508901
25 18 0.510509376035857
26 18 0.5129012069874931
27 18 0.504820492293403
28 18 0.5024613094583803
29 18 0.4975465294582245

0 17 0.264421379024683
1 17 0.08189013580973276
2 17 0.0239525594032805
3 17 0.03696424885392745
4 17 0.03577102155298809
5 17 0.06294710035952655
6 17 0.008136419473944525
7 17 0.02731577369837691
8 17 0.21719022835918875
9 17 0.11948632807669846
10 17 0.11797975432973745
11 17 0.05855920516694699
12 17 0.19949031954401772
13 17 0.9230754626776823
14 17 0.10090401513082911
15 17 0.5014691448615152
16 17 0.4924491482201084
17 17 0.5095900322413274
18 17 0.5049989085852133
19 17 0.4763783003647105
20 17 0.5097382109975354
21 17 0.5142152989186768
22 17 0.5082275243046465
23 17 0.5096750131561537
24 17 0.4894622693275004
25 17 0.5105540364000322
26 17 0.5077272133894183
27 17 0.5024613094583803
28 17 0.5011261602848751
29 17 0.49797300691065177

0 16 0.02573091185229072
1 16 0.008964619132391181
2 16 0.03186193168545602
3 16 0.08132960233268746
4 16 0.007572507928664223
5 16 0.028391418052420316
6 16 0.017044796511134257
7 16 0.17790362930244055
8 16 0.5457324734994601
9 16 0.018682659665908673
10 16 0.08690868041833053
11 16 0.23297049394350292
12 16 0.06677918120540703
13 16 0.10090401513082911
14 16 0.9745656007548902
15 16 0.4964189064216075
16 16 0.49256966934021607
17 16 0.5107424105877268
18 16 0.49684519159740814
19 16 0.4683749105976459
20 16 0.5073157772664696
21 16 0.5117114011789635
22 16 0.508007822153164
23 16 0.5028375733642534
24 16 0.4845945671669607
25 16 0.5074086249430328
26 16 0.49764531584772015
27 16 0.4975465294582245
28 16 0.49797300691065177
29 16 0.5125092421521509

0 15 0.493232556447531
1 15 0.5011713887524305
2 15 0.49565039037970254
3 15 0.4999045300517862
4 15 0.5067315100833557
5 15 0.488830451344553
6 15 0.5027053890124878
7 15 0.4983658602450666
8 15 0.49160157825087947
9 15 0.5013170940593241
10 15 0.5003257157014698
11 15 0.48811382714139523
12 15 0.5038798319271819
13 15 0.5014691448615152
14 15 0.4964189064216075
15 15 0.5771694528530347
16 15 0.44210337292290347
17 15 0.523881316078773
18 15 0.37278012690119067
19 15 0.3535898241990736
20 15 0.5070225761836136
21 15 0.49396051573929917
22 15 0.4612380022419264
23 15 0.5424010549476993
24 15 0.38595672807758896
25 15 0.48093100740410666
26 15 0.5230376036929311
27 15 0.45974405702706034
28 15 0.4990377012440062
29 15 0.5088320937677885

0 14 0.5011713887524305
1 14 0.482036895559835
2 14 0.4797569962257947
3 14 0.500651025087406
4 14 0.489418394877744
5 14 0.4770154109012201
6 14 0.49187079061116956
7 14 0.48660102385713916
8 14 0.4831761006676965
9 14 0.485946354115075
10 14 0.4904348985774952
11 14 0.49110779691867307
12 14 0.4925915700846369
13 14 0.4924491482201084
14 14 0.49256966934021607
15 14 0.44210337292290347
16 14 0.5497728359004161
17 14 0.43458088209686924
18 14 0.3858507751991101
19 14 0.47225958022129244
20 14 0.4019642994582299
21 14 0.5106806819075121
22 14 0.4910923391617206
23 14 0.4391556190023964
24 14 0.48167554687654845
25 14 0.48074055727661397
26 14 0.4091625459015143
27 14 0.48561131783196
28 14 0.48695588433593606
29 14 0.4025687697745624

0 13 0.49565039037970254
1 13 0.4797569962257947
2 13 0.5068234928349673
3 13 0.5075310651568152
4 13 0.5059316087558602
5 13 0.5017543824798253
6 13 0.5065067469293394
7 13 0.5045186331765443
8 13 0.5031096243389688
9 13 0.5031356900576964
10 13 0.5053547926706167
11 13 0.5027879107549229
12 13 0.5081379049076405
13 13 0.5095900322413274
14 13 0.5107424105877268
15 13 0.523881316078773
16 13 0.43458088209686924
17 13 0.5583683693748052
18 13 0.2971649642970622
19 13 0.3204290883686335
20 13 0.5377340016627941
21 13 0.44805461112838385
22 13 0.4478027738530111
23 13 0.5090833497692939
24 13 0.34011241599919007
25 13 0.4493658798786947
26 13 0.46574730428119704
27 13 0.38722280873648274
28 13 0.4804063956377336
29 13 0.4893568859263435

0 12 0.4999045300517862
1 12 0.500651025087406
2 12 0.5075310651568152
3 12 0.515122165961967
4 12 0.5151605050785609
5 12 0.48840097534018395
6 12 0.506108935426186
7 12 0.5003015254811559
8 12 0.491333183930138
9 12 0.5128485294735683
10 12 0.5040812977066694
11 12 0.4899525595154368
12 12 0.510498477959499
13 12 0.5049989085852133
14 12 0.49684519159740814
15 12 0.37278012690119067
16 12 0.3858507751991101
17 12 0.2971649642970622
18 12 0.5349185847323763
19 12 0.44110080992145256
20 12 0.266356102221164
21 12 0.4475379264626916
22 12 0.3792885405593609
23 12 0.3437178772286095
24 12 0.4667166015807894
25 12 0.4077166672169361
26 12 0.40001578209827615
27 12 0.49443732562494264
28 12 0.36317902398075047
29 12 0.31915443289635803

0 11 0.5067315100833557
1 11 0.489418394877744
2 11 0.5059316087558602
3 11 0.5151605050785609
4 11 0.49386226572738956
5 11 0.444018217077366
6 11 0.4800747517673735
7 11 0.47153835397724386
8 11 0.46108372393683117
9 11 0.48777179860766173
10 11 0.48240900322876074
11 11 0.4760198719993939
12 11 0.48964638560691975
13 11 0.4763783003647105
14 11 0.4683749105976459
15 11 0.3535898241990736
16 11 0.47225958022129244
17 11 0.3204290883686335
18 11 0.44110080992145256
19 11 0.5545996558032431
20 11 0.27696418988392263
21 11 0.45820691267648456
22 11 0.4103792726329154
23 11 0.3634786044342167
24 11 0.4973296353270245
25 11 0.4466289171122519
26 11 0.354335252142984
27 11 0.4904599139770737
28 11 0.3949831674104826
29 11 0.3014059521861625

0 10 0.488830451344553
1 10 0.4770154109012201
2 10 0.5017543824798253
3 10 0.48840097534018395
4 10 0.444018217077366
5 10 0.5028423480619624
6 10 0.5065591007952642
7 10 0.5051764621920081
8 10 0.5034914355613639
9 10 0.5011275521391118
10 10 0.5061729380769313
11 10 0.5008480656558957
12 10 0.5071019398811657
13 10 0.5097382109975354
14 10 0.5073157772664696
15 10 0.5070225761836136
16 10 0.4019642994582299
17 10 0.5377340016627941
18 10 0.266356102221164
19 10 0.27696418988392263
20 10 0.5705465217184661
21 10 0.41334205761382453
22 10 0.4328179007662507
23 10 0.47915620210546905
24 10 0.30145531356875804
25 10 0.400735258851
26 10 0.46002391916662805
27 10 0.34360830185909086
28 10 0.4555758702660921
29 10 0.5027069033186078

0 9 0.5027053890124878
1 9 0.49187079061116956
2 9 0.5065067469293394
3 9 0.506108935426186
4 9 0.4800747517673735
5 9 0.5065591007952642
6 9 0.5138120551807667
7 9 0.5121616541967996
8 9 0.5100968693981784
9 9 0.516831201635123
10 9 0.5170042120234132
11 9 0.5106355990006614
12 9 0.5179106390217955
13 9 0.5142152989186768
14 9 0.5117114011789635
15 9 0.49396051573929917
16 9 0.5106806819075121
17 9 0.44805461112838385
18 9 0.4475379264626916
19 9 0.45820691267648456
20 9 0.41334205761382453
21 9 0.6027256249367149
22 9 0.4963269268907282
23 9 0.47830589752756186
24 9 0.5072103187410708
25 9 0.5238892034961681
26 9 0.46987678441542285
27 9 0.5476856040910711
28 9 0.4872863663873079
29 9 0.45086778815894873

0 8 0.4983658602450666
1 8 0.48660102385713916
2 8 0.5045186331765443
3 8 0.5003015254811559
4 8 0.47153835397724386
5 8 0.5051764621920081
6 8 0.5121616541967996
7 8 0.5049280867512909
8 8 0.49775082288207945
9 8 0.504460965073803
10 8 0.5054120977786281
11 8 0.5005715349532377
12 8 0.5064131059120146
13 8 0.5082275243046465
14 8 0.508007822153164
15 8 0.4612380022419264
16 8 0.4910923391617206
17 8 0.4478027738530111
18 8 0.3792885405593609
19 8 0.4103792726329154
20 8 0.4328179007662507
21 8 0.4963269268907282
22 8 0.5247254333565045
23 8 0.45365488486142524
24 8 0.43508235079230306
25 8 0.464863258335962
26 8 0.4518630286993325
27 8 0.46958321796908975
28 8 0.4759239004627376
29 8 0.43824879914256104

0 7 0.49160157825087947
1 7 0.4831761006676965
2 7 0.5031096243389688
3 7 0.491333183930138
4 7 0.46108372393683117
5 7 0.5034914355613639
6 7 0.5100968693981784
7 7 0.49775082288207945
8 7 0.4996105807197117
9 7 0.5067204385452764
10 7 0.5094040925022908
11 7 0.4931543528405817
12 7 0.5071890423327501
13 7 0.5096750131561537
14 7 0.5028375733642534
15 7 0.5424010549476993
16 7 0.4391556190023964
17 7 0.5090833497692939
18 7 0.3437178772286095
19 7 0.3634786044342167
20 7 0.47915620210546905
21 7 0.47830589752756186
22 7 0.45365488486142524
23 7 0.5792348097377885
24 7 0.382545792788589
25 7 0.5030523433827735
26 7 0.5170330199746657
27 7 0.46134709673693525
28 7 0.4997046674790404
29 7 0.4747581674630885

0 6 0.5013170940593241
1 6 0.485946354115075
2 6 0.5031356900576964
3 6 0.5128485294735683
4 6 0.48777179860766173
5 6 0.5011275521391118
6 6 0.516831201635123
7 6 0.504460965073803
8 6 0.5067204385452764
9 6 0.49436864920576645
10 6 0.48895153759588994
11 6 0.4763032755878618
12 6 0.4954460454508901
13 6 0.4894622693275004
14 6 0.4845945671669607
15 6 0.38595672807758896
16 6 0.48167554687654845
17 6 0.34011241599919007
18 6 0.4667166015807894
19 6 0.4973296353270245
20 6 0.30145531356875804
21 6 0.5072103187410708
22 6 0.43508235079230306
23 6 0.382545792788589
24 6 0.5369451646543596
25 6 0.46830695576541714
26 6 0.37901755557437705
27 6 0.5237018800804708
28 6 0.4207086693321655
29 6 0.3383927098272026

0 5 0.5003257157014698
1 5 0.4904348985774952
2 5 0.5053547926706167
3 5 0.5040812977066694
4 5 0.48240900322876074
5 5 0.5061729380769313
6 5 0.5170042120234132
7 5 0.5054120977786281
8 5 0.5094040925022908
9 5 0.48895153759588994
10 5 0.5107375235145256
11 5 0.5009294817204181
12 5 0.510509376035857
13 5 0.5105540364000322
14 5 0.5074086249430328
15 5 0.48093100740410666
16 5 0.48074055727661397
17 5 0.4493658798786947
18 5 0.4077166672169361
19 5 0.4466289171122519
20 5 0.400735258851
21 5 0.5238892034961681
22 5 0.464863258335962
23 5 0.5030523433827735
24 5 0.46830695576541714
25 5 0.5427631125752682
26 5 0.46204242960916103
27 5 0.5121353378606102
28 5 0.48609723278337774
29 5 0.41714680283616556

0 4 0.48811382714139523
1 4 0.49110779691867307
2 4 0.5027879107549229
3 4 0.4899525595154368
4 4 0.4760198719993939
5 4 0.5008480656558957
6 4 0.5106355990006614
7 4 0.5005715349532377
8 4 0.4931543528405817
9 4 0.4763032755878618
10 4 0.5009294817204181
11 4 0.49412104074690577
12 4 0.5129012069874931
13 4 0.5077272133894183
14 4 0.49764531584772015
15 4 0.5230376036929311
16 4 0.4091625459015143
17 4 0.46574730428119704
18 4 0.40001578209827615
19 4 0.354335252142984
20 4 0.46002391916662805
21 4 0.46987678441542285
22 4 0.4518630286993325
23 4 0.5170330199746657
24 4 0.37901755557437705
25 4 0.46204242960916103
26 4 0.5539283194817982
27 4 0.4586353916928754
28 4 0.4585817883977226
29 4 0.4901415112878677

0 3 0.5038798319271819
1 3 0.4925915700846369
2 3 0.5081379049076405
3 3 0.510498477959499
4 3 0.48964638560691975
5 3 0.5071019398811657
6 3 0.5179106390217955
7 3 0.5064131059120146
8 3 0.5071890423327501
9 3 0.4954460454508901
10 3 0.510509376035857
11 3 0.5129012069874931
12 3 0.504820492293403
13 3 0.5024613094583803
14 3 0.4975465294582245
15 3 0.45974405702706034
16 3 0.48561131783196
17 3 0.38722280873648274
18 3 0.49443732562494264
19 3 0.4904599139770737
20 3 0.34360830185909086
21 3 0.5476856040910711
22 3 0.46958321796908975
23 3 0.46134709673693525
24 3 0.5237018800804708
25 3 0.5121353378606102
26 3 0.4586353916928754
27 3 0.603863785320648
28 3 0.4571901219267877
29 3 0.3975406671525951

0 2 0.5014691448615152
1 2 0.4924491482201084
2 2 0.5095900322413274
3 2 0.5049989085852133
4 2 0.4763783003647105
5 2 0.5097382109975354
6 2 0.5142152989186768
7 2 0.5082275243046465
8 2 0.5096750131561537
9 2 0.4894622693275004
10 2 0.5105540364000322
11 2 0.5077272133894183
12 2 0.5024613094583803
13 2 0.5011261602848751
14 2 0.49797300691065177
15 2 0.4990377012440062
16 2 0.48695588433593606
17 2 0.4804063956377336
18 2 0.36317902398075047
19 2 0.3949831674104826
20 2 0.4555758702660921
21 2 0.4872863663873079
22 2 0.4759239004627376
23 2 0.4997046674790404
24 2 0.4207086693321655
25 2 0.48609723278337774
26 2 0.4585817883977226
27 2 0.4571901219267877
28 2 0.5159512327951618
29 2 0.44040755414680843

0 1 0.4964189064216075
1 1 0.49256966934021607
2 1 0.5107424105877268
3 1 0.49684519159740814
4 1 0.4683749105976459
5 1 0.5073157772664696
6 1 0.5117114011789635
7 1 0.508007822153164
8 1 0.5028375733642534
9 1 0.4845945671669607
10 1 0.5074086249430328
11 1 0.49764531584772015
12 1 0.4975465294582245
13 1 0.49797300691065177
14 1 0.5125092421521509
15 1 0.5088320937677885
16 1 0.4025687697745624
17 1 0.4893568859263435
18 1 0.31915443289635803
19 1 0.3014059521861625
20 1 0.5027069033186078
21 1 0.45086778815894873
22 1 0.43824879914256104
23 1 0.4747581674630885
24 1 0.3383927098272026
25 1 0.41714680283616556
26 1 0.4901415112878677
27 1 0.3975406671525951
28 1 0.44040755414680843
29 1 0.566125405177673



==> matrices/final_similarity_matrices/first_baseline/vdtfc.mat.txt <==
0 30 0.9959252190266805
1 30 0.0192064490800146
2 30 0.0037618000931046135
3 30 0.020790861463516087
4 30 0.014875237841513133
5 30 0.05283593199423688
6 30 0.015621628114269927
7 30 0.01179997406343965
8 30 0.046299966237481636
9 30 0.04872902823581454
10 30 0.021476609845176266
11 30 0.011210787027928739
12 30 0.04362752828065907
13 30 0.17058876410139726
14 30 0.019068387967204847
15 30 0.4981222933236078
16 30 0.5034872890652659
17 30 0.49591153881203853
18 30 0.49333867946920845
19 30 0.501722012726024
20 30 0.4794525806502651
21 30 0.5064400507101914
22 30 0.49261535960275266
23 30 0.4823174211009466
24 30 0.49791022405759644
25 30 0.5003953981955176
26 30 0.4835487622263957
27 30 0.4956562998435934
28 30 0.5027630404840645
29 30 0.4967264571779443

0 29 0.0192064490800146
1 29 0.9981650732877393
2 29 0.008379182731781079
3 29 0.00516348228470474
4 29 0.25884077416930373
5 29 0.027137431348961082
6 29 0.010025984510387779
7 29 0.026214863842032907
8 29 0.07098465982117802
9 29 0.09921013263427514
10 29 0.1558898048071175
11 29 0.003448551451401941
12 29 0.13764771940517506
13 29 0.049763151179417285
14 29 0.008317043995185042
15 29 0.5034872890652659
16 29 0.46977759085030685
17 29 0.4848399007340257
18 29 0.5109358306865363
19 29 0.47746433704969815
20 29 0.4732300177119836
21 29 0.48291565128701475
22 29 0.4837841075264865
23 29 0.481275608138288
24 29 0.4834919540997378
25 29 0.49233152075339415
26 29 0.4975767815150179
27 29 0.4767663255294152
28 29 0.4924435187851656
29 29 0.5027446250156481

0 28 0.0037618000931046135
1 28 0.008379182731781079
2 28 0.9974545482030889
3 28 0.02912294165108783
4 28 0.0030885237682278205
5 28 0.012708575154738586
6 28 0.011086873494534735
7 28 0.02830998503369847
8 28 0.016881295523618563
9 28 0.00872290254088751
10 28 0.016325145553016174
11 28 0.016679331242701222
12 28 0.006240955181260649
13 28 0.010151987209029106
14 28 0.02174989948664781
15 28 0.49591153881203853
16 28 0.4848399007340257
17 28 0.5182216381884113
18 28 0.5132159529213172
19 28 0.5208870067924728
20 28 0.5113451345730969
21 28 0.5161518895887287
22 28 0.519433526385814
23 28 0.5042006769886583
24 28 0.5123658551431911
25 28 0.509765455846634
26 28 0.5075921048470013
27 28 0.5043384256103285
28 28 0.5176303186236852
29 28 0.5199683967550329

0 27 0.020790861463516087
1 27 0.00516348228470474
2 27 0.02912294165108783
3 27 0.9961266249966679
4 27 0.003925362124477633
5 27 0.009237860040632156
6 27 0.031556022941265624
7 27 0.03944226750697075
8 27 0.023344641794541
9 27 0.02732594380762561
10 27 0.012981586545947792
11 27 0.026056957414424303
12 27 0.0126877025199479
13 27 0.028965320082217347
14 27 0.061039983986781524
15 27 0.49333867946920845
16 27 0.5109358306865363
17 27 0.5132159529213172
18 27 0.5152238218915107
19 27 0.5206638906231953
20 27 0.4666948349424285
21 27 0.49086536232256817
22 27 0.4855223052784567
23 27 0.472525757939637
24 27 0.5148887311825286
25 27 0.4992246217100267
26 27 0.47176608296548
27 27 0.4914481921360181
28 27 0.4985254186103244
29 27 0.48659820295498507

0 26 0.014875237841513133
1 26 0.25884077416930373
2 26 0.0030885237682278205
3 26 0.003925362124477633
4 26 0.9996424067712137
5 26 0.008557694704961838
6 26 0.0029895689457235023
7 26 0.024628994217924256
8 26 0.11190013799146034
9 26 0.17917853576559753
10 26 0.28566772762664516
11 26 0.006276633704007398
12 26 0.11682915876582575
13 26 0.05149315038104943
14 26 0.02901707618848512
15 26 0.501722012726024
16 26 0.47746433704969815
17 26 0.5208870067924728
18 26 0.5206638906231953
19 26 0.48593287086048764
20 26 0.44915290048084255
21 26 0.4732451475038079
22 26 0.46347555418096203
23 26 0.468678204235329
24 26 0.4894134689822192
25 26 0.48540730571053803
26 26 0.48060062144391763
27 26 0.4715737619319072
28 26 0.4803602978101308
29 26 0.48135028256993734

0 25 0.05283593199423688
1 25 0.027137431348961082
2 25 0.012708575154738586
3 25 0.009237860040632156
4 25 0.008557694704961838
5 25 0.932816137816536
6 25 0.009917058575166471
7 25 0.014688008433620574
8 25 0.0322156367600852
9 25 0.030434953537512133
10 25 0.036882293750275734
11 25 0.018707785909569744
12 25 0.04496784881126633
13 25 0.1214326871713549
14 25 0.020315249943665854
15 25 0.4794525806502651
16 25 0.4732300177119836
17 25 0.5113451345730969
18 25 0.4666948349424285
19 25 0.44915290048084255
20 25 0.4988837883484904
21 25 0.49625616779787335
22 25 0.5034747726634258
23 25 0.48098877664619144
24 25 0.475498176967715
25 25 0.4953630100662109
26 25 0.4909968161404814
27 25 0.4785011209536493
28 25 0.5015060315638953
29 25 0.5033071018256865

0 24 0.015621628114269927
1 24 0.010025984510387779
2 24 0.011086873494534735
3 24 0.031556022941265624
4 24 0.0029895689457235023
5 24 0.009917058575166471
6 24 0.9995762390829815
7 24 0.04126417859454353
8 24 0.0197066533980223
9 24 0.0021152714379321156
10 24 0.013613496497720807
11 24 0.020647749515769982
12 24 0.004078750415042479
13 24 0.005709428981529403
14 24 0.011212362419664007
15 24 0.5064400507101914
16 24 0.48291565128701475
17 24 0.5161518895887287
18 24 0.49086536232256817
19 24 0.4732451475038079
20 24 0.49625616779787335
21 24 0.5183959605681007
22 24 0.5171043553592581
23 24 0.518383019554805
24 24 0.5215592920129293
25 24 0.5231857859369807
26 24 0.5177771340003215
27 24 0.5200314185621726
28 24 0.5223839827346071
29 24 0.520328735278161

0 23 0.01179997406343965
1 23 0.026214863842032907
2 23 0.02830998503369847
3 23 0.03944226750697075
4 23 0.024628994217924256
5 23 0.014688008433620574
6 23 0.04126417859454353
7 23 0.9997915934971354
8 23 0.08645120803332867
9 23 0.00500684007993221
10 23 0.10150795805319646
11 23 0.006171064049312511
12 23 0.013579754949255503
13 23 0.012911465370560442
14 23 0.06295013614364667
15 23 0.49261535960275266
16 23 0.4837841075264865
17 23 0.519433526385814
18 23 0.4855223052784567
19 23 0.46347555418096203
20 23 0.5034747726634258
21 23 0.5171043553592581
22 23 0.5174429796401028
23 23 0.5055647550342867
24 23 0.511389014666239
25 23 0.5155849349711832
26 23 0.5106770288964744
27 23 0.5087403038593693
28 23 0.5213215421146635
29 23 0.5180205286022526

0 22 0.046299966237481636
1 22 0.07098465982117802
2 22 0.016881295523618563
3 22 0.023344641794541
4 22 0.11190013799146034
5 22 0.0322156367600852
6 22 0.0197066533980223
7 22 0.08645120803332867
8 22 0.9996508809327
9 22 0.10660590185471443
10 22 0.3973375664723505
11 22 0.10700694935563551
12 22 0.31284658011273103
13 22 0.1802150102174401
14 22 0.6822649058458881
15 22 0.4823174211009466
16 22 0.481275608138288
17 22 0.5042006769886583
18 22 0.472525757939637
19 22 0.468678204235329
20 22 0.48098877664619144
21 22 0.518383019554805
22 22 0.5055647550342867
23 22 0.5065568717111887
24 22 0.5214486643241865
25 22 0.5227972894542067
26 22 0.5036584999664993
27 22 0.5166461999437558
28 22 0.5196627124812552
29 22 0.5171052166075535

0 21 0.04872902823581454
1 21 0.09921013263427514
2 21 0.00872290254088751
3 21 0.02732594380762561
4 21 0.17917853576559753
5 21 0.030434953537512133
6 21 0.0021152714379321156
7 21 0.00500684007993221
8 21 0.10660590185471443
9 21 0.999799492902852
10 21 0.07520567015722211
11 21 0.005303249357584203
12 21 0.3666652791971254
13 21 0.17743676453721305
14 21 0.03133171698618363
15 21 0.49791022405759644
16 21 0.4834919540997378
17 21 0.5123658551431911
18 21 0.5148887311825286
19 21 0.4894134689822192
20 21 0.475498176967715
21 21 0.5215592920129293
22 21 0.511389014666239
23 21 0.5214486643241865
24 21 0.5024605181079781
25 21 0.48985591602790785
26 21 0.47578595899631987
27 21 0.47997355653126367
28 21 0.4889736627080168
29 21 0.49166761759756267

0 20 0.021476609845176266
1 20 0.1558898048071175
2 20 0.016325145553016174
3 20 0.012981586545947792
4 20 0.28566772762664516
5 20 0.036882293750275734
6 20 0.013613496497720807
7 20 0.10150795805319646
8 20 0.3973375664723505
9 20 0.07520567015722211
10 20 0.9996894255815499
11 20 0.02038551353278174
12 20 0.12649969141565878
13 20 0.0928202062169946
14 20 0.07694815488844908
15 20 0.5003953981955176
16 20 0.49233152075339415
17 20 0.509765455846634
18 20 0.4992246217100267
19 20 0.48540730571053803
20 20 0.4953630100662109
21 20 0.5231857859369807
22 20 0.5155849349711832
23 20 0.5227972894542067
24 20 0.48985591602790785
25 20 0.5149270629749223
26 20 0.5024131874293495
27 20 0.5045937341848973
28 20 0.5134524157851985
29 20 0.5140484098880364

0 19 0.011210787027928739
1 19 0.003448551451401941
2 19 0.016679331242701222
3 19 0.026056957414424303
4 19 0.006276633704007398
5 19 0.018707785909569744
6 19 0.020647749515769982
7 19 0.006171064049312511
8 19 0.10700694935563551
9 19 0.005303249357584203
10 19 0.02038551353278174
11 19 0.9994867686407483
12 19 0.012737073684564297
13 19 0.03068062742832868
14 19 0.0849786331551965
15 19 0.4835487622263957
16 19 0.4975767815150179
17 19 0.5075921048470013
18 19 0.47176608296548
19 19 0.48060062144391763
20 19 0.4909968161404814
21 19 0.5177771340003215
22 19 0.5106770288964744
23 19 0.5036584999664993
24 19 0.47578595899631987
25 19 0.5024131874293495
26 19 0.4811958268087589
27 19 0.4964961606438561
28 19 0.5063612176260234
29 19 0.4950057453980766

0 18 0.04362752828065907
1 18 0.13764771940517506
2 18 0.006240955181260649
3 18 0.0126877025199479
4 18 0.11682915876582575
5 18 0.04496784881126633
6 18 0.004078750415042479
7 18 0.013579754949255503
8 18 0.31284658011273103
9 18 0.3666652791971254
10 18 0.12649969141565878
11 18 0.012737073684564297
12 18 0.9984224507884376
13 18 0.12231336783808971
14 18 0.05032321614863403
15 18 0.4956562998435934
16 18 0.4767663255294152
17 18 0.5043384256103285
18 18 0.4914481921360181
19 18 0.4715737619319072
20 18 0.4785011209536493
21 18 0.5200314185621726
22 18 0.5087403038593693
23 18 0.5166461999437558
24 18 0.47997355653126367
25 18 0.5045937341848973
26 18 0.4964961606438561
27 18 0.48946030737993745
28 18 0.5001728983323684
29 18 0.49766500919358125

0 17 0.17058876410139726
1 17 0.049763151179417285
2 17 0.010151987209029106
3 17 0.028965320082217347
4 17 0.05149315038104943
5 17 0.1214326871713549
6 17 0.005709428981529403
7 17 0.012911465370560442
8 17 0.1802150102174401
9 17 0.17743676453721305
10 17 0.0928202062169946
11 17 0.03068062742832868
12 17 0.12231336783808971
13 17 0.9926474302332742
14 17 0.06807332157013693
15 17 0.5027630404840645
16 17 0.4924435187851656
17 17 0.5176303186236852
18 17 0.4985254186103244
19 17 0.4803602978101308
20 17 0.5015060315638953
21 17 0.5223839827346071
22 17 0.5213215421146635
23 17 0.5196627124812552
24 17 0.4889736627080168
25 17 0.5134524157851985
26 17 0.5063612176260234
27 17 0.5001728983323684
28 17 0.5009806328078722
29 17 0.49981548727105624

0 16 0.019068387967204847
1 16 0.008317043995185042
2 16 0.02174989948664781
3 16 0.061039983986781524
4 16 0.02901707618848512
5 16 0.020315249943665854
6 16 0.011212362419664007
7 16 0.06295013614364667
8 16 0.6822649058458881
9 16 0.03133171698618363
10 16 0.07694815488844908
11 16 0.0849786331551965
12 16 0.05032321614863403
13 16 0.06807332157013693
14 16 0.9998471833576366
15 16 0.4967264571779443
16 16 0.5027446250156481
17 16 0.5199683967550329
18 16 0.48659820295498507
19 16 0.48135028256993734
20 16 0.5033071018256865
21 16 0.520328735278161
22 16 0.5180205286022526
23 16 0.5171052166075535
24 16 0.49166761759756267
25 16 0.5140484098880364
26 16 0.4950057453980766
27 16 0.49766500919358125
28 16 0.49981548727105624
29 16 0.5236304367276918

0 15 0.4981222933236078
1 15 0.5034872890652659
2 15 0.49591153881203853
3 15 0.49333867946920845
4 15 0.501722012726024
5 15 0.4794525806502651
6 15 0.5064400507101914
7 15 0.49261535960275266
8 15 0.4823174211009466
9 15 0.49791022405759644
10 15 0.5003953981955176
11 15 0.4835487622263957
12 15 0.4956562998435934
13 15 0.5027630404840645
14 15 0.4967264571779443
15 15 0.5484744009986131
16 15 0.40252374376847905
17 15 0.5057138094222245
18 15 0.3239359854547199
19 15 0.3087240358863855
20 15 0.44601698065506545
21 15 0.4826933706769458
22 15 0.47128677776893635
23 15 0.5171990676587255
24 15 0.33989873842412105
25 15 0.4785312787076779
26 15 0.49327776683025065
27 15 0.43450449320833573
28 15 0.47357858665241404
29 15 0.4551565906418091

0 14 0.5034872890652659
1 14 0.46977759085030685
2 14 0.4848399007340257
3 14 0.5109358306865363
4 14 0.47746433704969815
5 14 0.4732300177119836
6 14 0.48291565128701475
7 14 0.4837841075264865
8 14 0.481275608138288
9 14 0.4834919540997378
10 14 0.49233152075339415
11 14 0.4975767815150179
12 14 0.4767663255294152
13 14 0.4924435187851656
14 14 0.5027446250156481
15 14 0.40252374376847905
16 14 0.6013692651037631
17 14 0.4091060083391756
18 14 0.3384780759277279
19 14 0.4656374052616101
20 14 0.3441565258090039
21 14 0.4843610404319937
22 14 0.5375693181003429
23 14 0.42594078851247524
24 14 0.4880603544840462
25 14 0.5012083700721625
26 14 0.326211087646873
27 14 0.4415278751256263
28 14 0.48818618200375613
29 14 0.3689488971693738

0 13 0.49591153881203853
1 13 0.4848399007340257
2 13 0.5182216381884113
3 13 0.5132159529213172
4 13 0.5208870067924728
5 13 0.5113451345730969
6 13 0.5161518895887287
7 13 0.519433526385814
8 13 0.5042006769886583
9 13 0.5123658551431911
10 13 0.509765455846634
11 13 0.5075921048470013
12 13 0.5043384256103285
13 13 0.5176303186236852
14 13 0.5199683967550329
15 13 0.5057138094222245
16 13 0.4091060083391756
17 13 0.6078752131111864
18 13 0.2608855196286732
19 13 0.26427749503949227
20 13 0.5729498094720833
21 13 0.4925810782448592
22 13 0.5293798344066557
23 13 0.45208203311147216
24 13 0.2989858646649006
25 13 0.4407428412062874
26 13 0.4685312991348899
27 13 0.3737914517143874
28 13 0.4712901868140241
29 13 0.4588554398586473

0 12 0.49333867946920845
1 12 0.5109358306865363
2 12 0.5132159529213172
3 12 0.5152238218915107
4 12 0.5206638906231953
5 12 0.4666948349424285
6 12 0.49086536232256817
7 12 0.4855223052784567
8 12 0.472525757939637
9 12 0.5148887311825286
10 12 0.4992246217100267
11 12 0.47176608296548
12 12 0.4914481921360181
13 12 0.4985254186103244
14 12 0.48659820295498507
15 12 0.3239359854547199
16 12 0.3384780759277279
17 12 0.2608855196286732
18 12 0.5920178737078289
19 12 0.383307415210943
20 12 0.19843510717704374
21 12 0.32483057545247157
22 12 0.3149932047214123
23 12 0.39205031393155165
24 12 0.5057613666884238
25 12 0.42337677991031447
26 12 0.34252124565670394
27 12 0.41519333114563295
28 12 0.3469608108302069
29 12 0.33491112077454765

0 11 0.501722012726024
1 11 0.47746433704969815
2 11 0.5208870067924728
3 11 0.5206638906231953
4 11 0.48593287086048764
5 11 0.44915290048084255
6 11 0.4732451475038079
7 11 0.46347555418096203
8 11 0.468678204235329
9 11 0.4894134689822192
10 11 0.48540730571053803
11 11 0.48060062144391763
12 11 0.4715737619319072
13 11 0.4803602978101308
14 11 0.48135028256993734
15 11 0.3087240358863855
16 11 0.4656374052616101
17 11 0.26427749503949227
18 11 0.383307415210943
19 11 0.5775654575076025
20 11 0.20814841226779188
21 11 0.34124918579172947
22 11 0.33346121638892273
23 11 0.3560112359393107
24 11 0.5227894969372157
25 11 0.43146479507343205
26 11 0.25821654093597696
27 11 0.39771210562711606
28 11 0.35550051389445997
29 11 0.28384106945455756

0 10 0.4794525806502651
1 10 0.4732300177119836
2 10 0.5113451345730969
3 10 0.4666948349424285
4 10 0.44915290048084255
5 10 0.4988837883484904
6 10 0.49625616779787335
7 10 0.5034747726634258
8 10 0.48098877664619144
9 10 0.475498176967715
10 10 0.4953630100662109
11 10 0.4909968161404814
12 10 0.4785011209536493
13 10 0.5015060315638953
14 10 0.5033071018256865
15 10 0.44601698065506545
16 10 0.3441565258090039
17 10 0.5729498094720833
18 10 0.19843510717704374
19 10 0.20814841226779188
20 10 0.5924576110314659
21 10 0.43375395511102205
22 10 0.46722354965882573
23 10 0.3675109748382691
24 10 0.23574999430240867
25 10 0.3407399429523967
26 10 0.4269808708794243
27 10 0.2966823051354579
28 10 0.39404353665420916
29 10 0.4218511524960715

0 9 0.5064400507101914
1 9 0.48291565128701475
2 9 0.5161518895887287
3 9 0.49086536232256817
4 9 0.4732451475038079
5 9 0.49625616779787335
6 9 0.5183959605681007
7 9 0.5171043553592581
8 9 0.518383019554805
9 9 0.5215592920129293
10 9 0.5231857859369807
11 9 0.5177771340003215
12 9 0.5200314185621726
13 9 0.5223839827346071
14 9 0.520328735278161
15 9 0.4826933706769458
16 9 0.4843610404319937
17 9 0.4925810782448592
18 9 0.32483057545247157
19 9 0.34124918579172947
20 9 0.43375395511102205
21 9 0.5710427101772262
22 9 0.5405377911164445
23 9 0.4483658610868234
24 9 0.416719896242403
25 9 0.4870640829719541
26 9 0.39179492402639193
27 9 0.45481470088121356
28 9 0.46616363862843224
29 9 0.4691248318272268

0 8 0.49261535960275266
1 8 0.4837841075264865
2 8 0.519433526385814
3 8 0.4855223052784567
4 8 0.46347555418096203
5 8 0.5034747726634258
6 8 0.5171043553592581
7 8 0.5174429796401028
8 8 0.5055647550342867
9 8 0.511389014666239
10 8 0.5155849349711832
11 8 0.5106770288964744
12 8 0.5087403038593693
13 8 0.5213215421146635
14 8 0.5180205286022526
15 8 0.47128677776893635
16 8 0.5375693181003429
17 8 0.5293798344066557
18 8 0.3149932047214123
19 8 0.33346121638892273
20 8 0.46722354965882573
21 8 0.5405377911164445
22 8 0.6509122202881183
23 8 0.452158327838502
24 8 0.3966626534679426
25 8 0.47733088938376034
26 8 0.4238969311846994
27 8 0.427785795402725
28 8 0.5016009276368141
29 8 0.45915986454047186

0 7 0.4823174211009466
1 7 0.481275608138288
2 7 0.5042006769886583
3 7 0.472525757939637
4 7 0.468678204235329
5 7 0.48098877664619144
6 7 0.518383019554805
7 7 0.5055647550342867
8 7 0.5065568717111887
9 7 0.5214486643241865
10 7 0.5227972894542067
11 7 0.5036584999664993
12 7 0.5166461999437558
13 7 0.5196627124812552
14 7 0.5171052166075535
15 7 0.5171990676587255
16 7 0.42594078851247524
17 7 0.45208203311147216
18 7 0.39205031393155165
19 7 0.3560112359393107
20 7 0.3675109748382691
21 7 0.4483658610868234
22 7 0.452158327838502
23 7 0.5895497483764939
24 7 0.42391329855987553
25 7 0.5568589754595145
26 7 0.5099569083206222
27 7 0.5181712078190803
28 7 0.47989074449545677
29 7 0.4580897303617784

0 6 0.49791022405759644
1 6 0.4834919540997378
2 6 0.5123658551431911
3 6 0.5148887311825286
4 6 0.4894134689822192
5 6 0.475498176967715
6 6 0.5215592920129293
7 6 0.511389014666239
8 6 0.5214486643241865
9 6 0.5024605181079781
10 6 0.48985591602790785
11 6 0.47578595899631987
12 6 0.47997355653126367
13 6 0.4889736627080168
14 6 0.49166761759756267
15 6 0.33989873842412105
16 6 0.4880603544840462
17 6 0.2989858646649006
18 6 0.5057613666884238
19 6 0.5227894969372157
20 6 0.23574999430240867
21 6 0.416719896242403
22 6 0.3966626534679426
23 6 0.42391329855987553
24 6 0.6467024146347722
25 6 0.5257536128104243
26 6 0.30508451233562633
27 6 0.5030830063431618
28 6 0.4137178489404431
29 6 0.341235377737321

0 5 0.5003953981955176
1 5 0.49233152075339415
2 5 0.509765455846634
3 5 0.4992246217100267
4 5 0.48540730571053803
5 5 0.4953630100662109
6 5 0.5231857859369807
7 5 0.5155849349711832
8 5 0.5227972894542067
9 5 0.48985591602790785
10 5 0.5149270629749223
11 5 0.5024131874293495
12 5 0.5045937341848973
13 5 0.5134524157851985
14 5 0.5140484098880364
15 5 0.4785312787076779
16 5 0.5012083700721625
17 5 0.4407428412062874
18 5 0.42337677991031447
19 5 0.43146479507343205
20 5 0.3407399429523967
21 5 0.4870640829719541
22 5 0.47733088938376034
23 5 0.5568589754595145
24 5 0.5257536128104243
25 5 0.6474517520242891
26 5 0.44080339745753944
27 5 0.547910167577798
28 5 0.4969144105296814
29 5 0.4162470263791967

0 4 0.4835487622263957
1 4 0.4975767815150179
2 4 0.5075921048470013
3 4 0.47176608296548
4 4 0.48060062144391763
5 4 0.4909968161404814
6 4 0.5177771340003215
7 4 0.5106770288964744
8 4 0.5036584999664993
9 4 0.47578595899631987
10 4 0.5024131874293495
11 4 0.4811958268087589
12 4 0.4964961606438561
13 4 0.5063612176260234
14 4 0.4950057453980766
15 4 0.49327776683025065
16 4 0.326211087646873
17 4 0.4685312991348899
18 4 0.34252124565670394
19 4 0.25821654093597696
20 4 0.4269808708794243
21 4 0.39179492402639193
22 4 0.4238969311846994
23 4 0.5099569083206222
24 4 0.30508451233562633
25 4 0.44080339745753944
26 4 0.5558106470747681
27 4 0.39355483812890524
28 4 0.4208064128643824
29 4 0.46255531973599734

0 3 0.4956562998435934
1 3 0.4767663255294152
2 3 0.5043384256103285
3 3 0.4914481921360181
4 3 0.4715737619319072
5 3 0.4785011209536493
6 3 0.5200314185621726
7 3 0.5087403038593693
8 3 0.5166461999437558
9 3 0.47997355653126367
10 3 0.5045937341848973
11 3 0.4964961606438561
12 3 0.48946030737993745
13 3 0.5001728983323684
14 3 0.49766500919358125
15 3 0.43450449320833573
16 3 0.4415278751256263
17 3 0.3737914517143874
18 3 0.41519333114563295
19 3 0.39771210562711606
20 3 0.2966823051354579
21 3 0.45481470088121356
22 3 0.427785795402725
23 3 0.5181712078190803
24 3 0.5030830063431618
25 3 0.547910167577798
26 3 0.39355483812890524
27 3 0.5284719453196238
28 3 0.43464269726482846
29 3 0.4017115611587537

0 2 0.5027630404840645
1 2 0.4924435187851656
2 2 0.5176303186236852
3 2 0.4985254186103244
4 2 0.4803602978101308
5 2 0.5015060315638953
6 2 0.5223839827346071
7 2 0.5213215421146635
8 2 0.5196627124812552
9 2 0.4889736627080168
10 2 0.5134524157851985
11 2 0.5063612176260234
12 2 0.5001728983323684
13 2 0.5009806328078722
14 2 0.49981548727105624
15 2 0.47357858665241404
16 2 0.48818618200375613
17 2 0.4712901868140241
18 2 0.3469608108302069
19 2 0.35550051389445997
20 2 0.39404353665420916
21 2 0.46616363862843224
22 2 0.5016009276368141
23 2 0.47989074449545677
24 2 0.4137178489404431
25 2 0.4969144105296814
26 2 0.4208064128643824
27 2 0.43464269726482846
28 2 0.5342018453475714
29 2 0.4069091958715624

0 1 0.4967264571779443
1 1 0.5027446250156481
2 1 0.5199683967550329
3 1 0.48659820295498507
4 1 0.48135028256993734
5 1 0.5033071018256865
6 1 0.520328735278161
7 1 0.5180205286022526
8 1 0.5171052166075535
9 1 0.49166761759756267
10 1 0.5140484098880364
11 1 0.4950057453980766
12 1 0.49766500919358125
13 1 0.49981548727105624
14 1 0.5236304367276918
15 1 0.4551565906418091
16 1 0.3689488971693738
17 1 0.4588554398586473
18 1 0.33491112077454765
19 1 0.28384106945455756
20 1 0.4218511524960715
21 1 0.4691248318272268
22 1 0.45915986454047186
23 1 0.4580897303617784
24 1 0.341235377737321
25 1 0.4162470263791967
26 1 0.46255531973599734
27 1 0.4017115611587537
28 1 0.4069091958715624
29 1 0.5450480141879885



==> matrices/final_similarity_matrices/first_baseline/vdtm.mat.txt <==
0 30 0.9969572779573492
1 30 0.06538835045857593
2 30 0.022509141673615177
3 30 0.06552309155803313
4 30 0.01568454816116176
5 30 0.04003675148868821
6 30 0.013971510691864999
7 30 0.008568429685461374
8 30 0.005934202619956949
9 30 0.08047426311745341
10 30 0.0321275636234258
11 30 0.14394708544330118
12 30 0.2890456929368588
13 30 0.033195550798458526
14 30 0.05989651509121281
15 30 0.4999993901133886
16 30 0.499999767419583
17 30 0.4999999649021629
18 30 0.4999909250072299
19 30 0.4999995658132421
20 30 0.4999991791206284
21 30 0.5000022816764317
22 30 0.5000015297287336
23 30 0.49999959674894295
24 30 0.5000009531404751
25 30 0.5000018833871686
26 30 0.5000018951088178
27 30 0.499999288399706
28 30 0.5000021364195606
29 30 0.4999996919263691

0 29 0.06538835045857593
1 29 0.9758403000579968
2 29 0.009583331857517648
3 29 0.3802069625349635
4 29 0.009024535847315397
5 29 0.2806591246736702
6 29 0.004461028637356462
7 29 0.014970711763041634
8 29 0.0015271132040383484
9 29 0.02968392340476121
10 29 0.03745854253583524
11 29 0.12529556816965215
12 29 0.13246337348509918
13 29 0.05241301448931091
14 29 0.14961857085370395
15 29 0.499999767419583
16 29 0.49999932885817283
17 29 0.500002098963134
18 29 0.4999996944221685
19 29 0.5000004311924315
20 29 0.49999962314305085
21 29 0.5000010518186698
22 29 0.5000000941217698
23 29 0.5000005771919436
24 29 0.49999969516672726
25 29 0.4999997777108358
26 29 0.4999999505081475
27 29 0.4999991190704467
28 29 0.5000002388109676
29 29 0.5000004493627019

0 28 0.022509141673615177
1 28 0.009583331857517648
2 28 0.9787971581771923
3 28 0.012032212189212174
4 28 0.05189029590511932
5 28 0.015255647258380077
6 28 0.12451442742228372
7 28 0.06260212479412806
8 28 0.013083235944358068
9 28 0.026953256319840753
10 28 0.05708072024892808
11 28 0.13988321918127436
12 28 0.011964677287698965
13 28 0.12397831163110266
14 28 0.03259647742390392
15 28 0.4999999649021629
16 28 0.500002098963134
17 28 0.4999989627790961
18 28 0.49999897122268466
19 28 0.4999989735455752
20 28 0.4999989734587928
21 28 0.4999969206472653
22 28 0.4999993460911246
23 28 0.49999897282473305
24 28 0.49999896876929373
25 28 0.4999989660820855
26 28 0.49999896683491196
27 28 0.49999897119652614
28 28 0.4999972617069641
29 28 0.4999989848075743

0 27 0.06552309155803313
1 27 0.3802069625349635
2 27 0.012032212189212174
3 27 0.9970387469112677
4 27 0.012202861725669074
5 27 0.21777010485442988
6 27 0.0022629790038901617
7 27 0.02998299152604471
8 27 0.002141016911991775
9 27 0.08671071400515333
10 27 0.040976126727507285
11 27 0.23310021988108706
12 27 0.248169227083065
13 27 0.06995629747577806
14 27 0.07734173737111222
15 27 0.4999909250072299
16 27 0.4999996944221685
17 27 0.49999897122268466
18 27 0.499998983547862
19 27 0.49999899750084903
20 27 0.4999997946739739
21 27 0.5000012273046472
22 27 0.5000022857320103
23 27 0.5000018470984845
24 27 0.4999992748660003
25 27 0.500000746219003
26 27 0.5000009189933992
27 27 0.4999992784136955
28 27 0.5000005610493399
29 27 0.4999989868591107

0 26 0.01568454816116176
1 26 0.009024535847315397
2 26 0.05189029590511932
3 26 0.012202861725669074
4 26 0.9841826608837603
5 26 0.013912716261421572
6 26 0.11325050772190087
7 26 0.1363943998286983
8 26 0.11703667210664259
9 26 0.05362841874455961
10 26 0.09267161816036858
11 26 0.029348033127490424
12 26 0.009048394065831303
13 26 0.039381320281374706
14 26 0.00988779898236304
15 26 0.4999995658132421
16 26 0.5000004311924315
17 26 0.4999989735455752
18 26 0.49999899750084903
19 26 0.5000013170607553
20 26 0.5000034727410687
21 26 0.5000038638240575
22 26 0.5000050041090932
23 26 0.5000006657531407
24 26 0.5000011805346951
25 26 0.5000049200275476
26 26 0.5000052919358282
27 26 0.5000012613832515
28 26 0.5000003674185024
29 26 0.5000031355317306

0 25 0.04003675148868821
1 25 0.2806591246736702
2 25 0.015255647258380077
3 25 0.21777010485442988
4 25 0.013912716261421572
5 25 0.9748706329013037
6 25 0.009068280823505498
7 25 0.029327433871863744
8 25 0.0014340104886176415
9 25 0.16280662637893029
10 25 0.01990085360175848
11 25 0.27297916141697764
12 25 0.09329522201217533
13 25 0.014567484386345107
14 25 0.08954953182990966
15 25 0.4999991791206284
16 25 0.49999962314305085
17 25 0.4999989734587928
18 25 0.4999997946739739
19 25 0.5000034727410687
20 25 0.49999899700189815
21 25 0.49999976916257305
22 25 0.49999901189062995
23 25 0.499999411570005
24 25 0.49999900269230985
25 25 0.499999001410456
26 25 0.4999990070711065
27 25 0.4999990040032242
28 25 0.4999990082786416
29 25 0.4999991532674996

0 24 0.013971510691864999
1 24 0.004461028637356462
2 24 0.12451442742228372
3 24 0.0022629790038901617
4 24 0.11325050772190087
5 24 0.009068280823505498
6 24 0.956956768753698
7 24 0.013757520135211471
8 24 0.01925554551168721
9 24 0.01632740420383932
10 24 0.05047431698662733
11 24 0.05957966415469236
12 24 0.01538978619795171
13 24 0.030645257367261616
14 24 0.0218886640870229
15 24 0.5000022816764317
16 24 0.5000010518186698
17 24 0.4999969206472653
18 24 0.5000012273046472
19 24 0.5000038638240575
20 24 0.49999976916257305
21 24 0.49999895667380134
22 24 0.49999898290292116
23 24 0.4999957705293354
24 24 0.49999445117782004
25 24 0.49999358479993977
26 24 0.49999538633918555
27 24 0.4999989726289149
28 24 0.4999797537108607
29 24 0.4999989923439358

0 23 0.008568429685461374
1 23 0.014970711763041634
2 23 0.06260212479412806
3 23 0.02998299152604471
4 23 0.1363943998286983
5 23 0.029327433871863744
6 23 0.013757520135211471
7 23 0.9340003125359179
8 23 0.0678445412945275
9 23 0.01451654898711678
10 23 0.04291403665923215
11 23 0.05997824246742314
12 23 0.0063786075883653865
13 23 0.046634896695809364
14 23 0.015829738211685058
15 23 0.5000015297287336
16 23 0.5000000941217698
17 23 0.4999993460911246
18 23 0.5000022857320103
19 23 0.5000050041090932
20 23 0.49999901189062995
21 23 0.49999898290292116
22 23 0.5000254271079071
23 23 0.5000059327047713
24 23 0.5000026219949097
25 23 0.5000155276273054
26 23 0.5000094157363415
27 23 0.5000018560230781
28 23 0.5000218919693681
29 23 0.5000091823697966

0 22 0.005934202619956949
1 22 0.0015271132040383484
2 22 0.013083235944358068
3 22 0.002141016911991775
4 22 0.11703667210664259
5 22 0.0014340104886176415
6 22 0.01925554551168721
7 22 0.0678445412945275
8 22 0.9910024077660621
9 22 0.018141904289528405
10 22 0.016809858562065155
11 22 0.012273352241247171
12 22 0.004533327309726797
13 22 0.01272032561355019
14 22 0.002886300952345999
15 22 0.49999959674894295
16 22 0.5000005771919436
17 22 0.49999897282473305
18 22 0.5000018470984845
19 22 0.5000006657531407
20 22 0.499999411570005
21 22 0.4999957705293354
22 22 0.5000059327047713
23 22 0.49999894229107605
24 22 0.49999897548484035
25 22 0.49999960659905707
26 22 0.4999995016846252
27 22 0.4999962655022975
28 22 0.4999960799638619
29 22 0.4999997767031473

0 21 0.08047426311745341
1 21 0.02968392340476121
2 21 0.026953256319840753
3 21 0.08671071400515333
4 21 0.05362841874455961
5 21 0.16280662637893029
6 21 0.01632740420383932
7 21 0.01451654898711678
8 21 0.018141904289528405
9 21 0.9891517758255745
10 21 0.017921463460522966
11 21 0.1698153701666091
12 21 0.10884689365078844
13 21 0.0746137044587632
14 21 0.012010238549267895
15 21 0.5000009531404751
16 21 0.49999969516672726
17 21 0.49999896876929373
18 21 0.4999992748660003
19 21 0.5000011805346951
20 21 0.49999900269230985
21 21 0.49999445117782004
22 21 0.5000026219949097
23 21 0.49999897548484035
24 21 0.49999900634252253
25 21 0.49999915008312057
26 21 0.49999939608947186
27 21 0.4999990073970557
28 21 0.49999926178421583
29 21 0.4999992821705233

0 20 0.0321275636234258
1 20 0.03745854253583524
2 20 0.05708072024892808
3 20 0.040976126727507285
4 20 0.09267161816036858
5 20 0.01990085360175848
6 20 0.05047431698662733
7 20 0.04291403665923215
8 20 0.016809858562065155
9 20 0.017921463460522966
10 20 0.8686361909927436
11 20 0.05453700758433905
12 20 0.03606781781391956
13 20 0.09615115142402204
14 20 0.03436226458263869
15 20 0.5000018833871686
16 20 0.4999997777108358
17 20 0.4999989660820855
18 20 0.500000746219003
19 20 0.5000049200275476
20 20 0.499999001410456
21 20 0.49999358479993977
22 20 0.5000155276273054
23 20 0.49999960659905707
24 20 0.49999915008312057
25 20 0.49999982446445224
26 20 0.5000022530832056
27 20 0.4999997664609093
28 20 0.5000010452836178
29 20 0.5000011516614113

0 19 0.14394708544330118
1 19 0.12529556816965215
2 19 0.13988321918127436
3 19 0.23310021988108706
4 19 0.029348033127490424
5 19 0.27297916141697764
6 19 0.05957966415469236
7 19 0.05997824246742314
8 19 0.012273352241247171
9 19 0.1698153701666091
10 19 0.05453700758433905
11 19 0.9826307899691494
12 19 0.09423687488451073
13 19 0.1112827170719253
14 19 0.08508373008046612
15 19 0.5000018951088178
16 19 0.4999999505081475
17 19 0.49999896683491196
18 19 0.5000009189933992
19 19 0.5000052919358282
20 19 0.4999990070711065
21 19 0.49999538633918555
22 19 0.5000094157363415
23 19 0.4999995016846252
24 19 0.49999939608947186
25 19 0.5000022530832056
26 19 0.4999995643099519
27 19 0.4999989877868384
28 19 0.49999898366261175
29 19 0.49999928938412364

0 18 0.2890456929368588
1 18 0.13246337348509918
2 18 0.011964677287698965
3 18 0.248169227083065
4 18 0.009048394065831303
5 18 0.09329522201217533
6 18 0.01538978619795171
7 18 0.0063786075883653865
8 18 0.004533327309726797
9 18 0.10884689365078844
10 18 0.03606781781391956
11 18 0.09423687488451073
12 18 0.9977028365060002
13 18 0.025177503600158097
14 18 0.05927699237783174
15 18 0.499999288399706
16 18 0.4999991190704467
17 18 0.49999897119652614
18 18 0.4999992784136955
19 18 0.5000012613832515
20 18 0.4999990040032242
21 18 0.4999989726289149
22 18 0.5000018560230781
23 18 0.4999962655022975
24 18 0.4999990073970557
25 18 0.4999997664609093
26 18 0.4999989877868384
27 18 0.4999990017145471
28 18 0.49999901718622025
29 18 0.4999991313994207

0 17 0.033195550798458526
1 17 0.05241301448931091
2 17 0.12397831163110266
3 17 0.06995629747577806
4 17 0.039381320281374706
5 17 0.014567484386345107
6 17 0.030645257367261616
7 17 0.046634896695809364
8 17 0.01272032561355019
9 17 0.0746137044587632
10 17 0.09615115142402204
11 17 0.1112827170719253
12 17 0.025177503600158097
13 17 0.9162445715269112
14 17 0.025557832644350305
15 17 0.5000021364195606
16 17 0.5000002388109676
17 17 0.4999972617069641
18 17 0.5000005610493399
19 17 0.5000003674185024
20 17 0.4999990082786416
21 17 0.4999797537108607
22 17 0.5000218919693681
23 17 0.4999960799638619
24 17 0.49999926178421583
25 17 0.5000010452836178
26 17 0.49999898366261175
27 17 0.49999901718622025
28 17 0.49999923222969855
29 17 0.49999898084971217

0 16 0.05989651509121281
1 16 0.14961857085370395
2 16 0.03259647742390392
3 16 0.07734173737111222
4 16 0.00988779898236304
5 16 0.08954953182990966
6 16 0.0218886640870229
7 16 0.015829738211685058
8 16 0.002886300952345999
9 16 0.012010238549267895
10 16 0.03436226458263869
11 16 0.08508373008046612
12 16 0.05927699237783174
13 16 0.025557832644350305
14 16 0.9204256799163449
15 16 0.4999996919263691
16 16 0.5000004493627019
17 16 0.4999989848075743
18 16 0.4999989868591107
19 16 0.5000031355317306
20 16 0.4999991532674996
21 16 0.4999989923439358
22 16 0.5000091823697966
23 16 0.4999997767031473
24 16 0.4999992821705233
25 16 0.5000011516614113
26 16 0.49999928938412364
27 16 0.4999991313994207
28 16 0.49999898084971217
29 16 0.4999998912166784

0 15 0.4999993901133886
1 15 0.499999767419583
2 15 0.4999999649021629
3 15 0.4999909250072299
4 15 0.4999995658132421
5 15 0.4999991791206284
6 15 0.5000022816764317
7 15 0.5000015297287336
8 15 0.49999959674894295
9 15 0.5000009531404751
10 15 0.5000018833871686
11 15 0.5000018951088178
12 15 0.499999288399706
13 15 0.5000021364195606
14 15 0.4999996919263691
15 15 0.5258051203062706
16 15 0.45588844126411715
17 15 0.4728103021657525
18 15 0.45441550250811996
19 15 0.46908437566227795
20 15 0.4734398922300525
21 15 0.42264613026329273
22 15 0.47137920603226746
23 15 0.45680541532246227
24 15 0.4471305031054299
25 15 0.4417583838475912
26 15 0.43980554401547267
27 15 0.4869436438862298
28 15 0.458245958611886
29 15 0.44601780993524287

0 14 0.499999767419583
1 14 0.49999932885817283
2 14 0.500002098963134
3 14 0.4999996944221685
4 14 0.5000004311924315
5 14 0.49999962314305085
6 14 0.5000010518186698
7 14 0.5000000941217698
8 14 0.5000005771919436
9 14 0.49999969516672726
10 14 0.4999997777108358
11 14 0.4999999505081475
12 14 0.4999991190704467
13 14 0.5000002388109676
14 14 0.5000004493627019
15 14 0.45588844126411715
16 14 0.5414693289850651
17 14 0.48106732209155567
18 14 0.45965146882936353
19 14 0.5168375214230366
20 14 0.539491727435552
21 14 0.467042912334947
22 14 0.5045962768723957
23 14 0.4704205857304096
24 14 0.5001339229970321
25 14 0.5156116811536465
26 14 0.5007942207146723
27 14 0.4808819269518663
28 14 0.48473338585461345
29 14 0.4938149848383779

0 13 0.4999999649021629
1 13 0.500002098963134
2 13 0.4999989627790961
3 13 0.49999897122268466
4 13 0.4999989735455752
5 13 0.4999989734587928
6 13 0.4999969206472653
7 13 0.4999993460911246
8 13 0.49999897282473305
9 13 0.49999896876929373
10 13 0.4999989660820855
11 13 0.49999896683491196
12 13 0.49999897119652614
13 13 0.4999972617069641
14 13 0.4999989848075743
15 13 0.4728103021657525
16 13 0.48106732209155567
17 13 0.5181863904963632
18 13 0.4754222873216628
19 13 0.4771276740675151
20 13 0.48571105238499956
21 13 0.43870318039556305
22 13 0.4894584735884571
23 13 0.4511492920330693
24 13 0.47806575813002966
25 13 0.47421228525155557
26 13 0.4807652803657497
27 13 0.4997570040139309
28 13 0.48076938070814923
29 13 0.4752016069428445

0 12 0.4999909250072299
1 12 0.4999996944221685
2 12 0.49999897122268466
3 12 0.499998983547862
4 12 0.49999899750084903
5 12 0.4999997946739739
6 12 0.5000012273046472
7 12 0.5000022857320103
8 12 0.5000018470984845
9 12 0.4999992748660003
10 12 0.500000746219003
11 12 0.5000009189933992
12 12 0.4999992784136955
13 12 0.5000005610493399
14 12 0.4999989868591107
15 12 0.45441550250811996
16 12 0.45965146882936353
17 12 0.4754222873216628
18 12 0.4938817239056078
19 12 0.45582803891884394
20 12 0.47599090250957476
21 12 0.4092471328533721
22 12 0.4710006777611761
23 12 0.43657713412338706
24 12 0.47285394271287934
25 12 0.442406893089034
26 12 0.46082240100077376
27 12 0.49215913054766386
28 12 0.4487872139070879
29 12 0.4722218169999983

0 11 0.4999995658132421
1 11 0.5000004311924315
2 11 0.4999989735455752
3 11 0.49999899750084903
4 11 0.5000013170607553
5 11 0.5000034727410687
6 11 0.5000038638240575
7 11 0.5000050041090932
8 11 0.5000006657531407
9 11 0.5000011805346951
10 11 0.5000049200275476
11 11 0.5000052919358282
12 11 0.5000012613832515
13 11 0.5000003674185024
14 11 0.5000031355317306
15 11 0.46908437566227795
16 11 0.5168375214230366
17 11 0.4771276740675151
18 11 0.45582803891884394
19 11 0.5699161889702687
20 11 0.5371947754565921
21 11 0.5046961097682209
22 11 0.5050111253384794
23 11 0.4979897473586847
24 11 0.4922343763122189
25 11 0.5176394491835038
26 11 0.4719992700734727
27 11 0.47538493205027427
28 11 0.47622949711463486
29 11 0.4896438806267957

0 10 0.4999991791206284
1 10 0.49999962314305085
2 10 0.4999989734587928
3 10 0.4999997946739739
4 10 0.5000034727410687
5 10 0.49999899700189815
6 10 0.49999976916257305
7 10 0.49999901189062995
8 10 0.499999411570005
9 10 0.49999900269230985
10 10 0.499999001410456
11 10 0.4999990070711065
12 10 0.4999990040032242
13 10 0.4999990082786416
14 10 0.4999991532674996
15 10 0.4734398922300525
16 10 0.539491727435552
17 10 0.48571105238499956
18 10 0.47599090250957476
19 10 0.5371947754565921
20 10 0.5857868603781086
21 10 0.46522293458929403
22 10 0.5292807586431891
23 10 0.48125256219892715
24 10 0.5188000930323879
25 10 0.511515368471363
26 10 0.5157882644930819
27 10 0.4993648583262907
28 10 0.48852090853721664
29 10 0.5115342858233177

0 9 0.5000022816764317
1 9 0.5000010518186698
2 9 0.4999969206472653
3 9 0.5000012273046472
4 9 0.5000038638240575
5 9 0.49999976916257305
6 9 0.49999895667380134
7 9 0.49999898290292116
8 9 0.4999957705293354
9 9 0.49999445117782004
10 9 0.49999358479993977
11 9 0.49999538633918555
12 9 0.4999989726289149
13 9 0.4999797537108607
14 9 0.4999989923439358
15 9 0.42264613026329273
16 9 0.467042912334947
17 9 0.43870318039556305
18 9 0.4092471328533721
19 9 0.5046961097682209
20 9 0.46522293458929403
21 9 0.4982279984336631
22 9 0.45237297860502174
23 9 0.4498165979953781
24 9 0.434178661539421
25 9 0.478071338898859
26 9 0.43250426716358686
27 9 0.4267973490919236
28 9 0.44741902795101846
29 9 0.4320259780248509

0 8 0.5000015297287336
1 8 0.5000000941217698
2 8 0.4999993460911246
3 8 0.5000022857320103
4 8 0.5000050041090932
5 8 0.49999901189062995
6 8 0.49999898290292116
7 8 0.5000254271079071
8 8 0.5000059327047713
9 8 0.5000026219949097
10 8 0.5000155276273054
11 8 0.5000094157363415
12 8 0.5000018560230781
13 8 0.5000218919693681
14 8 0.5000091823697966
15 8 0.47137920603226746
16 8 0.5045962768723957
17 8 0.4894584735884571
18 8 0.4710006777611761
19 8 0.5050111253384794
20 8 0.5292807586431891
21 8 0.45237297860502174
22 8 0.5143591927500764
23 8 0.4711347529222069
24 8 0.4924617499629528
25 8 0.48873623050784687
26 8 0.49637383996029805
27 8 0.4935890340726157
28 8 0.4855091028094283
29 8 0.4907413567773139

0 7 0.49999959674894295
1 7 0.5000005771919436
2 7 0.49999897282473305
3 7 0.5000018470984845
4 7 0.5000006657531407
5 7 0.499999411570005
6 7 0.4999957705293354
7 7 0.5000059327047713
8 7 0.49999894229107605
9 7 0.49999897548484035
10 7 0.49999960659905707
11 7 0.4999995016846252
12 7 0.4999962655022975
13 7 0.4999960799638619
14 7 0.4999997767031473
15 7 0.45680541532246227
16 7 0.4704205857304096
17 7 0.4511492920330693
18 7 0.43657713412338706
19 7 0.4979897473586847
20 7 0.48125256219892715
21 7 0.4498165979953781
22 7 0.4711347529222069
23 7 0.5384776573153904
24 7 0.47463538523477017
25 7 0.4730669628078105
26 7 0.4421936889837241
27 7 0.4503734387349706
28 7 0.4501362244607797
29 7 0.45295544273418026

0 6 0.5000009531404751
1 6 0.49999969516672726
2 6 0.49999896876929373
3 6 0.4999992748660003
4 6 0.5000011805346951
5 6 0.49999900269230985
6 6 0.49999445117782004
7 6 0.5000026219949097
8 6 0.49999897548484035
9 6 0.49999900634252253
10 6 0.49999915008312057
11 6 0.49999939608947186
12 6 0.4999990073970557
13 6 0.49999926178421583
14 6 0.4999992821705233
15 6 0.4471305031054299
16 6 0.5001339229970321
17 6 0.47806575813002966
18 6 0.47285394271287934
19 6 0.4922343763122189
20 6 0.5188000930323879
21 6 0.434178661539421
22 6 0.4924617499629528
23 6 0.47463538523477017
24 6 0.5198788974253012
25 6 0.48481060817806093
26 6 0.4909643283306252
27 6 0.47705724964799745
28 6 0.46452853008946676
29 6 0.4908111736855956

0 5 0.5000018833871686
1 5 0.4999997777108358
2 5 0.4999989660820855
3 5 0.500000746219003
4 5 0.5000049200275476
5 5 0.499999001410456
6 5 0.49999358479993977
7 5 0.5000155276273054
8 5 0.49999960659905707
9 5 0.49999915008312057
10 5 0.49999982446445224
11 5 0.5000022530832056
12 5 0.4999997664609093
13 5 0.5000010452836178
14 5 0.5000011516614113
15 5 0.4417583838475912
16 5 0.5156116811536465
17 5 0.47421228525155557
18 5 0.442406893089034
19 5 0.5176394491835038
20 5 0.511515368471363
21 5 0.478071338898859
22 5 0.48873623050784687
23 5 0.4730669628078105
24 5 0.48481060817806093
25 5 0.524998962357698
26 5 0.4820119931184466
27 5 0.4587058684434333
28 5 0.472041884209976
29 5 0.47395915942015704

0 4 0.5000018951088178
1 4 0.4999999505081475
2 4 0.49999896683491196
3 4 0.5000009189933992
4 4 0.5000052919358282
5 4 0.4999990070711065
6 4 0.49999538633918555
7 4 0.5000094157363415
8 4 0.4999995016846252
9 4 0.49999939608947186
10 4 0.5000022530832056
11 4 0.4999995643099519
12 4 0.4999989877868384
13 4 0.49999898366261175
14 4 0.49999928938412364
15 4 0.43980554401547267
16 4 0.5007942207146723
17 4 0.4807652803657497
18 4 0.46082240100077376
19 4 0.4719992700734727
20 4 0.5157882644930819
21 4 0.43250426716358686
22 4 0.49637383996029805
23 4 0.4421936889837241
24 4 0.4909643283306252
25 4 0.4820119931184466
26 4 0.50929893786955
27 4 0.4783438494014008
28 4 0.4755002331904808
29 4 0.4792049096379667

0 3 0.499999288399706
1 3 0.4999991190704467
2 3 0.49999897119652614
3 3 0.4999992784136955
4 3 0.5000012613832515
5 3 0.4999990040032242
6 3 0.4999989726289149
7 3 0.5000018560230781
8 3 0.4999962655022975
9 3 0.4999990073970557
10 3 0.4999997664609093
11 3 0.4999989877868384
12 3 0.4999990017145471
13 3 0.49999901718622025
14 3 0.4999991313994207
15 3 0.4869436438862298
16 3 0.4808819269518663
17 3 0.4997570040139309
18 3 0.49215913054766386
19 3 0.47538493205027427
20 3 0.4993648583262907
21 3 0.4267973490919236
22 3 0.4935890340726157
23 3 0.4503734387349706
24 3 0.47705724964799745
25 3 0.4587058684434333
26 3 0.4783438494014008
27 3 0.5225388031110921
28 3 0.47522465579597994
29 3 0.48137308635294435

0 2 0.5000021364195606
1 2 0.5000002388109676
2 2 0.4999972617069641
3 2 0.5000005610493399
4 2 0.5000003674185024
5 2 0.4999990082786416
6 2 0.4999797537108607
7 2 0.5000218919693681
8 2 0.4999960799638619
9 2 0.49999926178421583
10 2 0.5000010452836178
11 2 0.49999898366261175
12 2 0.49999901718622025
13 2 0.49999923222969855
14 2 0.49999898084971217
15 2 0.458245958611886
16 2 0.48473338585461345
17 2 0.48076938070814923
18 2 0.4487872139070879
19 2 0.47622949711463486
20 2 0.48852090853721664
21 2 0.44741902795101846
22 2 0.4855091028094283
23 2 0.4501362244607797
24 2 0.46452853008946676
25 2 0.472041884209976
26 2 0.4755002331904808
27 2 0.47522465579597994
28 2 0.4900651550259628
29 2 0.46037027433743255

0 1 0.4999996919263691
1 1 0.5000004493627019
2 1 0.4999989848075743
3 1 0.4999989868591107
4 1 0.5000031355317306
5 1 0.4999991532674996
6 1 0.4999989923439358
7 1 0.5000091823697966
8 1 0.4999997767031473
9 1 0.4999992821705233
10 1 0.5000011516614113
11 1 0.49999928938412364
12 1 0.4999991313994207
13 1 0.49999898084971217
14 1 0.4999998912166784
15 1 0.44601780993524287
16 1 0.4938149848383779
17 1 0.4752016069428445
18 1 0.4722218169999983
19 1 0.4896438806267957
20 1 0.5115342858233177
21 1 0.4320259780248509
22 1 0.4907413567773139
23 1 0.45295544273418026
24 1 0.4908111736855956
25 1 0.47395915942015704
26 1 0.4792049096379667
27 1 0.48137308635294435
28 1 0.46037027433743255
29 1 0.5085600831482849



==> matrices/final_similarity_matrices/first_baseline/vdtmc.mat.txt <==
0 30 0.9999497351974714
1 30 0.02189649169804304
2 30 0.006717270486993103
3 30 0.02495821813880184
4 30 0.01473396951378875
5 30 0.009353298550248789
6 30 0.002410374299646311
7 30 0.004055370518289631
8 30 0.015628369055391732
9 30 0.07693051013093942
10 30 0.006033618792252263
11 30 0.024180028026252808
12 30 0.1040180469414908
13 30 0.014276596236088342
14 30 0.01177760693350893
15 30 0.5001110888632303
16 30 0.5006485980172197
17 30 0.5004470356000223
18 30 0.5001782664744633
19 30 0.50018123433853
20 30 0.5003126827480855
21 30 0.5005814130595665
22 30 0.5008501538495904
23 30 0.49984875073113283
24 30 0.5003798444401348
25 30 0.500391553561527
26 30 0.5005508746105929
27 30 0.5000092560371319
28 30 0.5007157782654573
29 30 0.5003126880123535

0 29 0.02189649169804304
1 29 0.9999051996657231
2 29 0.0063808515908994595
3 29 0.09850016843913986
4 29 0.0027707179067129146
5 29 0.16458230761571974
6 29 0.001135020225778581
7 29 0.004141654101698541
8 29 0.0011562902229728036
9 29 0.01748780826722463
10 29 0.00300425706758629
11 29 0.048593925115273356
12 29 0.05008746047815312
13 29 0.017177923280779283
14 29 0.1317287294379071
15 29 0.5006485980172197
16 29 0.5001111019640933
17 29 0.5002583154265214
18 29 0.5001111024899555
19 29 0.5001879103911248
20 29 0.5001111061468944
21 29 0.5001847178861643
22 29 0.5001111190868579
23 29 0.5004054800418194
24 29 0.5001847112988312
25 29 0.5001111128776612
26 29 0.5001913854320046
27 29 0.5001110993133832
28 29 0.500111121507832
29 29 0.5001847076730881

0 28 0.006717270486993103
1 28 0.0063808515908994595
2 28 0.9999024545618599
3 28 0.007925582491767587
4 28 0.030257981914689022
5 28 0.0033038486657950596
6 28 0.052746206488256536
7 28 0.03499111734799954
8 28 0.002731435793384198
9 28 0.010199662759033388
10 28 0.03813413307143282
11 28 0.167564320187417
12 28 0.005498370727622578
13 28 0.05111550209000984
14 28 0.0429518138294122
15 28 0.5004470356000223
16 28 0.5002583154265214
17 28 0.5001110590206777
18 28 0.4999531626746571
19 28 0.49863612834699383
20 28 0.5001110548034554
21 28 0.4955587455466917
22 28 0.49979525300513333
23 28 0.49916747396177547
24 28 0.493671787065173
25 28 0.49290162939189347
26 28 0.4971993881077421
27 28 0.4992912087652781
28 28 0.49728412527181803
29 28 0.49979526375685995

0 27 0.02495821813880184
1 27 0.09850016843913986
2 27 0.007925582491767587
3 27 0.999948576835603
4 27 0.006479554422126883
5 27 0.059607530003787206
6 27 0.0013622417115908537
7 27 0.026907807392876265
8 27 0.0020129884420278976
9 27 0.038269170818633555
10 27 0.023428664636818072
11 27 0.08777823468467696
12 27 0.12410767958070985
13 27 0.03589015277525669
14 27 0.04025786684797616
15 27 0.5001782664744633
16 27 0.5001111024899555
17 27 0.4999531626746571
18 27 0.5006485749911852
19 27 0.5003126685407906
20 27 0.5001755003536217
21 27 0.5001111282321546
22 27 0.5001755002356694
23 27 0.5001755411739345
24 27 0.5003686627516998
25 27 0.5001111103792307
26 27 0.5001111333467478
27 27 0.5002454574546632
28 27 0.5001755118702974
29 27 0.5001111162101546

0 26 0.01473396951378875
1 26 0.0027707179067129146
2 26 0.030257981914689022
3 26 0.006479554422126883
4 26 0.9998833639692347
5 26 0.009830563579846916
6 26 0.17494854210063573
7 26 0.14572544323550085
8 26 0.04484023856076241
9 26 0.09763367595873094
10 26 0.1063362287147616
11 26 0.02274209014202202
12 26 0.0026077982685638506
13 26 0.006371855281959054
14 26 0.003892923182705485
15 26 0.50018123433853
16 26 0.5001879103911248
17 26 0.49863612834699383
18 26 0.5003126685407906
19 26 0.5001111353221476
20 26 0.5001783132993012
21 26 0.5001111053743942
22 26 0.5001783240502377
23 26 0.5001111195040762
24 26 0.5001783042394438
25 26 0.5001111088104032
26 26 0.5006241623081711
27 26 0.5001111511838368
28 26 0.5001111182429869
29 26 0.5005142589075713

0 25 0.009353298550248789
1 25 0.16458230761571974
2 25 0.0033038486657950596
3 25 0.059607530003787206
4 25 0.009830563579846916
5 25 0.9997303447309422
6 25 0.002711667748912089
7 25 0.02234139175279467
8 25 0.0011345109845613667
9 25 0.06591118639703819
10 25 0.002751257415156588
11 25 0.09212553874275058
12 25 0.012886690373642052
13 25 0.0054175479319663045
14 25 0.07559245975924123
15 25 0.5003126827480855
16 25 0.5001111061468944
17 25 0.5001110548034554
18 25 0.5001755003536217
19 25 0.5001783132993012
20 25 0.5001110868753418
21 25 0.5001111077717506
22 25 0.5001111186824346
23 25 0.500239929519607
24 25 0.5001111131384747
25 25 0.4991264756987409
26 25 0.5001813639077098
27 25 0.5001110975420404
28 25 0.5001755070377688
29 25 0.5001111317607632

0 24 0.002410374299646311
1 24 0.001135020225778581
2 24 0.052746206488256536
3 24 0.0013622417115908537
4 24 0.17494854210063573
5 24 0.002711667748912089
6 24 0.9998907086852581
7 24 0.019549102709117187
8 24 0.020181495227489934
9 24 0.01652331566574979
10 24 0.1159473992446982
11 24 0.017363927912876553
12 24 0.004128089718784838
13 24 0.002503950197984158
14 24 0.007852287991529946
15 24 0.5005814130595665
16 24 0.5001847178861643
17 24 0.4955587455466917
18 24 0.5001111282321546
19 24 0.5001111053743942
20 24 0.5001111077717506
21 24 0.5001110400678642
22 24 0.4997952665777891
23 24 0.4999531544026565
24 24 0.49995315861927253
25 24 0.487004335250164
26 24 0.5001110805120466
27 24 0.4986361547302376
28 24 0.5001754462977491
29 24 0.5002398731391468

0 23 0.004055370518289631
1 23 0.004141654101698541
2 23 0.03499111734799954
3 23 0.026907807392876265
4 23 0.14572544323550085
5 23 0.02234139175279467
6 23 0.019549102709117187
7 23 0.9995061718238035
8 23 0.03552706126183313
9 23 0.016693144433279822
10 23 0.04233899861328129
11 23 0.04461678036422423
12 23 0.0023351324790221737
13 23 0.011422998759923742
14 23 0.010181943012897599
15 23 0.5008501538495904
16 23 0.5001111190868579
17 23 0.49979525300513333
18 23 0.5001755002356694
19 23 0.5001783240502377
20 23 0.5001111186824346
21 23 0.4997952665777891
22 23 0.50105171749362
23 23 0.5004974431852564
24 23 0.5004330480953295
25 23 0.5003798680632212
26 23 0.5008837585804607
27 23 0.5011860846964098
28 23 0.5011412953264877
29 23 0.5012700760831726

0 22 0.015628369055391732
1 22 0.0011562902229728036
2 22 0.002731435793384198
3 22 0.0020129884420278976
4 22 0.04484023856076241
5 22 0.0011345109845613667
6 22 0.020181495227489934
7 22 0.03552706126183313
8 22 0.9999385411069395
9 22 0.026129445214552426
10 22 0.046040203269278344
11 22 0.01327111917340164
12 22 0.0020340516519969727
13 22 0.0022082483854384757
14 22 0.0020656357609072184
15 22 0.49984875073113283
16 22 0.5004054800418194
17 22 0.49916747396177547
18 22 0.5001755411739345
19 22 0.5001111195040762
20 22 0.500239929519607
21 22 0.4999531544026565
22 22 0.5004974431852564
23 22 0.49978154357908683
24 22 0.5003686667996204
25 22 0.49860576383064614
26 22 0.5007432625141391
27 22 0.5001783134276242
28 22 0.5003686398879484
29 22 0.5013988392690445

0 21 0.07693051013093942
1 21 0.01748780826722463
2 21 0.010199662759033388
3 21 0.038269170818633555
4 21 0.09763367595873094
5 21 0.06591118639703819
6 21 0.01652331566574979
7 21 0.016693144433279822
8 21 0.026129445214552426
9 21 0.9999021459967381
10 21 0.03305833863248859
11 21 0.1022616547321795
12 21 0.017519046529235
13 21 0.07146250831461258
14 21 0.009900037871819548
15 21 0.5003798444401348
16 21 0.5001847112988312
17 21 0.493671787065173
18 21 0.5003686627516998
19 21 0.5001783042394438
20 21 0.5001111131384747
21 21 0.49995315861927253
22 21 0.5004330480953295
23 21 0.5003686667996204
24 21 0.5001111381884907
25 21 0.500581444008101
26 21 0.5012349483613154
27 21 0.5001111315906973
28 21 0.5004974676569441
29 21 0.5003043180366564

0 20 0.006033618792252263
1 20 0.00300425706758629
2 20 0.03813413307143282
3 20 0.023428664636818072
4 20 0.1063362287147616
5 20 0.002751257415156588
6 20 0.1159473992446982
7 20 0.04233899861328129
8 20 0.046040203269278344
9 20 0.03305833863248859
10 20 0.9999239317506088
11 20 0.016053274802494584
12 20 0.011811503026145137
13 20 0.018222957189456185
14 20 0.012953733994373428
15 20 0.500391553561527
16 20 0.5001111128776612
17 20 0.49290162939189347
18 20 0.5001111103792307
19 20 0.5001111088104032
20 20 0.4991264756987409
21 20 0.487004335250164
22 20 0.5003798680632212
23 20 0.49860576383064614
24 20 0.500581444008101
25 20 0.49975160890276626
26 20 0.5005508862936058
27 20 0.500111143548394
28 20 0.5005142219466943
29 20 0.5008501824034546

0 19 0.024180028026252808
1 19 0.048593925115273356
2 19 0.167564320187417
3 19 0.08777823468467696
4 19 0.02274209014202202
5 19 0.09212553874275058
6 19 0.017363927912876553
7 19 0.04461678036422423
8 19 0.01327111917340164
9 19 0.1022616547321795
10 19 0.016053274802494584
11 19 0.9997925469452849
12 19 0.016892336199189145
13 19 0.06042244049734357
14 19 0.06642156719495837
15 19 0.5005508746105929
16 19 0.5001913854320046
17 19 0.4971993881077421
18 19 0.5001111333467478
19 19 0.5006241623081711
20 19 0.5001813639077098
21 19 0.5001110805120466
22 19 0.5008837585804607
23 19 0.5007432625141391
24 19 0.5012349483613154
25 19 0.5005508862936058
26 19 0.500432259494876
27 19 0.5001844533945107
28 19 0.500532591674887
29 19 0.500532607204417

0 18 0.1040180469414908
1 18 0.05008746047815312
2 18 0.005498370727622578
3 18 0.12410767958070985
4 18 0.0026077982685638506
5 18 0.012886690373642052
6 18 0.004128089718784838
7 18 0.0023351324790221737
8 18 0.0020340516519969727
9 18 0.017519046529235
10 18 0.011811503026145137
11 18 0.016892336199189145
12 18 0.9999758412055341
13 18 0.00436975141268101
14 18 0.015692955186168523
15 18 0.5000092560371319
16 18 0.5001110993133832
17 18 0.4992912087652781
18 18 0.5002454574546632
19 18 0.5001111511838368
20 18 0.5001110975420404
21 18 0.4986361547302376
22 18 0.5011860846964098
23 18 0.5001783134276242
24 18 0.5001111315906973
25 18 0.500111143548394
26 18 0.5001844533945107
27 18 0.5001111034279725
28 18 0.5003126757677068
29 18 0.5003126680668345

0 17 0.014276596236088342
1 17 0.017177923280779283
2 17 0.05111550209000984
3 17 0.03589015277525669
4 17 0.006371855281959054
5 17 0.0054175479319663045
6 17 0.002503950197984158
7 17 0.011422998759923742
8 17 0.0022082483854384757
9 17 0.07146250831461258
10 17 0.018222957189456185
11 17 0.06042244049734357
12 17 0.00436975141268101
13 17 0.9974033441850452
14 17 0.02538140672677313
15 17 0.5007157782654573
16 17 0.500111121507832
17 17 0.49728412527181803
18 17 0.5001755118702974
19 17 0.5001111182429869
20 17 0.5001755070377688
21 17 0.5001754462977491
22 17 0.5011412953264877
23 17 0.5003686398879484
24 17 0.5004974676569441
25 17 0.5005142219466943
26 17 0.500532591674887
27 17 0.5003126757677068
28 17 0.5001110627616306
29 17 0.5002398593822253

0 16 0.01177760693350893
1 16 0.1317287294379071
2 16 0.0429518138294122
3 16 0.04025786684797616
4 16 0.003892923182705485
5 16 0.07559245975924123
6 16 0.007852287991529946
7 16 0.010181943012897599
8 16 0.0020656357609072184
9 16 0.009900037871819548
10 16 0.012953733994373428
11 16 0.06642156719495837
12 16 0.015692955186168523
13 16 0.02538140672677313
14 16 0.9989790425356764
15 16 0.5003126880123535
16 16 0.5001847076730881
17 16 0.49979526375685995
18 16 0.5001111162101546
19 16 0.5005142589075713
20 16 0.5001111317607632
21 16 0.5002398731391468
22 16 0.5012700760831726
23 16 0.5013988392690445
24 16 0.5003043180366564
25 16 0.5008501824034546
26 16 0.500532607204417
27 16 0.5003126680668345
28 16 0.5002398593822253
29 16 0.5015892012741717

0 15 0.5001110888632303
1 15 0.5006485980172197
2 15 0.5004470356000223
3 15 0.5001782664744633
4 15 0.50018123433853
5 15 0.5003126827480855
6 15 0.5005814130595665
7 15 0.5008501538495904
8 15 0.49984875073113283
9 15 0.5003798444401348
10 15 0.500391553561527
11 15 0.5005508746105929
12 15 0.5000092560371319
13 15 0.5007157782654573
14 15 0.5003126880123535
15 15 0.5376899271007084
16 15 0.40844418611082
17 15 0.4481983093400817
18 15 0.4412021478531955
19 15 0.40076473061840473
20 15 0.4144255222456166
21 15 0.3420965285540151
22 15 0.4179498563282511
23 15 0.41068718338496646
24 15 0.41326037689056594
25 15 0.37157569149756664
26 15 0.39461556121828995
27 15 0.49531610724440983
28 15 0.4568650806191998
29 15 0.41964465278555396

0 14 0.5006485980172197
1 14 0.5001111019640933
2 14 0.5002583154265214
3 14 0.5001111024899555
4 14 0.5001879103911248
5 14 0.5001111061468944
6 14 0.5001847178861643
7 14 0.5001111190868579
8 14 0.5004054800418194
9 14 0.5001847112988312
10 14 0.5001111128776612
11 14 0.5001913854320046
12 14 0.5001110993133832
13 14 0.500111121507832
14 14 0.5001847076730881
15 14 0.40844418611082
16 14 0.554547057609697
17 14 0.480272954636056
18 14 0.43464287353556835
19 14 0.525122772453229
20 14 0.5260315658091502
21 14 0.4513763127985167
22 14 0.5018350372521493
23 14 0.4181111720779034
24 14 0.49942911827027925
25 14 0.5256041151553048
26 14 0.48493308508523614
27 14 0.46521002818113283
28 14 0.4937755119311696
29 14 0.49127029040936104

0 13 0.5004470356000223
1 13 0.5002583154265214
2 13 0.5001110590206777
3 13 0.4999531626746571
4 13 0.49863612834699383
5 13 0.5001110548034554
6 13 0.4955587455466917
7 13 0.49979525300513333
8 13 0.49916747396177547
9 13 0.493671787065173
10 13 0.49290162939189347
11 13 0.4971993881077421
12 13 0.4992912087652781
13 13 0.49728412527181803
14 13 0.49979526375685995
15 13 0.4481983093400817
16 13 0.480272954636056
17 13 0.5712271699101383
18 13 0.4915787140316172
19 13 0.4605458801825143
20 13 0.47119189748377194
21 13 0.38335804854420946
22 13 0.47835805241086843
23 13 0.4230802227505835
24 13 0.5159385082445171
25 13 0.4551586782781462
26 13 0.47466965542770656
27 13 0.5334789708191576
28 13 0.5045206013105854
29 13 0.49362082110847755

0 12 0.5001782664744633
1 12 0.5001111024899555
2 12 0.4999531626746571
3 12 0.5006485749911852
4 12 0.5003126685407906
5 12 0.5001755003536217
6 12 0.5001111282321546
7 12 0.5001755002356694
8 12 0.5001755411739345
9 12 0.5003686627516998
10 12 0.5001111103792307
11 12 0.5001111333467478
12 12 0.5002454574546632
13 12 0.5001755118702974
14 12 0.5001111162101546
15 12 0.4412021478531955
16 12 0.43464287353556835
17 12 0.4915787140316172
18 12 0.5460458855727358
19 12 0.4229405634792112
20 12 0.4480603995438117
21 12 0.34837855189780026
22 12 0.44801552728079186
23 12 0.40619168818356244
24 12 0.485133273909746
25 12 0.3798232980995224
26 12 0.4477953977137864
27 12 0.5319449296683374
28 12 0.4464050583988907
29 12 0.4915865345298927

0 11 0.50018123433853
1 11 0.5001879103911248
2 11 0.49863612834699383
3 11 0.5003126685407906
4 11 0.5001111353221476
5 11 0.5001783132993012
6 11 0.5001111053743942
7 11 0.5001783240502377
8 11 0.5001111195040762
9 11 0.5001783042394438
10 11 0.5001111088104032
11 11 0.5006241623081711
12 11 0.5001111511838368
13 11 0.5001111182429869
14 11 0.5005142589075713
15 11 0.40076473061840473
16 11 0.525122772453229
17 11 0.4605458801825143
18 11 0.4229405634792112
19 11 0.5767258699464508
20 11 0.5034621717441793
21 11 0.49246212057279776
22 11 0.5002703888772689
23 11 0.46570712187688684
24 11 0.497830922586199
25 11 0.5396903150845693
26 11 0.4216275068343133
27 11 0.43726886893618266
28 11 0.4586202994614171
29 11 0.4728306659028116

0 10 0.5003126827480855
1 10 0.5001111061468944
2 10 0.5001110548034554
3 10 0.5001755003536217
4 10 0.5001783132993012
5 10 0.5001110868753418
6 10 0.5001111077717506
7 10 0.5001111186824346
8 10 0.500239929519607
9 10 0.5001111131384747
10 10 0.4991264756987409
11 10 0.5001813639077098
12 10 0.5001110975420404
13 10 0.5001755070377688
14 10 0.5001111317607632
15 10 0.4144255222456166
16 10 0.5260315658091502
17 10 0.47119189748377194
18 10 0.4480603995438117
19 10 0.5034621717441793
20 10 0.5457959848253171
21 10 0.41734938470459243
22 10 0.5098150206978571
23 10 0.4165019520054166
24 10 0.5189783480084392
25 10 0.49300323848895017
26 10 0.4946243172420669
27 10 0.47876433144307395
28 10 0.492863274759575
29 10 0.4796026809102071

0 9 0.5005814130595665
1 9 0.5001847178861643
2 9 0.4955587455466917
3 9 0.5001111282321546
4 9 0.5001111053743942
5 9 0.5001111077717506
6 9 0.5001110400678642
7 9 0.4997952665777891
8 9 0.4999531544026565
9 9 0.49995315861927253
10 9 0.487004335250164
11 9 0.5001110805120466
12 9 0.4986361547302376
13 9 0.5001754462977491
14 9 0.5002398731391468
15 9 0.3420965285540151
16 9 0.4513763127985167
17 9 0.38335804854420946
18 9 0.34837855189780026
19 9 0.49246212057279776
20 9 0.41734938470459243
21 9 0.5280352946025038
22 9 0.4190398143514528
23 9 0.3776442400360066
24 9 0.389711826235657
25 9 0.4762775523610862
26 9 0.36139222249495284
27 9 0.3586053849883895
28 9 0.3980462963450958
29 9 0.3720757792664014

0 8 0.5008501538495904
1 8 0.5001111190868579
2 8 0.49979525300513333
3 8 0.5001755002356694
4 8 0.5001783240502377
5 8 0.5001111186824346
6 8 0.4997952665777891
7 8 0.50105171749362
8 8 0.5004974431852564
9 8 0.5004330480953295
10 8 0.5003798680632212
11 8 0.5008837585804607
12 8 0.5011860846964098
13 8 0.5011412953264877
14 8 0.5012700760831726
15 8 0.4179498563282511
16 8 0.5018350372521493
17 8 0.47835805241086843
18 8 0.44801552728079186
19 8 0.5002703888772689
20 8 0.5098150206978571
21 8 0.4190398143514528
22 8 0.507826015078631
23 8 0.4268857144582609
24 8 0.4959204255078142
25 8 0.48117619160100694
26 8 0.4789157528904359
27 8 0.47557830947818797
28 8 0.49316693308273546
29 8 0.493053354781239

0 7 0.49984875073113283
1 7 0.5004054800418194
2 7 0.49916747396177547
3 7 0.5001755411739345
4 7 0.5001111195040762
5 7 0.500239929519607
6 7 0.4999531544026565
7 7 0.5004974431852564
8 7 0.49978154357908683
9 7 0.5003686667996204
10 7 0.49860576383064614
11 7 0.5007432625141391
12 7 0.5001783134276242
13 7 0.5003686398879484
14 7 0.5013988392690445
15 7 0.41068718338496646
16 7 0.4181111720779034
17 7 0.4230802227505835
18 7 0.40619168818356244
19 7 0.46570712187688684
20 7 0.4165019520054166
21 7 0.3776442400360066
22 7 0.4268857144582609
23 7 0.5149803285040783
24 7 0.4524384854908784
25 7 0.4258358388201322
26 7 0.37158146660789043
27 7 0.41829816290963234
28 7 0.4115586331570121
29 7 0.41857841933513246

0 6 0.5003798444401348
1 6 0.5001847112988312
2 6 0.493671787065173
3 6 0.5003686627516998
4 6 0.5001783042394438
5 6 0.5001111131384747
6 6 0.49995315861927253
7 6 0.5004330480953295
8 6 0.5003686667996204
9 6 0.5001111381884907
10 6 0.500581444008101
11 6 0.5012349483613154
12 6 0.5001111315906973
13 6 0.5004974676569441
14 6 0.5003043180366564
15 6 0.41326037689056594
16 6 0.49942911827027925
17 6 0.5159385082445171
18 6 0.485133273909746
19 6 0.497830922586199
20 6 0.5189783480084392
21 6 0.389711826235657
22 6 0.4959204255078142
23 6 0.4524384854908784
24 6 0.5621504420030596
25 6 0.4774540175659395
26 6 0.4820048403139752
27 6 0.49457981713601096
28 6 0.47102912013340487
29 6 0.5061980413470911

0 5 0.500391553561527
1 5 0.5001111128776612
2 5 0.49290162939189347
3 5 0.5001111103792307
4 5 0.5001111088104032
5 5 0.4991264756987409
6 5 0.487004335250164
7 5 0.5003798680632212
8 5 0.49860576383064614
9 5 0.500581444008101
10 5 0.49975160890276626
11 5 0.5005508862936058
12 5 0.500111143548394
13 5 0.5005142219466943
14 5 0.5008501824034546
15 5 0.37157569149756664
16 5 0.5256041151553048
17 5 0.4551586782781462
18 5 0.3798232980995224
19 5 0.5396903150845693
20 5 0.49300323848895017
21 5 0.4762775523610862
22 5 0.48117619160100694
23 5 0.4258358388201322
24 5 0.4774540175659395
25 5 0.5546755221909266
26 5 0.4305334619756748
27 5 0.40101096075456166
28 5 0.4525356377110202
29 5 0.4354717226184159

0 4 0.5005508746105929
1 4 0.5001913854320046
2 4 0.4971993881077421
3 4 0.5001111333467478
4 4 0.5006241623081711
5 4 0.5001813639077098
6 4 0.5001110805120466
7 4 0.5008837585804607
8 4 0.5007432625141391
9 4 0.5012349483613154
10 4 0.5005508862936058
11 4 0.500432259494876
12 4 0.5001844533945107
13 4 0.500532591674887
14 4 0.500532607204417
15 4 0.39461556121828995
16 4 0.48493308508523614
17 4 0.47466965542770656
18 4 0.4477953977137864
19 4 0.4216275068343133
20 4 0.4946243172420669
21 4 0.36139222249495284
22 4 0.4789157528904359
23 4 0.37158146660789043
24 4 0.4820048403139752
25 4 0.4305334619756748
26 4 0.5118474164684977
27 4 0.468954329157351
28 4 0.48230800948742253
29 4 0.4525799234426505

0 3 0.5000092560371319
1 3 0.5001110993133832
2 3 0.4992912087652781
3 3 0.5002454574546632
4 3 0.5001111511838368
5 3 0.5001110975420404
6 3 0.4986361547302376
7 3 0.5011860846964098
8 3 0.5001783134276242
9 3 0.5001111315906973
10 3 0.500111143548394
11 3 0.5001844533945107
12 3 0.5001111034279725
13 3 0.5003126757677068
14 3 0.5003126680668345
15 3 0.49531610724440983
16 3 0.46521002818113283
17 3 0.5334789708191576
18 3 0.5319449296683374
19 3 0.43726886893618266
20 3 0.47876433144307395
21 3 0.3586053849883895
22 3 0.47557830947818797
23 3 0.41829816290963234
24 3 0.49457981713601096
25 3 0.40101096075456166
26 3 0.468954329157351
27 3 0.5713726076134544
28 3 0.4944431174740974
29 3 0.5021202202534504

0 2 0.5007157782654573
1 2 0.500111121507832
2 2 0.49728412527181803
3 2 0.5001755118702974
4 2 0.5001111182429869
5 2 0.5001755070377688
6 2 0.5001754462977491
7 2 0.5011412953264877
8 2 0.5003686398879484
9 2 0.5004974676569441
10 2 0.5005142219466943
11 2 0.500532591674887
12 2 0.5003126757677068
13 2 0.5001110627616306
14 2 0.5002398593822253
15 2 0.4568650806191998
16 2 0.4937755119311696
17 2 0.5045206013105854
18 2 0.4464050583988907
19 2 0.4586202994614171
20 2 0.492863274759575
21 2 0.3980462963450958
22 2 0.49316693308273546
23 2 0.4115586331570121
24 2 0.47102912013340487
25 2 0.4525356377110202
26 2 0.48230800948742253
27 2 0.4944431174740974
28 2 0.5327637627636003
29 2 0.47373259746787316

0 1 0.5003126880123535
1 1 0.5001847076730881
2 1 0.49979526375685995
3 1 0.5001111162101546
4 1 0.5005142589075713
5 1 0.5001111317607632
6 1 0.5002398731391468
7 1 0.5012700760831726
8 1 0.5013988392690445
9 1 0.5003043180366564
10 1 0.5008501824034546
11 1 0.500532607204417
12 1 0.5003126680668345
13 1 0.5002398593822253
14 1 0.5015892012741717
15 1 0.41964465278555396
16 1 0.49127029040936104
17 1 0.49362082110847755
18 1 0.4915865345298927
19 1 0.4728306659028116
20 1 0.4796026809102071
21 1 0.3720757792664014
22 1 0.493053354781239
23 1 0.41857841933513246
24 1 0.5061980413470911
25 1 0.4354717226184159
26 1 0.4525799234426505
27 1 0.5021202202534504
28 1 0.47373259746787316
29 1 0.5610850494280474



==> matrices/final_similarity_matrices/second_baseline/ldtf.mat.txt <==
0 40 0.9948001419845347
1 40 0.036138944067766826
2 40 0.0285744506746436
3 40 0.03362771399717414
4 40 0.04924015879356578
5 40 0.03438670789483758
6 40 0.0319753155931747
7 40 0.03017865177823349
8 40 0.027002178320648586
9 40 0.03469962017687677
10 40 0.03808118622396892
11 40 0.0484145388647228
12 40 0.06214063172889827
13 40 0.02692389838128153
14 40 0.027042883640452712
15 40 0.029165436074536383
16 40 0.03180475582494876
17 40 0.048210258435454595
18 40 0.08363938056447547
19 40 0.036992733336569245
20 40 0.3649472095343287
21 40 0.14612861784102707
22 40 0.21781068297720171
23 40 0.17606900104624368
24 40 0.3257820183505953
25 40 0.2880912419248079
26 40 0.26399929365971686
27 40 0.24117718727591334
28 40 0.16485716469714948
29 40 0.212213603250374
30 40 0.2393331180797054
31 40 0.2162530473229029
32 40 0.3124194067400524
33 40 0.24600072260870343
34 40 0.15594568981438328
35 40 0.25353726729498277
36 40 0.2893424187547695
37 40 0.27982596822339867
38 40 0.22635770619171658
39 40 0.2306689293340335

0 39 0.036138944067766826
1 39 0.9999916955262336
2 39 0.026645107082345108
3 39 0.02756196548396467
4 39 0.028745010650451954
5 39 0.02512433852411035
6 39 0.18260823367162846
7 39 0.019712419371856513
8 39 0.02851575642693768
9 39 0.05395425643024806
10 39 0.02760047254811236
11 39 0.04698182896683725
12 39 0.10727114895621997
13 39 0.026034174042858786
14 39 0.08223022109355992
15 39 0.02530195974469374
16 39 0.07407966666233402
17 39 0.14326818178382048
18 39 0.039397643770324266
19 39 0.03886337906910764
20 39 0.14612861784102707
21 39 0.8247927312312713
22 39 0.2672659444655792
23 39 0.32255254082987467
24 39 0.2526518931364401
25 39 0.3719687409731754
26 39 0.43183830835615006
27 39 0.3212694291777718
28 39 0.20799025005158012
29 39 0.4469801180283962
30 39 0.3823290957520907
31 39 0.49519129611239576
32 39 0.4408131013540142
33 39 0.3733813742229829
34 39 0.3785738012159067
35 39 0.2910011797285541
36 39 0.4646917816024838
37 39 0.5774121691434267
38 39 0.353342021865486
39 39 0.43410313848532384

0 38 0.0285744506746436
1 38 0.026645107082345108
2 38 0.999861007242575
3 38 0.026242708923773544
4 38 0.039576154573374926
5 38 0.023591605183555152
6 38 0.029601190562301562
7 38 0.019083317804910203
8 38 0.052326691970384864
9 38 0.020484393868765303
10 38 0.03050611325595949
11 38 0.028301918266934553
12 38 0.027967247866129433
13 38 0.027577704582044067
14 38 0.04543464539887357
15 38 0.03603582924009245
16 38 0.02579577050538006
17 38 0.034567416428086056
18 38 0.0253357677314875
19 38 0.028338675857996112
20 38 0.21781068297720171
21 38 0.2672659444655792
22 38 0.5141390665908544
23 38 0.10207025261142395
24 38 0.2286267936507514
25 38 0.1251890146985966
26 38 0.176306958875689
27 38 0.08323449209525682
28 38 0.40039439778797153
29 38 0.11628846213957231
30 38 0.16811804046288426
31 38 0.12274771312251344
32 38 0.16427118342358277
33 38 0.1207865853768493
34 38 0.2236124462091319
35 38 0.304735212184452
36 38 0.19895059720283936
37 38 0.1569650873379742
38 38 0.11924294618627225
39 38 0.18838919147048822

0 37 0.03362771399717414
1 37 0.02756196548396467
2 37 0.026242708923773544
3 37 0.9570012179045023
4 37 0.026104093083127777
5 37 0.019524813182225813
6 37 0.046632025546591585
7 37 0.02169167440675538
8 37 0.02740081286295155
9 37 0.023369888682233733
10 37 0.025169004644734608
11 37 0.0480350750637567
12 37 0.03226413067247271
13 37 0.025917442111932542
14 37 0.03739530616134413
15 37 0.022995106790410405
16 37 0.027347802427893628
17 37 0.03928458486375896
18 37 0.02547858347647035
19 37 0.03744683616609959
20 37 0.17606900104624368
21 37 0.32255254082987467
22 37 0.10207025261142395
23 37 0.4028250994254983
24 37 0.19923474241583636
25 37 0.18492384646481536
26 37 0.28807568667680183
27 37 0.20434031256081983
28 37 0.24880511560252994
29 37 0.15706208155596105
30 37 0.18589168857105964
31 37 0.22591362294833647
32 37 0.22049026242878655
33 37 0.20902251602558936
34 37 0.22530470503647834
35 37 0.19177855064913532
36 37 0.19186102171362898
37 37 0.2220320136537786
38 37 0.19212398963879398
39 37 0.1789287026540024

0 36 0.04924015879356578
1 36 0.028745010650451954
2 36 0.039576154573374926
3 36 0.026104093083127777
4 36 0.9971843651675539
5 36 0.04071696304744662
6 36 0.028858228568763085
7 36 0.03396309024089007
8 36 0.02893518868654361
9 36 0.0280626164156528
10 36 0.061098358561776096
11 36 0.03181089781342036
12 36 0.09505992707158327
13 36 0.02504163214581116
14 36 0.03305642919936278
15 36 0.0323966203167674
16 36 0.04380338747888816
17 36 0.03697402710825345
18 36 0.12603026906130596
19 36 0.04050326056997412
20 36 0.3257820183505953
21 36 0.2526518931364401
22 36 0.2286267936507514
23 36 0.19923474241583636
24 36 0.6221156846927653
25 36 0.4178899102922982
26 36 0.27943454529364464
27 36 0.3473041816013446
28 36 0.3038841765334227
29 36 0.32484681632764345
30 36 0.3239569749296901
31 36 0.33628010972951927
32 36 0.47052786760276494
33 36 0.24361005544481043
34 36 0.22676529453782968
35 36 0.29001971241207697
36 36 0.3693344514241772
37 36 0.31404306229347023
38 36 0.48198282979394835
39 36 0.26519071728655447

0 35 0.03438670789483758
1 35 0.02512433852411035
2 35 0.023591605183555152
3 35 0.019524813182225813
4 35 0.04071696304744662
5 35 0.9995339018077203
6 35 0.06413580397112285
7 35 0.08421517143904282
8 35 0.02834389004798977
9 35 0.19707800557459523
10 35 0.03417655061794245
11 35 0.025712933423164518
12 35 0.05473937150342794
13 35 0.05419642808875638
14 35 0.02542462437247347
15 35 0.024853269848593287
16 35 0.048689337974818184
17 35 0.03029074544184483
18 35 0.09848608341119576
19 35 0.030051113579501153
20 35 0.2880912419248079
21 35 0.3719687409731754
22 35 0.1251890146985966
23 35 0.18492384646481536
24 35 0.4178899102922982
25 35 0.8512677119017227
26 35 0.449882757581261
27 35 0.33770991197774974
28 35 0.2899806238818641
29 35 0.41632343317686277
30 35 0.25839457395801835
31 35 0.29134777859689265
32 35 0.5010819165730759
33 35 0.49560780812682154
34 35 0.3173303647266646
35 35 0.31504997476962987
36 35 0.31164041498623185
37 35 0.27086638944122454
38 35 0.37238745245678556
39 35 0.4032537373279269

0 34 0.0319753155931747
1 34 0.18260823367162846
2 34 0.029601190562301562
3 34 0.046632025546591585
4 34 0.028858228568763085
5 34 0.06413580397112285
6 34 0.9995331231532151
7 34 0.0457723924338578
8 34 0.029366613672131815
9 34 0.270938266851456
10 34 0.03325684482170044
11 34 0.03830893286577608
12 34 0.0509364372574105
13 34 0.026606250818525936
14 34 0.034205853339937184
15 34 0.026201042503012015
16 34 0.34693915972048955
17 34 0.06945680961412155
18 34 0.027933482498361164
19 34 0.02755777608831738
20 34 0.26399929365971686
21 34 0.43183830835615006
22 34 0.176306958875689
23 34 0.28807568667680183
24 34 0.27943454529364464
25 34 0.449882757581261
26 34 0.8058803069036804
27 34 0.42338450869584837
28 34 0.26139397902833367
29 34 0.3706781333774772
30 34 0.2264311332369637
31 34 0.30076147259142505
32 34 0.3318273560850405
33 34 0.37632597121584793
34 34 0.2261305327940403
35 34 0.23920462686985983
36 34 0.31707844717720746
37 34 0.2745049950523321
38 34 0.23002782232797797
39 34 0.20448097468979679

0 33 0.03017865177823349
1 33 0.019712419371856513
2 33 0.019083317804910203
3 33 0.02169167440675538
4 33 0.03396309024089007
5 33 0.08421517143904282
6 33 0.0457723924338578
7 33 0.999679934275977
8 33 0.023108683953647232
9 33 0.11248775944234438
10 33 0.02717443153587456
11 33 0.03330890818786625
12 33 0.05158509152779177
13 33 0.06496505422874077
14 33 0.020029269345685257
15 33 0.021452680958584477
16 33 0.04611903451349829
17 33 0.025088823774118852
18 33 0.03859944533206543
19 33 0.017808745868210855
20 33 0.24117718727591334
21 33 0.3212694291777718
22 33 0.08323449209525682
23 33 0.20434031256081983
24 33 0.3473041816013446
25 33 0.33770991197774974
26 33 0.42338450869584837
27 33 0.7327847494605999
28 33 0.1334362053275477
29 33 0.30535903221012617
30 33 0.1515697207831937
31 33 0.1936572996500515
32 33 0.3611721368734115
33 33 0.5442981638416713
34 33 0.1414697561900497
35 33 0.130822505596764
36 33 0.28462375247239186
37 33 0.18119190253491427
38 33 0.3189311742731594
39 33 0.11209484963000252

0 32 0.027002178320648586
1 32 0.02851575642693768
2 32 0.052326691970384864
3 32 0.02740081286295155
4 32 0.02893518868654361
5 32 0.02834389004798977
6 32 0.029366613672131815
7 32 0.023108683953647232
8 32 0.9999945685225515
9 32 0.02996792908681446
10 32 0.035648420461173745
11 32 0.03185380651290505
12 32 0.038620805603534966
13 32 0.03106316306442797
14 32 0.07432920627300442
15 32 0.04957688714256307
16 32 0.02680680410133697
17 32 0.03135612721361084
18 32 0.025398635498174692
19 32 0.02515065823299115
20 32 0.16485716469714948
21 32 0.20799025005158012
22 32 0.40039439778797153
23 32 0.24880511560252994
24 32 0.3038841765334227
25 32 0.2899806238818641
26 32 0.26139397902833367
27 32 0.1334362053275477
28 32 0.9717242811059064
29 32 0.31415695852154374
30 32 0.36267993797127046
31 32 0.2994237477457314
32 32 0.37671640666211187
33 32 0.2583043473247706
34 32 0.3589173088904944
35 32 0.4719890072104339
36 32 0.3206766997623973
37 32 0.29145463401145894
38 32 0.28724360472327337
39 32 0.27699272067750336

0 31 0.03469962017687677
1 31 0.05395425643024806
2 31 0.020484393868765303
3 31 0.023369888682233733
4 31 0.0280626164156528
5 31 0.19707800557459523
6 31 0.270938266851456
7 31 0.11248775944234438
8 31 0.02996792908681446
9 31 0.9999759745242847
10 31 0.0888221459481697
11 31 0.028627581337935287
12 31 0.593683563222559
13 31 0.07149021223744054
14 31 0.024565692914077206
15 31 0.026389850552838566
16 31 0.19834175667713902
17 31 0.0934097592451479
18 31 0.035262235901016084
19 31 0.024150016463453768
20 31 0.212213603250374
21 31 0.4469801180283962
22 31 0.11628846213957231
23 31 0.15706208155596105
24 31 0.32484681632764345
25 31 0.41632343317686277
26 31 0.3706781333774772
27 31 0.30535903221012617
28 31 0.31415695852154374
29 31 0.8050832830103095
30 31 0.49510003836340144
31 31 0.2199360821164245
32 31 0.46297829858504086
33 31 0.6047297839538563
34 31 0.15513956268662213
35 31 0.23603297413275057
36 31 0.3938617357439387
37 31 0.3677768216848482
38 31 0.3612570670153232
39 31 0.21205039853864316

0 30 0.03808118622396892
1 30 0.02760047254811236
2 30 0.03050611325595949
3 30 0.025169004644734608
4 30 0.061098358561776096
5 30 0.03417655061794245
6 30 0.03325684482170044
7 30 0.02717443153587456
8 30 0.035648420461173745
9 30 0.0888221459481697
10 30 0.9998335183130612
11 30 0.02660271654420064
12 30 0.05556194364481038
13 30 0.026438946298533102
14 30 0.02730137420678036
15 30 0.02951492463487756
16 30 0.04230292041255877
17 30 0.0697164256661906
18 30 0.03346825851998619
19 30 0.024441137899759064
20 30 0.2393331180797054
21 30 0.3823290957520907
22 30 0.16811804046288426
23 30 0.18589168857105964
24 30 0.3239569749296901
25 30 0.25839457395801835
26 30 0.2264311332369637
27 30 0.1515697207831937
28 30 0.36267993797127046
29 30 0.49510003836340144
30 30 0.5853518567703757
31 30 0.1631156615533444
32 30 0.20783649984797767
33 30 0.15718671926939512
34 30 0.12026587230946885
35 30 0.2116585701267104
36 30 0.20577788350680254
37 30 0.17916251123614074
38 30 0.2116852782278659
39 30 0.17001339974652832

0 29 0.0484145388647228
1 29 0.04698182896683725
2 29 0.028301918266934553
3 29 0.0480350750637567
4 29 0.03181089781342036
5 29 0.025712933423164518
6 29 0.03830893286577608
7 29 0.03330890818786625
8 29 0.03185380651290505
9 29 0.028627581337935287
10 29 0.02660271654420064
11 29 0.995613414769732
12 29 0.03359439838262964
13 29 0.06368374967981363
14 29 0.03968609825590843
15 29 0.024154099759789483
16 29 0.025731888798401537
17 29 0.03033685006355262
18 29 0.02950032669458006
19 29 0.029905632210079365
20 29 0.2162530473229029
21 29 0.49519129611239576
22 29 0.12274771312251344
23 29 0.22591362294833647
24 29 0.33628010972951927
25 29 0.29134777859689265
26 29 0.30076147259142505
27 29 0.1936572996500515
28 29 0.2994237477457314
29 29 0.2199360821164245
30 29 0.1631156615533444
31 29 0.5059862045665113
32 29 0.2415161845553407
33 29 0.32244350355317214
34 29 0.24263025537252633
35 29 0.186990814324588
36 29 0.21975971968818336
37 29 0.23148096739902385
38 29 0.28441581624377554
39 29 0.19988358172360685

0 28 0.06214063172889827
1 28 0.10727114895621997
2 28 0.027967247866129433
3 28 0.03226413067247271
4 28 0.09505992707158327
5 28 0.05473937150342794
6 28 0.0509364372574105
7 28 0.05158509152779177
8 28 0.038620805603534966
9 28 0.593683563222559
10 28 0.05556194364481038
11 28 0.03359439838262964
12 28 0.9988767803790594
13 28 0.049343919946279714
14 28 0.029408087291421376
15 28 0.030919765191431837
16 28 0.11043459577214784
17 28 0.15403927178877236
18 28 0.05266123464842215
19 28 0.036716680387802764
20 28 0.3124194067400524
21 28 0.4408131013540142
22 28 0.16427118342358277
23 28 0.22049026242878655
24 28 0.47052786760276494
25 28 0.5010819165730759
26 28 0.3318273560850405
27 28 0.3611721368734115
28 28 0.37671640666211187
29 28 0.46297829858504086
30 28 0.20783649984797767
31 28 0.2415161845553407
32 28 0.8224027764967149
33 28 0.5283876309279236
34 28 0.32625911226993226
35 28 0.42233709875844894
36 28 0.630678380555719
37 28 0.5912170940617686
38 28 0.46654356131746955
39 28 0.3132090962634717

0 27 0.02692389838128153
1 27 0.026034174042858786
2 27 0.027577704582044067
3 27 0.025917442111932542
4 27 0.02504163214581116
5 27 0.05419642808875638
6 27 0.026606250818525936
7 27 0.06496505422874077
8 27 0.03106316306442797
9 27 0.07149021223744054
10 27 0.026438946298533102
11 27 0.06368374967981363
12 27 0.049343919946279714
13 27 0.9999770430825718
14 27 0.02807655370749241
15 27 0.025233235112847727
16 27 0.025629591903440153
17 27 0.041505471396198625
18 27 0.02599586833942765
19 27 0.024051870174790827
20 27 0.24600072260870343
21 27 0.3733813742229829
22 27 0.1207865853768493
23 27 0.20902251602558936
24 27 0.24361005544481043
25 27 0.49560780812682154
26 27 0.37632597121584793
27 27 0.5442981638416713
28 27 0.2583043473247706
29 27 0.6047297839538563
30 27 0.15718671926939512
31 27 0.32244350355317214
32 27 0.5283876309279236
33 27 0.6521950973372935
34 27 0.21885935740691348
35 27 0.3006535447080605
36 27 0.2925081508191778
37 27 0.31702332075762757
38 27 0.2690760490621836
39 27 0.17040481891653125

0 26 0.027042883640452712
1 26 0.08223022109355992
2 26 0.04543464539887357
3 26 0.03739530616134413
4 26 0.03305642919936278
5 26 0.02542462437247347
6 26 0.034205853339937184
7 26 0.020029269345685257
8 26 0.07432920627300442
9 26 0.024565692914077206
10 26 0.02730137420678036
11 26 0.03968609825590843
12 26 0.029408087291421376
13 26 0.02807655370749241
14 26 0.9998493952475682
15 26 0.029956234944988953
16 26 0.033907226357217476
17 26 0.04799265401515037
18 26 0.03598630342705437
19 26 0.03082251613958548
20 26 0.15594568981438328
21 26 0.3785738012159067
22 26 0.2236124462091319
23 26 0.22530470503647834
24 26 0.22676529453782968
25 26 0.3173303647266646
26 26 0.2261305327940403
27 26 0.1414697561900497
28 26 0.3589173088904944
29 26 0.15513956268662213
30 26 0.12026587230946885
31 26 0.24263025537252633
32 26 0.32625911226993226
33 26 0.21885935740691348
34 26 0.9752166817990157
35 26 0.3913964593276803
36 26 0.49831076455540985
37 26 0.594080501583985
38 26 0.8451373477778784
39 26 0.48537797844702674

0 25 0.029165436074536383
1 25 0.02530195974469374
2 25 0.03603582924009245
3 25 0.022995106790410405
4 25 0.0323966203167674
5 25 0.024853269848593287
6 25 0.026201042503012015
7 25 0.021452680958584477
8 25 0.04957688714256307
9 25 0.026389850552838566
10 25 0.02951492463487756
11 25 0.024154099759789483
12 25 0.030919765191431837
13 25 0.025233235112847727
14 25 0.029956234944988953
15 25 0.9997639633167185
16 25 0.25463442831410393
17 25 0.0388794239237257
18 25 0.02569993300582303
19 25 0.029599779607733422
20 25 0.25353726729498277
21 25 0.2910011797285541
22 25 0.304735212184452
23 25 0.19177855064913532
24 25 0.29001971241207697
25 25 0.31504997476962987
26 25 0.23920462686985983
27 25 0.130822505596764
28 25 0.4719890072104339
29 25 0.23603297413275057
30 25 0.2116585701267104
31 25 0.186990814324588
32 25 0.42233709875844894
33 25 0.3006535447080605
34 25 0.3913964593276803
35 25 0.8456270193806734
36 25 0.7395878731985708
37 25 0.3285698224264626
38 25 0.4405917729328781
39 25 0.435644312143464

0 24 0.03180475582494876
1 24 0.07407966666233402
2 24 0.02579577050538006
3 24 0.027347802427893628
4 24 0.04380338747888816
5 24 0.048689337974818184
6 24 0.34693915972048955
7 24 0.04611903451349829
8 24 0.02680680410133697
9 24 0.19834175667713902
10 24 0.04230292041255877
11 24 0.025731888798401537
12 24 0.11043459577214784
13 24 0.025629591903440153
14 24 0.033907226357217476
15 24 0.25463442831410393
16 24 0.9998108998302747
17 24 0.1776816516750205
18 24 0.028803187108012555
19 24 0.03917389932398178
20 24 0.2893424187547695
21 24 0.4646917816024838
22 24 0.19895059720283936
23 24 0.19186102171362898
24 24 0.3693344514241772
25 24 0.31164041498623185
26 24 0.31707844717720746
27 24 0.28462375247239186
28 24 0.3206766997623973
29 24 0.3938617357439387
30 24 0.20577788350680254
31 24 0.21975971968818336
32 24 0.630678380555719
33 24 0.2925081508191778
34 24 0.49831076455540985
35 24 0.7395878731985708
36 24 0.9292168757618446
37 24 0.5164451056835473
38 24 0.46716210286751125
39 24 0.6049515873912925

0 23 0.048210258435454595
1 23 0.14326818178382048
2 23 0.034567416428086056
3 23 0.03928458486375896
4 23 0.03697402710825345
5 23 0.03029074544184483
6 23 0.06945680961412155
7 23 0.025088823774118852
8 23 0.03135612721361084
9 23 0.0934097592451479
10 23 0.0697164256661906
11 23 0.03033685006355262
12 23 0.15403927178877236
13 23 0.041505471396198625
14 23 0.04799265401515037
15 23 0.0388794239237257
16 23 0.1776816516750205
17 23 0.98259244208675
18 23 0.02997473980719024
19 23 0.032684726973522454
20 23 0.27982596822339867
21 23 0.5774121691434267
22 23 0.1569650873379742
23 23 0.2220320136537786
24 23 0.31404306229347023
25 23 0.27086638944122454
26 23 0.2745049950523321
27 23 0.18119190253491427
28 23 0.29145463401145894
29 23 0.3677768216848482
30 23 0.17916251123614074
31 23 0.23148096739902385
32 23 0.5912170940617686
33 23 0.31702332075762757
34 23 0.594080501583985
35 23 0.3285698224264626
36 23 0.5164451056835473
37 23 0.4859298415503999
38 23 0.24254623658706237
39 23 0.26321554731015606

0 22 0.08363938056447547
1 22 0.039397643770324266
2 22 0.0253357677314875
3 22 0.02547858347647035
4 22 0.12603026906130596
5 22 0.09848608341119576
6 22 0.027933482498361164
7 22 0.03859944533206543
8 22 0.025398635498174692
9 22 0.035262235901016084
10 22 0.03346825851998619
11 22 0.02950032669458006
12 22 0.05266123464842215
13 22 0.02599586833942765
14 22 0.03598630342705437
15 22 0.02569993300582303
16 22 0.028803187108012555
17 22 0.02997473980719024
18 22 0.9999561234934263
19 22 0.024630719639737727
20 22 0.22635770619171658
21 22 0.353342021865486
22 22 0.11924294618627225
23 22 0.19212398963879398
24 22 0.48198282979394835
25 22 0.37238745245678556
26 22 0.23002782232797797
27 22 0.3189311742731594
28 22 0.28724360472327337
29 22 0.3612570670153232
30 22 0.2116852782278659
31 22 0.28441581624377554
32 22 0.46654356131746955
33 22 0.2690760490621836
34 22 0.8451373477778784
35 22 0.4405917729328781
36 22 0.46716210286751125
37 22 0.24254623658706237
38 22 0.8849186934983766
39 22 0.1897084142219302

0 21 0.036992733336569245
1 21 0.03886337906910764
2 21 0.028338675857996112
3 21 0.03744683616609959
4 21 0.04050326056997412
5 21 0.030051113579501153
6 21 0.02755777608831738
7 21 0.017808745868210855
8 21 0.02515065823299115
9 21 0.024150016463453768
10 21 0.024441137899759064
11 21 0.029905632210079365
12 21 0.036716680387802764
13 21 0.024051870174790827
14 21 0.03082251613958548
15 21 0.029599779607733422
16 21 0.03917389932398178
17 21 0.032684726973522454
18 21 0.024630719639737727
19 21 0.9997715111952342
20 21 0.2306689293340335
21 21 0.43410313848532384
22 21 0.18838919147048822
23 21 0.1789287026540024
24 21 0.26519071728655447
25 21 0.4032537373279269
26 21 0.20448097468979679
27 21 0.11209484963000252
28 21 0.27699272067750336
29 21 0.21205039853864316
30 21 0.17001339974652832
31 21 0.19988358172360685
32 21 0.3132090962634717
33 21 0.17040481891653125
34 21 0.48537797844702674
35 21 0.435644312143464
36 21 0.6049515873912925
37 21 0.26321554731015606
38 21 0.1897084142219302
39 21 0.8435249400375305

0 20 0.3649472095343287
1 20 0.14612861784102707
2 20 0.21781068297720171
3 20 0.17606900104624368
4 20 0.3257820183505953
5 20 0.2880912419248079
6 20 0.26399929365971686
7 20 0.24117718727591334
8 20 0.16485716469714948
9 20 0.212213603250374
10 20 0.2393331180797054
11 20 0.2162530473229029
12 20 0.3124194067400524
13 20 0.24600072260870343
14 20 0.15594568981438328
15 20 0.25353726729498277
16 20 0.2893424187547695
17 20 0.27982596822339867
18 20 0.22635770619171658
19 20 0.2306689293340335
20 20 0.7148925837342618
21 20 0.14778573521285918
22 20 0.12965245107962375
23 20 0.1876413914659199
24 20 0.11355775471397515
25 20 0.16544432962327227
26 20 0.14547432146233558
27 20 0.16554756053265562
28 20 0.0007202217154303055
29 20 0.23313683182289197
30 20 0.24510847414597006
31 20 0.08174278859250914
32 20 0.14434064070036892
33 20 0.18274686648558677
34 20 0.0618601287359426
35 20 0.051655145741953776
36 20 0.13040069338843505
37 20 0.20499618954388077
38 20 0.1755882590906939
39 20 0.1167881508227865

0 19 0.14612861784102707
1 19 0.8247927312312713
2 19 0.2672659444655792
3 19 0.32255254082987467
4 19 0.2526518931364401
5 19 0.3719687409731754
6 19 0.43183830835615006
7 19 0.3212694291777718
8 19 0.20799025005158012
9 19 0.4469801180283962
10 19 0.3823290957520907
11 19 0.49519129611239576
12 19 0.4408131013540142
13 19 0.3733813742229829
14 19 0.3785738012159067
15 19 0.2910011797285541
16 19 0.4646917816024838
17 19 0.5774121691434267
18 19 0.353342021865486
19 19 0.43410313848532384
20 19 0.14778573521285918
21 19 0.9999615652957946
22 19 0.15559269106624907
23 19 0.34709499056122756
24 19 0.06057512632401473
25 19 0.34249223343182567
26 19 0.344268286703828
27 19 0.20719870947998
28 19 0.00723963662228939
29 19 0.6399563873294278
30 19 0.29473734614065783
31 19 0.5254236625867215
32 19 0.5103804442555856
33 19 0.48757178449332705
34 19 0.6033787893396227
35 19 0.18755008245355756
36 19 0.4274254362477172
37 19 0.5374137221827155
38 19 0.38847584334588303
39 19 0.7244269166792805

0 18 0.21781068297720171
1 18 0.2672659444655792
2 18 0.5141390665908544
3 18 0.10207025261142395
4 18 0.2286267936507514
5 18 0.1251890146985966
6 18 0.176306958875689
7 18 0.08323449209525682
8 18 0.40039439778797153
9 18 0.11628846213957231
10 18 0.16811804046288426
11 18 0.12274771312251344
12 18 0.16427118342358277
13 18 0.1207865853768493
14 18 0.2236124462091319
15 18 0.304735212184452
16 18 0.19895059720283936
17 18 0.1569650873379742
18 18 0.11924294618627225
19 18 0.18838919147048822
20 18 0.12965245107962375
21 18 0.15559269106624907
22 18 0.9930026112795416
23 18 0.1415488580621155
24 18 0.27767959334264275
25 18 0.12054431726306641
26 18 0.1642738920627947
27 18 0.058101954467319916
28 18 0.06702237122695386
29 18 0.12729292604791917
30 18 0.3888765691514341
31 18 0.10019882995333752
32 18 0.11081152661846659
33 18 0.2562839635001183
34 18 0.1650354660738632
35 18 0.23821510472204901
36 18 0.07636379197987417
37 18 0.2616359071399494
38 18 0.1857334760377946
39 18 0.08377355756287602

0 17 0.17606900104624368
1 17 0.32255254082987467
2 17 0.10207025261142395
3 17 0.4028250994254983
4 17 0.19923474241583636
5 17 0.18492384646481536
6 17 0.28807568667680183
7 17 0.20434031256081983
8 17 0.24880511560252994
9 17 0.15706208155596105
10 17 0.18589168857105964
11 17 0.22591362294833647
12 17 0.22049026242878655
13 17 0.20902251602558936
14 17 0.22530470503647834
15 17 0.19177855064913532
16 17 0.19186102171362898
17 17 0.2220320136537786
18 17 0.19212398963879398
19 17 0.1789287026540024
20 17 0.1876413914659199
21 17 0.34709499056122756
22 17 0.1415488580621155
23 17 0.7701762810045357
24 17 0.034715160038638435
25 17 0.1822119745679
26 17 0.22625232733643516
27 17 0.17918632982920457
28 17 0.0015965616570023133
29 17 0.25030732219530005
30 17 0.17008377064145921
31 17 0.11855087591013173
32 17 0.1650648612875157
33 17 0.1851150355051064
34 17 0.15594119082520722
35 17 0.06347189546078963
36 17 0.15632761755033478
37 17 0.2096950116724419
38 17 0.11554188631063901
39 17 0.21606449036290504

0 16 0.3257820183505953
1 16 0.2526518931364401
2 16 0.2286267936507514
3 16 0.19923474241583636
4 16 0.6221156846927653
5 16 0.4178899102922982
6 16 0.27943454529364464
7 16 0.3473041816013446
8 16 0.3038841765334227
9 16 0.32484681632764345
10 16 0.3239569749296901
11 16 0.33628010972951927
12 16 0.47052786760276494
13 16 0.24361005544481043
14 16 0.22676529453782968
15 16 0.29001971241207697
16 16 0.3693344514241772
17 16 0.31404306229347023
18 16 0.48198282979394835
19 16 0.26519071728655447
20 16 0.11355775471397515
21 16 0.06057512632401473
22 16 0.27767959334264275
23 16 0.034715160038638435
24 16 0.833171822043126
25 16 0.0847063199687665
26 16 0.09978879060200445
27 16 0.04472353302256339
28 16 0.027210547591451622
29 16 0.10643966228803262
30 16 0.2968091226684734
31 16 0.0706383795089177
32 16 0.0949359336741916
33 16 0.08608789560220964
34 16 0.0644611619230944
35 16 0.11659827427656605
36 16 0.046524892351662794
37 16 0.1352620958094843
38 16 0.28134185198022427
39 16 0.049670296048430825

0 15 0.2880912419248079
1 15 0.3719687409731754
2 15 0.1251890146985966
3 15 0.18492384646481536
4 15 0.4178899102922982
5 15 0.8512677119017227
6 15 0.449882757581261
7 15 0.33770991197774974
8 15 0.2899806238818641
9 15 0.41632343317686277
10 15 0.25839457395801835
11 15 0.29134777859689265
12 15 0.5010819165730759
13 15 0.49560780812682154
14 15 0.3173303647266646
15 15 0.31504997476962987
16 15 0.31164041498623185
17 15 0.27086638944122454
18 15 0.37238745245678556
19 15 0.4032537373279269
20 15 0.16544432962327227
21 15 0.34249223343182567
22 15 0.12054431726306641
23 15 0.1822119745679
24 15 0.0847063199687665
25 15 0.982082161748934
26 15 0.4121786654031062
27 15 0.4558378620187346
28 15 0.005106557326901139
29 15 0.6222739864563064
30 15 0.20609801291081706
31 15 0.14859730120197182
32 15 0.2722020820733612
33 15 0.44767132142900024
34 15 0.17315793749765
35 15 0.0702399117801825
36 15 0.24643400433994497
37 15 0.2027337069368515
38 15 0.246116675451065
39 15 0.17572591381741806

0 14 0.26399929365971686
1 14 0.43183830835615006
2 14 0.176306958875689
3 14 0.28807568667680183
4 14 0.27943454529364464
5 14 0.449882757581261
6 14 0.8058803069036804
7 14 0.42338450869584837
8 14 0.26139397902833367
9 14 0.3706781333774772
10 14 0.2264311332369637
11 14 0.30076147259142505
12 14 0.3318273560850405
13 14 0.37632597121584793
14 14 0.2261305327940403
15 14 0.23920462686985983
16 14 0.31707844717720746
17 14 0.2745049950523321
18 14 0.23002782232797797
19 14 0.20448097468979679
20 14 0.14547432146233558
21 14 0.344268286703828
22 14 0.1642738920627947
23 14 0.22625232733643516
24 14 0.09978879060200445
25 14 0.4121786654031062
26 14 0.9509437318415156
27 14 0.3364113318028499
28 14 0.007534633155079043
29 14 0.4919261884369384
30 14 0.17594877901025596
31 14 0.1822163465766361
32 14 0.2051322738623176
33 14 0.3352623402217022
34 14 0.15053870111085393
35 14 0.09756778213461662
36 14 0.3106812360367143
37 14 0.25113283117122637
38 14 0.15662978814266035
39 14 0.15886337523470365

0 13 0.24117718727591334
1 13 0.3212694291777718
2 13 0.08323449209525682
3 13 0.20434031256081983
4 13 0.3473041816013446
5 13 0.33770991197774974
6 13 0.42338450869584837
7 13 0.7327847494605999
8 13 0.1334362053275477
9 13 0.30535903221012617
10 13 0.1515697207831937
11 13 0.1936572996500515
12 13 0.3611721368734115
13 13 0.5442981638416713
14 13 0.1414697561900497
15 13 0.130822505596764
16 13 0.28462375247239186
17 13 0.18119190253491427
18 13 0.3189311742731594
19 13 0.11209484963000252
20 13 0.16554756053265562
21 13 0.20719870947998
22 13 0.058101954467319916
23 13 0.17918632982920457
24 13 0.04472353302256339
25 13 0.4558378620187346
26 13 0.3364113318028499
27 13 0.9947515156911445
28 13 0.0005096892606999508
29 13 0.6423087604664308
30 13 0.09779803672030565
31 13 0.18209212757456292
32 13 0.21164587720469033
33 13 0.4643990778945793
34 13 0.07949100244874936
35 13 0.017675625737610605
36 13 0.23314381944408163
37 13 0.1433999862268874
38 13 0.17332875339214132
39 13 0.11294974673781408

0 12 0.16485716469714948
1 12 0.20799025005158012
2 12 0.40039439778797153
3 12 0.24880511560252994
4 12 0.3038841765334227
5 12 0.2899806238818641
6 12 0.26139397902833367
7 12 0.1334362053275477
8 12 0.9717242811059064
9 12 0.31415695852154374
10 12 0.36267993797127046
11 12 0.2994237477457314
12 12 0.37671640666211187
13 12 0.2583043473247706
14 12 0.3589173088904944
15 12 0.4719890072104339
16 12 0.3206766997623973
17 12 0.29145463401145894
18 12 0.28724360472327337
19 12 0.27699272067750336
20 12 0.0007202217154303055
21 12 0.00723963662228939
22 12 0.06702237122695386
23 12 0.0015965616570023133
24 12 0.027210547591451622
25 12 0.005106557326901139
26 12 0.007534633155079043
27 12 0.0005096892606999508
28 12 0.9983971426009207
29 12 0.0029230619170546495
30 12 0.061786876029437846
31 12 0.010169518251212581
32 12 0.0028947517154944637
33 12 0.009245687933085132
34 12 0.0202541553511452
35 12 0.03984484997964967
36 12 0.0007146867928044746
37 12 0.0048503140395142735
38 12 0.009325374234125891
39 12 0.0007648333445145023

0 11 0.212213603250374
1 11 0.4469801180283962
2 11 0.11628846213957231
3 11 0.15706208155596105
4 11 0.32484681632764345
5 11 0.41632343317686277
6 11 0.3706781333774772
7 11 0.30535903221012617
8 11 0.31415695852154374
9 11 0.8050832830103095
10 11 0.49510003836340144
11 11 0.2199360821164245
12 11 0.46297829858504086
13 11 0.6047297839538563
14 11 0.15513956268662213
15 11 0.23603297413275057
16 11 0.3938617357439387
17 11 0.3677768216848482
18 11 0.3612570670153232
19 11 0.21205039853864316
20 11 0.23313683182289197
21 11 0.6399563873294278
22 11 0.12729292604791917
23 11 0.25030732219530005
24 11 0.10643966228803262
25 11 0.6222739864563064
26 11 0.4919261884369384
27 11 0.6423087604664308
28 11 0.0029230619170546495
29 11 0.9991514167730394
30 11 0.32450390856992617
31 11 0.217866912719547
32 11 0.6045744583155997
33 11 0.7052827436632007
34 11 0.13285504271193294
35 11 0.08096846377946405
36 11 0.30500988126224365
37 11 0.39489312383053615
38 11 0.28943943173304415
39 11 0.1710649425096067

0 10 0.2393331180797054
1 10 0.3823290957520907
2 10 0.16811804046288426
3 10 0.18589168857105964
4 10 0.3239569749296901
5 10 0.25839457395801835
6 10 0.2264311332369637
7 10 0.1515697207831937
8 10 0.36267993797127046
9 10 0.49510003836340144
10 10 0.5853518567703757
11 10 0.1631156615533444
12 10 0.20783649984797767
13 10 0.15718671926939512
14 10 0.12026587230946885
15 10 0.2116585701267104
16 10 0.20577788350680254
17 10 0.17916251123614074
18 10 0.2116852782278659
19 10 0.17001339974652832
20 10 0.24510847414597006
21 10 0.29473734614065783
22 10 0.3888765691514341
23 10 0.17008377064145921
24 10 0.2968091226684734
25 10 0.20609801291081706
26 10 0.17594877901025596
27 10 0.09779803672030565
28 10 0.061786876029437846
29 10 0.32450390856992617
30 10 0.9972441739759706
31 10 0.1574274510241627
32 10 0.15624499452676804
33 10 0.2739069313784524
34 10 0.19168300302558866
35 10 0.2634521718455227
36 10 0.12573868176416803
37 10 0.3142250609058897
38 10 0.2646615807639625
39 10 0.1259375184980363

0 9 0.2162530473229029
1 9 0.49519129611239576
2 9 0.12274771312251344
3 9 0.22591362294833647
4 9 0.33628010972951927
5 9 0.29134777859689265
6 9 0.30076147259142505
7 9 0.1936572996500515
8 9 0.2994237477457314
9 9 0.2199360821164245
10 9 0.1631156615533444
11 9 0.5059862045665113
12 9 0.2415161845553407
13 9 0.32244350355317214
14 9 0.24263025537252633
15 9 0.186990814324588
16 9 0.21975971968818336
17 9 0.23148096739902385
18 9 0.28441581624377554
19 9 0.19988358172360685
20 9 0.08174278859250914
21 9 0.5254236625867215
22 9 0.10019882995333752
23 9 0.11855087591013173
24 9 0.0706383795089177
25 9 0.14859730120197182
26 9 0.1822163465766361
27 9 0.18209212757456292
28 9 0.010169518251212581
29 9 0.217866912719547
30 9 0.1574274510241627
31 9 0.9830342931014079
32 9 0.12762172923127044
33 9 0.3777090310591549
34 9 0.17912637064249304
35 9 0.05812045198549302
36 9 0.07826058500371078
37 9 0.1627634803430375
38 9 0.3899023651751169
39 9 0.1937945731607744

0 8 0.3124194067400524
1 8 0.4408131013540142
2 8 0.16427118342358277
3 8 0.22049026242878655
4 8 0.47052786760276494
5 8 0.5010819165730759
6 8 0.3318273560850405
7 8 0.3611721368734115
8 8 0.37671640666211187
9 8 0.46297829858504086
10 8 0.20783649984797767
11 8 0.2415161845553407
12 8 0.8224027764967149
13 8 0.5283876309279236
14 8 0.32625911226993226
15 8 0.42233709875844894
16 8 0.630678380555719
17 8 0.5912170940617686
18 8 0.46654356131746955
19 8 0.3132090962634717
20 8 0.14434064070036892
21 8 0.5103804442555856
22 8 0.11081152661846659
23 8 0.1650648612875157
24 8 0.0949359336741916
25 8 0.2722020820733612
26 8 0.2051322738623176
27 8 0.21164587720469033
28 8 0.0028947517154944637
29 8 0.6045744583155997
30 8 0.15624499452676804
31 8 0.12762172923127044
32 8 0.8658154520412412
33 8 0.2617150229410452
34 8 0.13541406086251784
35 8 0.11447357336053314
36 8 0.24778914535367283
37 8 0.3073153477567383
38 8 0.16063095622391807
39 8 0.24799327434836554

0 7 0.24600072260870343
1 7 0.3733813742229829
2 7 0.1207865853768493
3 7 0.20902251602558936
4 7 0.24361005544481043
5 7 0.49560780812682154
6 7 0.37632597121584793
7 7 0.5442981638416713
8 7 0.2583043473247706
9 7 0.6047297839538563
10 7 0.15718671926939512
11 7 0.32244350355317214
12 7 0.5283876309279236
13 7 0.6521950973372935
14 7 0.21885935740691348
15 7 0.3006535447080605
16 7 0.2925081508191778
17 7 0.31702332075762757
18 7 0.2690760490621836
19 7 0.17040481891653125
20 7 0.18274686648558677
21 7 0.48757178449332705
22 7 0.2562839635001183
23 7 0.1851150355051064
24 7 0.08608789560220964
25 7 0.44767132142900024
26 7 0.3352623402217022
27 7 0.4643990778945793
28 7 0.009245687933085132
29 7 0.7052827436632007
30 7 0.2739069313784524
31 7 0.3777090310591549
32 7 0.2617150229410452
33 7 0.9972906992025091
34 7 0.19029133491285263
35 7 0.10063319345150942
36 7 0.14463331654926576
37 7 0.37614237200687667
38 7 0.3137775390109748
39 7 0.13531195682135663

0 6 0.15594568981438328
1 6 0.3785738012159067
2 6 0.2236124462091319
3 6 0.22530470503647834
4 6 0.22676529453782968
5 6 0.3173303647266646
6 6 0.2261305327940403
7 6 0.1414697561900497
8 6 0.3589173088904944
9 6 0.15513956268662213
10 6 0.12026587230946885
11 6 0.24263025537252633
12 6 0.32625911226993226
13 6 0.21885935740691348
14 6 0.9752166817990157
15 6 0.3913964593276803
16 6 0.49831076455540985
17 6 0.594080501583985
18 6 0.8451373477778784
19 6 0.48537797844702674
20 6 0.0618601287359426
21 6 0.6033787893396227
22 6 0.1650354660738632
23 6 0.15594119082520722
24 6 0.0644611619230944
25 6 0.17315793749765
26 6 0.15053870111085393
27 6 0.07949100244874936
28 6 0.0202541553511452
29 6 0.13285504271193294
30 6 0.19168300302558866
31 6 0.17912637064249304
32 6 0.13541406086251784
33 6 0.19029133491285263
34 6 0.984979751668902
35 6 0.16045837214806857
36 6 0.128440746071009
37 6 0.21460177573839018
38 6 0.296489215290624
39 6 0.20926993634569008

0 5 0.25353726729498277
1 5 0.2910011797285541
2 5 0.304735212184452
3 5 0.19177855064913532
4 5 0.29001971241207697
5 5 0.31504997476962987
6 5 0.23920462686985983
7 5 0.130822505596764
8 5 0.4719890072104339
9 5 0.23603297413275057
10 5 0.2116585701267104
11 5 0.186990814324588
12 5 0.42233709875844894
13 5 0.3006535447080605
14 5 0.3913964593276803
15 5 0.8456270193806734
16 5 0.7395878731985708
17 5 0.3285698224264626
18 5 0.4405917729328781
19 5 0.435644312143464
20 5 0.051655145741953776
21 5 0.18755008245355756
22 5 0.23821510472204901
23 5 0.06347189546078963
24 5 0.11659827427656605
25 5 0.0702399117801825
26 5 0.09756778213461662
27 5 0.017675625737610605
28 5 0.03984484997964967
29 5 0.08096846377946405
30 5 0.2634521718455227
31 5 0.05812045198549302
32 5 0.11447357336053314
33 5 0.10063319345150942
34 5 0.16045837214806857
35 5 0.9887907970853835
36 5 0.15487759739058066
37 5 0.20916171655833948
38 5 0.10673699608955284
39 5 0.15717237920236915

0 4 0.2893424187547695
1 4 0.4646917816024838
2 4 0.19895059720283936
3 4 0.19186102171362898
4 4 0.3693344514241772
5 4 0.31164041498623185
6 4 0.31707844717720746
7 4 0.28462375247239186
8 4 0.3206766997623973
9 4 0.3938617357439387
10 4 0.20577788350680254
11 4 0.21975971968818336
12 4 0.630678380555719
13 4 0.2925081508191778
14 4 0.49831076455540985
15 4 0.7395878731985708
16 4 0.9292168757618446
17 4 0.5164451056835473
18 4 0.46716210286751125
19 4 0.6049515873912925
20 4 0.13040069338843505
21 4 0.4274254362477172
22 4 0.07636379197987417
23 4 0.15632761755033478
24 4 0.046524892351662794
25 4 0.24643400433994497
26 4 0.3106812360367143
27 4 0.23314381944408163
28 4 0.0007146867928044746
29 4 0.30500988126224365
30 4 0.12573868176416803
31 4 0.07826058500371078
32 4 0.24778914535367283
33 4 0.14463331654926576
34 4 0.128440746071009
35 4 0.15487759739058066
36 4 0.968481070017558
37 4 0.21229449560058697
38 4 0.12213912505413756
39 4 0.23738699689016532

0 3 0.27982596822339867
1 3 0.5774121691434267
2 3 0.1569650873379742
3 3 0.2220320136537786
4 3 0.31404306229347023
5 3 0.27086638944122454
6 3 0.2745049950523321
7 3 0.18119190253491427
8 3 0.29145463401145894
9 3 0.3677768216848482
10 3 0.17916251123614074
11 3 0.23148096739902385
12 3 0.5912170940617686
13 3 0.31702332075762757
14 3 0.594080501583985
15 3 0.3285698224264626
16 3 0.5164451056835473
17 3 0.4859298415503999
18 3 0.24254623658706237
19 3 0.26321554731015606
20 3 0.20499618954388077
21 3 0.5374137221827155
22 3 0.2616359071399494
23 3 0.2096950116724419
24 3 0.1352620958094843
25 3 0.2027337069368515
26 3 0.25113283117122637
27 3 0.1433999862268874
28 3 0.0048503140395142735
29 3 0.39489312383053615
30 3 0.3142250609058897
31 3 0.1627634803430375
32 3 0.3073153477567383
33 3 0.37614237200687667
34 3 0.21460177573839018
35 3 0.20916171655833948
36 3 0.21229449560058697
37 3 0.7588695445989635
38 3 0.21121909782238857
39 3 0.2101293321698547

0 2 0.22635770619171658
1 2 0.353342021865486
2 2 0.11924294618627225
3 2 0.19212398963879398
4 2 0.48198282979394835
5 2 0.37238745245678556
6 2 0.23002782232797797
7 2 0.3189311742731594
8 2 0.28724360472327337
9 2 0.3612570670153232
10 2 0.2116852782278659
11 2 0.28441581624377554
12 2 0.46654356131746955
13 2 0.2690760490621836
14 2 0.8451373477778784
15 2 0.4405917729328781
16 2 0.46716210286751125
17 2 0.24254623658706237
18 2 0.8849186934983766
19 2 0.1897084142219302
20 2 0.1755882590906939
21 2 0.38847584334588303
22 2 0.1857334760377946
23 2 0.11554188631063901
24 2 0.28134185198022427
25 2 0.246116675451065
26 2 0.15662978814266035
27 2 0.17332875339214132
28 2 0.009325374234125891
29 2 0.28943943173304415
30 2 0.2646615807639625
31 2 0.3899023651751169
32 2 0.16063095622391807
33 2 0.3137775390109748
34 2 0.296489215290624
35 2 0.10673699608955284
36 2 0.12213912505413756
37 2 0.21121909782238857
38 2 0.9983783421068188
39 2 0.11732399540237784

0 1 0.2306689293340335
1 1 0.43410313848532384
2 1 0.18838919147048822
3 1 0.1789287026540024
4 1 0.26519071728655447
5 1 0.4032537373279269
6 1 0.20448097468979679
7 1 0.11209484963000252
8 1 0.27699272067750336
9 1 0.21205039853864316
10 1 0.17001339974652832
11 1 0.19988358172360685
12 1 0.3132090962634717
13 1 0.17040481891653125
14 1 0.48537797844702674
15 1 0.435644312143464
16 1 0.6049515873912925
17 1 0.26321554731015606
18 1 0.1897084142219302
19 1 0.8435249400375305
20 1 0.1167881508227865
21 1 0.7244269166792805
22 1 0.08377355756287602
23 1 0.21606449036290504
24 1 0.049670296048430825
25 1 0.17572591381741806
26 1 0.15886337523470365
27 1 0.11294974673781408
28 1 0.0007648333445145023
29 1 0.1710649425096067
30 1 0.1259375184980363
31 1 0.1937945731607744
32 1 0.24799327434836554
33 1 0.13531195682135663
34 1 0.20926993634569008
35 1 0.15717237920236915
36 1 0.23738699689016532
37 1 0.2101293321698547
38 1 0.11732399540237784
39 1 0.996899893033584



==> matrices/final_similarity_matrices/second_baseline/ldtm.mat.txt <==
0 40 0.9998786044253358
1 40 6.229455957553795e-05
2 40 7.852009175942082e-05
3 40 5.729717872507547e-05
4 40 7.593318181647415e-05
5 40 0.00034422948249092166
6 40 0.00020060298258732878
7 40 0.0003525891834430115
8 40 0.00012049563144987804
9 40 0.00028012222586188155
10 40 0.002058257602694666
11 40 0.00022844076668755733
12 40 7.515811219884616e-05
13 40 0.0001696856714796118
14 40 0.00013521160646346516
15 40 0.0005007044047063352
16 40 0.0002160482245876713
17 40 0.0001817542187372497
18 40 6.390447413623927e-05
19 40 0.0008536287064317058
20 40 0.8971417001994213
21 40 0.034020622751815666
22 40 0.1189331683340048
23 40 0.021581407471320094
24 40 0.0327340014453401
25 40 0.3481269549173904
26 40 0.29811617639423216
27 40 0.21397831951410723
28 40 0.28042268321182684
29 40 0.0792020800546674
30 40 0.29130757977078237
31 40 0.32000093039938676
32 40 0.09989789491110884
33 40 0.20984903220164147
34 40 0.22731606265747226
35 40 0.08683184282554268
36 40 0.35325228391388885
37 40 0.04912726972417357
38 40 0.04395871533519818
39 40 0.26002826256809425

0 39 6.229455957553795e-05
1 39 0.999838863893768
2 39 0.00013951026914565438
3 39 0.0006461821158677825
4 39 0.00031484628631194277
5 39 9.116909494059368e-05
6 39 6.015918522213272e-05
7 39 9.415972523815519e-05
8 39 7.317682836974679e-05
9 39 0.00015228513813817134
10 39 0.00019640994032967362
11 39 5.7667612868959814e-05
12 39 0.0038962204135057094
13 39 0.00019252659524111195
14 39 0.00019387562529020138
15 39 0.0001448742517770631
16 39 8.140303618682198e-05
17 39 0.016042511870605528
18 39 7.249708399019703e-05
19 39 7.805736371640503e-05
20 39 0.034020622751815666
21 39 0.9452466366623453
22 39 0.5242720967327787
23 39 0.10617025687405283
24 39 0.2651034231098892
25 39 0.4747492888145993
26 39 0.3224633332864675
27 39 0.8243230300518615
28 39 0.2657659356286285
29 39 0.32808042358006034
30 39 0.6198409123391747
31 39 0.636202793151784
32 39 0.8840760514856684
33 39 0.5667305203327339
34 39 0.7565658049131139
35 39 0.3757445870572637
36 39 0.3999702391990474
37 39 0.5740579917923493
38 39 0.4927426637440341
39 39 0.49904741591568774

0 38 7.852009175942082e-05
1 38 0.00013951026914565438
2 38 0.9999772689212866
3 38 6.504998314110899e-05
4 38 0.00012219638910006207
5 38 7.887244764562205e-05
6 38 5.4894638881052486e-05
7 38 6.695449419890978e-05
8 38 9.717064316749988e-05
9 38 6.296548158203379e-05
10 38 6.0315692065857985e-05
11 38 0.00010850219054679526
12 38 6.337238254553013e-05
13 38 7.596860964257174e-05
14 38 6.715443592528613e-05
15 38 0.000162583272699749
16 38 6.207207591301953e-05
17 38 5.738715694459948e-05
18 38 0.00013318134544139618
19 38 6.913546497114622e-05
20 38 0.1189331683340048
21 38 0.5242720967327787
22 38 0.676538070069484
23 38 0.01779110479087186
24 38 0.04465171013586107
25 38 0.06499569427148956
26 38 0.017797772098348933
27 38 0.032609361466413446
28 38 0.060376779351128326
29 38 0.030740476504016512
30 38 0.030275602303789687
31 38 0.09869863964113514
32 38 0.07970457522399461
33 38 0.12646879911409944
34 38 0.07304898664850201
35 38 0.07201507993082253
36 38 0.07498841366989237
37 38 0.017152241446598483
38 38 0.06621798039274598
39 38 0.03849021882996483

0 37 5.729717872507547e-05
1 37 0.0006461821158677825
2 37 6.504998314110899e-05
3 37 0.9999952023543649
4 37 0.003374122539812983
5 37 0.0001294924320185797
6 37 6.169621177624017e-05
7 37 5.7149404955753146e-05
8 37 0.00013635622267170144
9 37 8.689119457220189e-05
10 37 8.818210041456736e-05
11 37 7.291546135238453e-05
12 37 7.025837558246959e-05
13 37 0.00010078985316989476
14 37 6.419400751341993e-05
15 37 0.0009421296929648706
16 37 5.86682597622357e-05
17 37 0.0008597175524776877
18 37 6.544345533667976e-05
19 37 8.605126199666183e-05
20 37 0.021581407471320094
21 37 0.10617025687405283
22 37 0.01779110479087186
23 37 0.8143326809881944
24 37 0.6440879024167381
25 37 0.3462032813628887
26 37 0.27813157225768187
27 37 0.4068366215093501
28 37 0.3362930106392004
29 37 0.3070841061107216
30 37 0.48237964778479725
31 37 0.3966961627569388
32 37 0.4551379402974281
33 37 0.5912183065870413
34 37 0.5011821213203747
35 37 0.4327452567399078
36 37 0.2340632366988348
37 37 0.6459901654036216
38 37 0.40371919423045
39 37 0.36422408606729484

0 36 7.593318181647415e-05
1 36 0.00031484628631194277
2 36 0.00012219638910006207
3 36 0.003374122539812983
4 36 0.9999841938068872
5 36 7.469708585528846e-05
6 36 5.4407151995274544e-05
7 36 5.801520101215658e-05
8 36 0.0001547904741610229
9 36 5.534194270645649e-05
10 36 6.974994260291904e-05
11 36 5.551984298896741e-05
12 36 0.0001282526827474977
13 36 0.0003008377100438998
14 36 5.452890841884864e-05
15 36 0.0001594534731044298
16 36 5.516003888086814e-05
17 36 0.00011642972703312345
18 36 7.160477665207894e-05
19 36 6.338435708630619e-05
20 36 0.0327340014453401
21 36 0.2651034231098892
22 36 0.04465171013586107
23 36 0.6440879024167381
24 36 0.6436723979167863
25 36 0.11560574510802271
26 36 0.05597782434404757
27 36 0.054963632538062086
28 36 0.07285059913415287
29 36 0.025804357085180918
30 36 0.048892132714351604
31 36 0.05650481466398904
32 36 0.17822691233362467
33 36 0.14046595117589
34 36 0.06243551623107903
35 36 0.06479482288260391
36 36 0.03197733031861052
37 36 0.030631390633262673
38 36 0.02113456636663442
39 36 0.04597937190410778

0 35 0.00034422948249092166
1 35 9.116909494059368e-05
2 35 7.887244764562205e-05
3 35 0.0001294924320185797
4 35 7.469708585528846e-05
5 35 0.9997560638505454
6 35 8.232365045637189e-05
7 35 0.0015730445101316262
8 35 0.0010440761207626775
9 35 0.0001625108595750731
10 35 0.001334352241527067
11 35 0.00034274753921179107
12 35 7.318143757964152e-05
13 35 0.005860422799211691
14 35 7.330573271395215e-05
15 35 0.017049220128454806
16 35 0.0005472896158148004
17 35 0.00012590931131618098
18 35 6.253030558488961e-05
19 35 0.00040454243247802337
20 35 0.3481269549173904
21 35 0.4747492888145993
22 35 0.06499569427148956
23 35 0.3462032813628887
24 35 0.11560574510802271
25 35 0.5533323747032597
26 35 0.056037250582803295
27 35 0.11203328511020091
28 35 0.13044147231409522
29 35 0.05693581018006751
30 35 0.25149241230423725
31 35 0.16619563391312575
32 35 0.04248676324739163
33 35 0.3904561124951334
34 35 0.060776561737959214
35 35 0.20459413241975546
36 35 0.22031618605644687
37 35 0.05066431768927496
38 35 0.013033033621183262
39 35 0.12192499077812566

0 34 0.00020060298258732878
1 34 6.015918522213272e-05
2 34 5.4894638881052486e-05
3 34 6.169621177624017e-05
4 34 5.4407151995274544e-05
5 34 8.232365045637189e-05
6 34 0.9999881793394058
7 34 0.005684841046518566
8 34 5.400572940035667e-05
9 34 0.00010829140882560981
10 34 0.00010713112864420666
11 34 0.00031593091706061247
12 34 0.00014150553838360213
13 34 8.401879441035306e-05
14 34 7.198726990437413e-05
15 34 9.352406947184621e-05
16 34 0.00013510920887952068
17 34 7.014114314049622e-05
18 34 5.412683983495025e-05
19 34 6.39327975885657e-05
20 34 0.29811617639423216
21 34 0.3224633332864675
22 34 0.017797772098348933
23 34 0.27813157225768187
24 34 0.05597782434404757
25 34 0.056037250582803295
26 34 0.8770524469003744
27 34 0.35770148697504606
28 34 0.010374699049633413
29 34 0.023519731986908547
30 34 0.08385902354158804
31 34 0.10724030220526921
32 34 0.1338260788157598
33 34 0.129715634918989
34 34 0.04450693286241326
35 34 0.04353714298084001
36 34 0.05362097061901491
37 34 0.022648138958585737
38 34 0.027936814846004663
39 34 0.02092875520107558

0 33 0.0003525891834430115
1 33 9.415972523815519e-05
2 33 6.695449419890978e-05
3 33 5.7149404955753146e-05
4 33 5.801520101215658e-05
5 33 0.0015730445101316262
6 33 0.005684841046518566
7 33 0.9999781622181143
8 33 5.4198233373702055e-05
9 33 0.00023186823231089072
10 33 0.0007567190161866616
11 33 0.0006605918393314185
12 33 0.0001279800411566316
13 33 0.0003290794269856725
14 33 6.788968355930501e-05
15 33 6.898244857579748e-05
16 33 0.0006484108784315746
17 33 0.0001167159175870834
18 33 5.529772937437251e-05
19 33 6.415661078977532e-05
20 33 0.21397831951410723
21 33 0.8243230300518615
22 33 0.032609361466413446
23 33 0.4068366215093501
24 33 0.054963632538062086
25 33 0.11203328511020091
26 33 0.35770148697504606
27 33 0.6515425630493307
28 33 0.004371800272272863
29 33 0.010696853393618654
30 33 0.04080865203630301
31 33 0.09042241190086628
32 33 0.0652230221596926
33 33 0.0919790891343333
34 33 0.017510288637986825
35 33 0.014006161828978259
36 33 0.03159171993801795
37 33 0.008935412580153115
38 33 0.0049065178560327135
39 33 0.010312000639807192

0 32 0.00012049563144987804
1 32 7.317682836974679e-05
2 32 9.717064316749988e-05
3 32 0.00013635622267170144
4 32 0.0001547904741610229
5 32 0.0010440761207626775
6 32 5.400572940035667e-05
7 32 5.4198233373702055e-05
8 32 0.9999951486975222
9 32 5.964599423049714e-05
10 32 0.00012474070954355483
11 32 6.996673194110495e-05
12 32 7.180365903902105e-05
13 32 0.0006464351491793023
14 32 6.095262507747247e-05
15 32 0.0073114739372157275
16 32 5.663560157352731e-05
17 32 6.0338691203969444e-05
18 32 6.863460699645426e-05
19 32 0.00017026978743076097
20 32 0.28042268321182684
21 32 0.2657659356286285
22 32 0.060376779351128326
23 32 0.3362930106392004
24 32 0.07285059913415287
25 32 0.13044147231409522
26 32 0.010374699049633413
27 32 0.004371800272272863
28 32 0.9314497070519526
29 32 0.04770801743353524
30 32 0.15895892917432025
31 32 0.1772597159599594
32 32 0.1672416655772981
33 32 0.5115779182130406
34 32 0.07121017168868962
35 32 0.3433058129495262
36 32 0.08610560080636853
37 32 0.07346518518616835
38 32 0.03511240121144139
39 32 0.29198189910427386

0 31 0.00028012222586188155
1 31 0.00015228513813817134
2 31 6.296548158203379e-05
3 31 8.689119457220189e-05
4 31 5.534194270645649e-05
5 31 0.0001625108595750731
6 31 0.00010829140882560981
7 31 0.00023186823231089072
8 31 5.964599423049714e-05
9 31 0.9999906258603185
10 31 0.00033731419637811225
11 31 9.231821513076271e-05
12 31 0.00012458293357522665
13 31 0.00010644640644843745
14 31 7.73954303650315e-05
15 31 0.00011075509030365883
16 31 7.318035063908241e-05
17 31 0.00034029592155400147
18 31 5.603187312229678e-05
19 31 0.00016560157811633405
20 31 0.0792020800546674
21 31 0.32808042358006034
22 31 0.030740476504016512
23 31 0.3070841061107216
24 31 0.025804357085180918
25 31 0.05693581018006751
26 31 0.023519731986908547
27 31 0.010696853393618654
28 31 0.04770801743353524
29 31 0.8597841071764661
30 31 0.6191668892147226
31 31 0.6620614222922283
32 31 0.45098786947784303
33 31 0.643052021203183
34 31 0.47061493221428913
35 31 0.6400293743411398
36 31 0.6981559879601053
37 31 0.49065266984199485
38 31 0.2186799194473532
39 31 0.5810535324240155

0 30 0.002058257602694666
1 30 0.00019640994032967362
2 30 6.0315692065857985e-05
3 30 8.818210041456736e-05
4 30 6.974994260291904e-05
5 30 0.001334352241527067
6 30 0.00010713112864420666
7 30 0.0007567190161866616
8 30 0.00012474070954355483
9 30 0.00033731419637811225
10 30 0.9997596223636938
11 30 0.00010332308733559014
12 30 0.002856428982681491
13 30 0.09135874595142471
14 30 0.00039753837909591917
15 30 0.000177192495095528
16 30 0.0002326804877878495
17 30 0.0030017753899839613
18 30 5.931349131741429e-05
19 30 0.0013677117192509981
20 30 0.29130757977078237
21 30 0.6198409123391747
22 30 0.030275602303789687
23 30 0.48237964778479725
24 30 0.048892132714351604
25 30 0.25149241230423725
26 30 0.08385902354158804
27 30 0.04080865203630301
28 30 0.15895892917432025
29 30 0.6191668892147226
30 30 0.7659433020284481
31 30 0.28402321662966684
32 30 0.17154155459526646
33 30 0.479984094371286
34 30 0.3960549333040634
35 30 0.12196364987679904
36 30 0.3423521488858942
37 30 0.0695544772266108
38 30 0.03726922905667441
39 30 0.3624907207494533

0 29 0.00022844076668755733
1 29 5.7667612868959814e-05
2 29 0.00010850219054679526
3 29 7.291546135238453e-05
4 29 5.551984298896741e-05
5 29 0.00034274753921179107
6 29 0.00031593091706061247
7 29 0.0006605918393314185
8 29 6.996673194110495e-05
9 29 9.231821513076271e-05
10 29 0.00010332308733559014
11 29 0.9999868897794301
12 29 6.641458169047082e-05
13 29 5.691530639188028e-05
14 29 9.703246222656243e-05
15 29 0.00018007825392071073
16 29 0.00022982622674719551
17 29 8.344403612538171e-05
18 29 5.3812692315215206e-05
19 29 0.00015899590499546024
20 29 0.32000093039938676
21 29 0.636202793151784
22 29 0.09869863964113514
23 29 0.3966961627569388
24 29 0.05650481466398904
25 29 0.16619563391312575
26 29 0.10724030220526921
27 29 0.09042241190086628
28 29 0.1772597159599594
29 29 0.6620614222922283
30 29 0.28402321662966684
31 29 0.7596803868053322
32 29 0.036972833221697726
33 29 0.045706641906144124
34 29 0.062472268521934125
35 29 0.08269692269823035
36 29 0.06393917826289218
37 29 0.02176207219643299
38 29 0.007212492276697761
39 29 0.05101506554560093

0 28 7.515811219884616e-05
1 28 0.0038962204135057094
2 28 6.337238254553013e-05
3 28 7.025837558246959e-05
4 28 0.0001282526827474977
5 28 7.318143757964152e-05
6 28 0.00014150553838360213
7 28 0.0001279800411566316
8 28 7.180365903902105e-05
9 28 0.00012458293357522665
10 28 0.002856428982681491
11 28 6.641458169047082e-05
12 28 0.9999944654701495
13 28 0.01982882862552891
14 28 0.00015058041415106176
15 28 7.81866357385604e-05
16 28 6.385696501724846e-05
17 28 0.09600410096069306
18 28 5.822978826369035e-05
19 28 0.00013473608209961836
20 28 0.09989789491110884
21 28 0.8840760514856684
22 28 0.07970457522399461
23 28 0.4551379402974281
24 28 0.17822691233362467
25 28 0.04248676324739163
26 28 0.1338260788157598
27 28 0.0652230221596926
28 28 0.1672416655772981
29 28 0.45098786947784303
30 28 0.17154155459526646
31 28 0.036972833221697726
32 28 0.9612652557927451
33 28 0.5493302547288785
34 28 0.23138458077848828
35 28 0.12657687985799784
36 28 0.10627907153738372
37 28 0.2516557492648677
38 28 0.039423077443247946
39 28 0.2648451567268141

0 27 0.0001696856714796118
1 27 0.00019252659524111195
2 27 7.596860964257174e-05
3 27 0.00010078985316989476
4 27 0.0003008377100438998
5 27 0.005860422799211691
6 27 8.401879441035306e-05
7 27 0.0003290794269856725
8 27 0.0006464351491793023
9 27 0.00010644640644843745
10 27 0.09135874595142471
11 27 5.691530639188028e-05
12 27 0.01982882862552891
13 27 0.9999260093012226
14 27 7.39868424814724e-05
15 27 0.0005117788921965292
16 27 0.00029904711565296066
17 27 0.00024188977298098834
18 27 5.808436028059866e-05
19 27 0.00011818648091474672
20 27 0.20984903220164147
21 27 0.5667305203327339
22 27 0.12646879911409944
23 27 0.5912183065870413
24 27 0.14046595117589
25 27 0.3904561124951334
26 27 0.129715634918989
27 27 0.0919790891343333
28 27 0.5115779182130406
29 27 0.643052021203183
30 27 0.479984094371286
31 27 0.045706641906144124
32 27 0.5493302547288785
33 27 0.7548208932424293
34 27 0.16185558246279616
35 27 0.16341311137425804
36 27 0.2384163477062767
37 27 0.04022838450742603
38 27 0.010529492505787818
39 27 0.16900997022029232

0 26 0.00013521160646346516
1 26 0.00019387562529020138
2 26 6.715443592528613e-05
3 26 6.419400751341993e-05
4 26 5.452890841884864e-05
5 26 7.330573271395215e-05
6 26 7.198726990437413e-05
7 26 6.788968355930501e-05
8 26 6.095262507747247e-05
9 26 7.73954303650315e-05
10 26 0.00039753837909591917
11 26 9.703246222656243e-05
12 26 0.00015058041415106176
13 26 7.39868424814724e-05
14 26 0.9999588049248499
15 26 8.492838046371851e-05
16 26 0.00041811251679290496
17 26 0.0015288767437601882
18 26 5.420008134902526e-05
19 26 0.0005870638848144877
20 26 0.22731606265747226
21 26 0.7565658049131139
22 26 0.07304898664850201
23 26 0.5011821213203747
24 26 0.06243551623107903
25 26 0.060776561737959214
26 26 0.04450693286241326
27 26 0.017510288637986825
28 26 0.07121017168868962
29 26 0.47061493221428913
30 26 0.3960549333040634
31 26 0.062472268521934125
32 26 0.23138458077848828
33 26 0.16185558246279616
34 26 0.7130169417431065
35 26 0.033813052392516106
36 26 0.07921549626868722
37 26 0.015137888726010577
38 26 0.006947547791079125
39 26 0.029174868274081202

0 25 0.0005007044047063352
1 25 0.0001448742517770631
2 25 0.000162583272699749
3 25 0.0009421296929648706
4 25 0.0001594534731044298
5 25 0.017049220128454806
6 25 9.352406947184621e-05
7 25 6.898244857579748e-05
8 25 0.0073114739372157275
9 25 0.00011075509030365883
10 25 0.000177192495095528
11 25 0.00018007825392071073
12 25 7.81866357385604e-05
13 25 0.0005117788921965292
14 25 8.492838046371851e-05
15 25 0.9999954796602232
16 25 6.007115829382768e-05
17 25 6.532927451903866e-05
18 25 5.8417386892415396e-05
19 25 9.801924871175991e-05
20 25 0.08683184282554268
21 25 0.3757445870572637
22 25 0.07201507993082253
23 25 0.4327452567399078
24 25 0.06479482288260391
25 25 0.20459413241975546
26 25 0.04353714298084001
27 25 0.014006161828978259
28 25 0.3433058129495262
29 25 0.6400293743411398
30 25 0.12196364987679904
31 25 0.08269692269823035
32 25 0.12657687985799784
33 25 0.16341311137425804
34 25 0.033813052392516106
35 25 0.9447025535035795
36 25 0.39217946570416595
37 25 0.26417619666717707
38 25 0.18869934411367056
39 25 0.47674287789713476

0 24 0.0002160482245876713
1 24 8.140303618682198e-05
2 24 6.207207591301953e-05
3 24 5.86682597622357e-05
4 24 5.516003888086814e-05
5 24 0.0005472896158148004
6 24 0.00013510920887952068
7 24 0.0006484108784315746
8 24 5.663560157352731e-05
9 24 7.318035063908241e-05
10 24 0.0002326804877878495
11 24 0.00022982622674719551
12 24 6.385696501724846e-05
13 24 0.00029904711565296066
14 24 0.00041811251679290496
15 24 6.007115829382768e-05
16 24 0.9999964425219854
17 24 0.0002996901146971399
18 24 5.483851458626227e-05
19 24 0.00035357562133317937
20 24 0.35325228391388885
21 24 0.3999702391990474
22 24 0.07498841366989237
23 24 0.2340632366988348
24 24 0.03197733031861052
25 24 0.22031618605644687
26 24 0.05362097061901491
27 24 0.03159171993801795
28 24 0.08610560080636853
29 24 0.6981559879601053
30 24 0.3423521488858942
31 24 0.06393917826289218
32 24 0.10627907153738372
33 24 0.2384163477062767
34 24 0.07921549626868722
35 24 0.39217946570416595
36 24 0.8873564237998895
37 24 0.03889141626238546
38 24 0.017535152250592257
39 24 0.23834380617857762

0 23 0.0001817542187372497
1 23 0.016042511870605528
2 23 5.738715694459948e-05
3 23 0.0008597175524776877
4 23 0.00011642972703312345
5 23 0.00012590931131618098
6 23 7.014114314049622e-05
7 23 0.0001167159175870834
8 23 6.0338691203969444e-05
9 23 0.00034029592155400147
10 23 0.0030017753899839613
11 23 8.344403612538171e-05
12 23 0.09600410096069306
13 23 0.00024188977298098834
14 23 0.0015288767437601882
15 23 6.532927451903866e-05
16 23 0.0002996901146971399
17 23 0.9999904985243293
18 23 6.260034114467851e-05
19 23 0.0003227782741125378
20 23 0.04912726972417357
21 23 0.5740579917923493
22 23 0.017152241446598483
23 23 0.6459901654036216
24 23 0.030631390633262673
25 23 0.05066431768927496
26 23 0.022648138958585737
27 23 0.008935412580153115
28 23 0.07346518518616835
29 23 0.49065266984199485
30 23 0.0695544772266108
31 23 0.02176207219643299
32 23 0.2516557492648677
33 23 0.04022838450742603
34 23 0.015137888726010577
35 23 0.26417619666717707
36 23 0.03889141626238546
37 23 0.7001890563278662
38 23 0.0993655161621155
39 23 0.3425337106339345

0 22 6.390447413623927e-05
1 22 7.249708399019703e-05
2 22 0.00013318134544139618
3 22 6.544345533667976e-05
4 22 7.160477665207894e-05
5 22 6.253030558488961e-05
6 22 5.412683983495025e-05
7 22 5.529772937437251e-05
8 22 6.863460699645426e-05
9 22 5.603187312229678e-05
10 22 5.931349131741429e-05
11 22 5.3812692315215206e-05
12 22 5.822978826369035e-05
13 22 5.808436028059866e-05
14 22 5.420008134902526e-05
15 22 5.8417386892415396e-05
16 22 5.483851458626227e-05
17 22 6.260034114467851e-05
18 22 0.9999759478318863
19 22 5.456914603840405e-05
20 22 0.04395871533519818
21 22 0.4927426637440341
22 22 0.06621798039274598
23 22 0.40371919423045
24 22 0.02113456636663442
25 22 0.013033033621183262
26 22 0.027936814846004663
27 22 0.0049065178560327135
28 22 0.03511240121144139
29 22 0.2186799194473532
30 22 0.03726922905667441
31 22 0.007212492276697761
32 22 0.039423077443247946
33 22 0.010529492505787818
34 22 0.006947547791079125
35 22 0.18869934411367056
36 22 0.017535152250592257
37 22 0.0993655161621155
38 22 0.712856076958774
39 22 0.01894375401680485

0 21 0.0008536287064317058
1 21 7.805736371640503e-05
2 21 6.913546497114622e-05
3 21 8.605126199666183e-05
4 21 6.338435708630619e-05
5 21 0.00040454243247802337
6 21 6.39327975885657e-05
7 21 6.415661078977532e-05
8 21 0.00017026978743076097
9 21 0.00016560157811633405
10 21 0.0013677117192509981
11 21 0.00015899590499546024
12 21 0.00013473608209961836
13 21 0.00011818648091474672
14 21 0.0005870638848144877
15 21 9.801924871175991e-05
16 21 0.00035357562133317937
17 21 0.0003227782741125378
18 21 5.456914603840405e-05
19 21 0.9999847428847737
20 21 0.26002826256809425
21 21 0.49904741591568774
22 21 0.03849021882996483
23 21 0.36422408606729484
24 21 0.04597937190410778
25 21 0.12192499077812566
26 21 0.02092875520107558
27 21 0.010312000639807192
28 21 0.29198189910427386
29 21 0.5810535324240155
30 21 0.3624907207494533
31 21 0.05101506554560093
32 21 0.2648451567268141
33 21 0.16900997022029232
34 21 0.029174868274081202
35 21 0.47674287789713476
36 21 0.23834380617857762
37 21 0.3425337106339345
38 21 0.01894375401680485
39 21 0.7952230460068208

0 20 0.8971417001994213
1 20 0.034020622751815666
2 20 0.1189331683340048
3 20 0.021581407471320094
4 20 0.0327340014453401
5 20 0.3481269549173904
6 20 0.29811617639423216
7 20 0.21397831951410723
8 20 0.28042268321182684
9 20 0.0792020800546674
10 20 0.29130757977078237
11 20 0.32000093039938676
12 20 0.09989789491110884
13 20 0.20984903220164147
14 20 0.22731606265747226
15 20 0.08683184282554268
16 20 0.35325228391388885
17 20 0.04912726972417357
18 20 0.04395871533519818
19 20 0.26002826256809425
20 20 0.5505039767104491
21 20 0.032144088863562674
22 20 0.04513605733427874
23 20 0.017351301683517617
24 20 0.02281366792806127
25 20 0.07688420167621791
26 20 0.047638918328883055
27 20 0.04414868969196904
28 20 0.04544096569808142
29 20 0.03944470421241512
30 20 0.09788532792796274
31 20 0.09434711524401677
32 20 0.02581405122761512
33 20 0.046062326092147526
34 20 0.05405032213564277
35 20 0.0434319681258298
36 20 0.0530813072335297
37 20 0.030943559444898915
38 20 0.02881105743178236
39 20 0.08325006095747306

0 19 0.034020622751815666
1 19 0.9452466366623453
2 19 0.5242720967327787
3 19 0.10617025687405283
4 19 0.2651034231098892
5 19 0.4747492888145993
6 19 0.3224633332864675
7 19 0.8243230300518615
8 19 0.2657659356286285
9 19 0.32808042358006034
10 19 0.6198409123391747
11 19 0.636202793151784
12 19 0.8840760514856684
13 19 0.5667305203327339
14 19 0.7565658049131139
15 19 0.3757445870572637
16 19 0.3999702391990474
17 19 0.5740579917923493
18 19 0.4927426637440341
19 19 0.49904741591568774
20 19 0.032144088863562674
21 19 0.8222366846790189
22 19 0.12000344736351302
23 19 0.09823571453466606
24 19 0.14085713565724045
25 19 0.14919658603314856
26 19 0.05864537705897502
27 19 0.047659574505964475
28 19 0.09971031583035549
29 19 0.08694964902123918
30 19 0.17783061918668971
31 19 0.18911367979181
32 19 0.07392932440967084
33 19 0.10117886420187278
34 19 0.17734677973892926
35 19 0.1463326608891946
36 19 0.0884579064607088
37 19 0.1301417893083757
38 19 0.09733487916308986
39 19 0.12115257075948234

0 18 0.1189331683340048
1 18 0.5242720967327787
2 18 0.676538070069484
3 18 0.01779110479087186
4 18 0.04465171013586107
5 18 0.06499569427148956
6 18 0.017797772098348933
7 18 0.032609361466413446
8 18 0.060376779351128326
9 18 0.030740476504016512
10 18 0.030275602303789687
11 18 0.09869863964113514
12 18 0.07970457522399461
13 18 0.12646879911409944
14 18 0.07304898664850201
15 18 0.07201507993082253
16 18 0.07498841366989237
17 18 0.017152241446598483
18 18 0.06621798039274598
19 18 0.03849021882996483
20 18 0.04513605733427874
21 18 0.12000344736351302
22 18 0.9656028635697455
23 18 0.04951780364272511
24 18 0.0845238798258816
25 18 0.12573420356377124
26 18 0.060086041241528554
27 18 0.047241515989755616
28 18 0.08739322157388384
29 18 0.05488609076366613
30 18 0.08025274710739362
31 18 0.31272631725605426
32 18 0.04843213346018367
33 18 0.06792268742537409
34 18 0.1394890796670958
35 18 0.08729408413078721
36 18 0.14235225410988514
37 18 0.05281991920216318
38 18 0.10434585963423872
39 18 0.07782082589515829

0 17 0.021581407471320094
1 17 0.10617025687405283
2 17 0.01779110479087186
3 17 0.8143326809881944
4 17 0.6440879024167381
5 17 0.3462032813628887
6 17 0.27813157225768187
7 17 0.4068366215093501
8 17 0.3362930106392004
9 17 0.3070841061107216
10 17 0.48237964778479725
11 17 0.3966961627569388
12 17 0.4551379402974281
13 17 0.5912183065870413
14 17 0.5011821213203747
15 17 0.4327452567399078
16 17 0.2340632366988348
17 17 0.6459901654036216
18 17 0.40371919423045
19 17 0.36422408606729484
20 17 0.017351301683517617
21 17 0.09823571453466606
22 17 0.04951780364272511
23 17 0.9994189952370557
24 17 0.45508866941346277
25 17 0.22776740571256213
26 17 0.07532706919465385
27 17 0.01243350252741273
28 17 0.17248628878009806
29 17 0.8791262456908627
30 17 0.17793676561569183
31 17 0.15666472652586982
32 17 0.03441279307826193
33 17 0.11448406690100268
34 17 0.06330255140794183
35 17 0.1868577341664185
36 17 0.10781773858948869
37 17 0.6797097871502488
38 17 0.12099292852421714
39 17 0.3365956928295719

0 16 0.0327340014453401
1 16 0.2651034231098892
2 16 0.04465171013586107
3 16 0.6440879024167381
4 16 0.6436723979167863
5 16 0.11560574510802271
6 16 0.05597782434404757
7 16 0.054963632538062086
8 16 0.07285059913415287
9 16 0.025804357085180918
10 16 0.048892132714351604
11 16 0.05650481466398904
12 16 0.17822691233362467
13 16 0.14046595117589
14 16 0.06243551623107903
15 16 0.06479482288260391
16 16 0.03197733031861052
17 16 0.030631390633262673
18 16 0.02113456636663442
19 16 0.04597937190410778
20 16 0.02281366792806127
21 16 0.14085713565724045
22 16 0.0845238798258816
23 16 0.45508866941346277
24 16 0.9758632305597321
25 16 0.24277319088588398
26 16 0.06840451986484554
27 16 0.02428733612824075
28 16 0.21895586470989484
29 16 0.20804329518280204
30 16 0.16527144947863956
31 16 0.14176352795550118
32 16 0.0743977069074589
33 16 0.19577612274620268
34 16 0.1107797355065555
35 16 0.26476070846470817
36 16 0.0966799871699787
37 16 0.22387149137253376
38 16 0.12755557184473051
39 16 0.18171602463526831

0 15 0.3481269549173904
1 15 0.4747492888145993
2 15 0.06499569427148956
3 15 0.3462032813628887
4 15 0.11560574510802271
5 15 0.5533323747032597
6 15 0.056037250582803295
7 15 0.11203328511020091
8 15 0.13044147231409522
9 15 0.05693581018006751
10 15 0.25149241230423725
11 15 0.16619563391312575
12 15 0.04248676324739163
13 15 0.3904561124951334
14 15 0.060776561737959214
15 15 0.20459413241975546
16 15 0.22031618605644687
17 15 0.05066431768927496
18 15 0.013033033621183262
19 15 0.12192499077812566
20 15 0.07688420167621791
21 15 0.14919658603314856
22 15 0.12573420356377124
23 15 0.22776740571256213
24 15 0.24277319088588398
25 15 0.9480932790431514
26 15 0.13606163975878938
27 15 0.04187415927823522
28 15 0.5408855216029786
29 15 0.4348797346378655
30 15 0.5101239078131544
31 15 0.536465275045088
32 15 0.05534137330411597
33 15 0.3573184482321871
34 15 0.14236796559074227
35 15 0.6268513229900199
36 15 0.3470915656906728
37 15 0.2298686640532097
38 15 0.1000362415743542
39 15 0.47309618991255237

0 14 0.29811617639423216
1 14 0.3224633332864675
2 14 0.017797772098348933
3 14 0.27813157225768187
4 14 0.05597782434404757
5 14 0.056037250582803295
6 14 0.8770524469003744
7 14 0.35770148697504606
8 14 0.010374699049633413
9 14 0.023519731986908547
10 14 0.08385902354158804
11 14 0.10724030220526921
12 14 0.1338260788157598
13 14 0.129715634918989
14 14 0.04450693286241326
15 14 0.04353714298084001
16 14 0.05362097061901491
17 14 0.022648138958585737
18 14 0.027936814846004663
19 14 0.02092875520107558
20 14 0.047638918328883055
21 14 0.05864537705897502
22 14 0.060086041241528554
23 14 0.07532706919465385
24 14 0.06840451986484554
25 14 0.13606163975878938
26 14 0.9807827803806431
27 14 0.07758326651770583
28 14 0.0385758765185201
29 14 0.14221526772992965
30 14 0.07916698453950527
31 14 0.2557998853632496
32 14 0.05017185161208435
33 14 0.06057995715558727
34 14 0.12371981492089298
35 14 0.07730613852572221
36 14 0.13864016448924293
37 14 0.11328837773112396
38 14 0.06274228988461861
39 14 0.07753128869364849

0 13 0.21397831951410723
1 13 0.8243230300518615
2 13 0.032609361466413446
3 13 0.4068366215093501
4 13 0.054963632538062086
5 13 0.11203328511020091
6 13 0.35770148697504606
7 13 0.6515425630493307
8 13 0.004371800272272863
9 13 0.010696853393618654
10 13 0.04080865203630301
11 13 0.09042241190086628
12 13 0.0652230221596926
13 13 0.0919790891343333
14 13 0.017510288637986825
15 13 0.014006161828978259
16 13 0.03159171993801795
17 13 0.008935412580153115
18 13 0.0049065178560327135
19 13 0.010312000639807192
20 13 0.04414868969196904
21 13 0.047659574505964475
22 13 0.047241515989755616
23 13 0.01243350252741273
24 13 0.02428733612824075
25 13 0.04187415927823522
26 13 0.07758326651770583
27 13 0.9548840885720444
28 13 0.01291751177707917
29 13 0.023973598682053298
30 13 0.036758297220931505
31 13 0.12526550624854163
32 13 0.06057262389432889
33 13 0.03466875634453598
34 13 0.057671527631447644
35 13 0.021771797474950394
36 13 0.04935685604310324
37 13 0.02602047950795239
38 13 0.04080657051609215
39 13 0.023563159503931872

0 12 0.28042268321182684
1 12 0.2657659356286285
2 12 0.060376779351128326
3 12 0.3362930106392004
4 12 0.07285059913415287
5 12 0.13044147231409522
6 12 0.010374699049633413
7 12 0.004371800272272863
8 12 0.9314497070519526
9 12 0.04770801743353524
10 12 0.15895892917432025
11 12 0.1772597159599594
12 12 0.1672416655772981
13 12 0.5115779182130406
14 12 0.07121017168868962
15 12 0.3433058129495262
16 12 0.08610560080636853
17 12 0.07346518518616835
18 12 0.03511240121144139
19 12 0.29198189910427386
20 12 0.04544096569808142
21 12 0.09971031583035549
22 12 0.08739322157388384
23 12 0.17248628878009806
24 12 0.21895586470989484
25 12 0.5408855216029786
26 12 0.0385758765185201
27 12 0.01291751177707917
28 12 0.9987882747151626
29 12 0.18541672356055602
30 12 0.27454444797915384
31 12 0.1988026828912548
32 12 0.04139908844968127
33 12 0.31680321588624644
34 12 0.07350066655963418
35 12 0.4105965869377302
36 12 0.15252178217002088
37 12 0.11248365249578035
38 12 0.0960943094861827
39 12 0.4116819468705879

0 11 0.0792020800546674
1 11 0.32808042358006034
2 11 0.030740476504016512
3 11 0.3070841061107216
4 11 0.025804357085180918
5 11 0.05693581018006751
6 11 0.023519731986908547
7 11 0.010696853393618654
8 11 0.04770801743353524
9 11 0.8597841071764661
10 11 0.6191668892147226
11 11 0.6620614222922283
12 11 0.45098786947784303
13 11 0.643052021203183
14 11 0.47061493221428913
15 11 0.6400293743411398
16 11 0.6981559879601053
17 11 0.49065266984199485
18 11 0.2186799194473532
19 11 0.5810535324240155
20 11 0.03944470421241512
21 11 0.08694964902123918
22 11 0.05488609076366613
23 11 0.8791262456908627
24 11 0.20804329518280204
25 11 0.4348797346378655
26 11 0.14221526772992965
27 11 0.023973598682053298
28 11 0.18541672356055602
29 11 0.9998025819317083
30 11 0.3084945960440918
31 11 0.27767447888765123
32 11 0.03693236068770421
33 11 0.15596426643106925
34 11 0.08436597570783794
35 11 0.26864265248494235
36 11 0.2821232327946661
37 11 0.8519009004433996
38 11 0.1242233217491901
39 11 0.5128683522282799

0 10 0.29130757977078237
1 10 0.6198409123391747
2 10 0.030275602303789687
3 10 0.48237964778479725
4 10 0.048892132714351604
5 10 0.25149241230423725
6 10 0.08385902354158804
7 10 0.04080865203630301
8 10 0.15895892917432025
9 10 0.6191668892147226
10 10 0.7659433020284481
11 10 0.28402321662966684
12 10 0.17154155459526646
13 10 0.479984094371286
14 10 0.3960549333040634
15 10 0.12196364987679904
16 10 0.3423521488858942
17 10 0.0695544772266108
18 10 0.03726922905667441
19 10 0.3624907207494533
20 10 0.09788532792796274
21 10 0.17783061918668971
22 10 0.08025274710739362
23 10 0.17793676561569183
24 10 0.16527144947863956
25 10 0.5101239078131544
26 10 0.07916698453950527
27 10 0.036758297220931505
28 10 0.27454444797915384
29 10 0.3084945960440918
30 10 0.8406335809814426
31 10 0.242367998879649
32 10 0.05729746445087661
33 10 0.30743604793025525
34 10 0.15579221257942086
35 10 0.24858808021056394
36 10 0.24031284710464476
37 10 0.2391739740368923
38 10 0.0889426996459147
39 10 0.5063651797595567

0 9 0.32000093039938676
1 9 0.636202793151784
2 9 0.09869863964113514
3 9 0.3966961627569388
4 9 0.05650481466398904
5 9 0.16619563391312575
6 9 0.10724030220526921
7 9 0.09042241190086628
8 9 0.1772597159599594
9 9 0.6620614222922283
10 9 0.28402321662966684
11 9 0.7596803868053322
12 9 0.036972833221697726
13 9 0.045706641906144124
14 9 0.062472268521934125
15 9 0.08269692269823035
16 9 0.06393917826289218
17 9 0.02176207219643299
18 9 0.007212492276697761
19 9 0.05101506554560093
20 9 0.09434711524401677
21 9 0.18911367979181
22 9 0.31272631725605426
23 9 0.15666472652586982
24 9 0.14176352795550118
25 9 0.536465275045088
26 9 0.2557998853632496
27 9 0.12526550624854163
28 9 0.1988026828912548
29 9 0.27767447888765123
30 9 0.242367998879649
31 9 0.9966817740954026
32 9 0.06061468316513093
33 9 0.13931870067391672
34 9 0.3201078386899389
35 9 0.25954419719003907
36 9 0.45349671702860306
37 9 0.19581170790374086
38 9 0.08956234003635156
39 9 0.28375921201440524

0 8 0.09989789491110884
1 8 0.8840760514856684
2 8 0.07970457522399461
3 8 0.4551379402974281
4 8 0.17822691233362467
5 8 0.04248676324739163
6 8 0.1338260788157598
7 8 0.0652230221596926
8 8 0.1672416655772981
9 8 0.45098786947784303
10 8 0.17154155459526646
11 8 0.036972833221697726
12 8 0.9612652557927451
13 8 0.5493302547288785
14 8 0.23138458077848828
15 8 0.12657687985799784
16 8 0.10627907153738372
17 8 0.2516557492648677
18 8 0.039423077443247946
19 8 0.2648451567268141
20 8 0.02581405122761512
21 8 0.07392932440967084
22 8 0.04843213346018367
23 8 0.03441279307826193
24 8 0.0743977069074589
25 8 0.05534137330411597
26 8 0.05017185161208435
27 8 0.06057262389432889
28 8 0.04139908844968127
29 8 0.03693236068770421
30 8 0.05729746445087661
31 8 0.06061468316513093
32 8 0.8949385305895224
33 8 0.06758347113831388
34 8 0.06392176766280665
35 8 0.04271067605610748
36 8 0.04190505062132481
37 8 0.057305041068909934
38 8 0.056989362739429124
39 8 0.035955414928415454

0 7 0.20984903220164147
1 7 0.5667305203327339
2 7 0.12646879911409944
3 7 0.5912183065870413
4 7 0.14046595117589
5 7 0.3904561124951334
6 7 0.129715634918989
7 7 0.0919790891343333
8 7 0.5115779182130406
9 7 0.643052021203183
10 7 0.479984094371286
11 7 0.045706641906144124
12 7 0.5493302547288785
13 7 0.7548208932424293
14 7 0.16185558246279616
15 7 0.16341311137425804
16 7 0.2384163477062767
17 7 0.04022838450742603
18 7 0.010529492505787818
19 7 0.16900997022029232
20 7 0.046062326092147526
21 7 0.10117886420187278
22 7 0.06792268742537409
23 7 0.11448406690100268
24 7 0.19577612274620268
25 7 0.3573184482321871
26 7 0.06057995715558727
27 7 0.03466875634453598
28 7 0.31680321588624644
29 7 0.15596426643106925
30 7 0.30743604793025525
31 7 0.13931870067391672
32 7 0.06758347113831388
33 7 0.7360026095663255
34 7 0.10182628725628104
35 7 0.24019748155030943
36 7 0.18663535869723225
37 7 0.13191007735724208
38 7 0.06269505672228311
39 7 0.2300700442913854

0 6 0.22731606265747226
1 6 0.7565658049131139
2 6 0.07304898664850201
3 6 0.5011821213203747
4 6 0.06243551623107903
5 6 0.060776561737959214
6 6 0.04450693286241326
7 6 0.017510288637986825
8 6 0.07121017168868962
9 6 0.47061493221428913
10 6 0.3960549333040634
11 6 0.062472268521934125
12 6 0.23138458077848828
13 6 0.16185558246279616
14 6 0.7130169417431065
15 6 0.033813052392516106
16 6 0.07921549626868722
17 6 0.015137888726010577
18 6 0.006947547791079125
19 6 0.029174868274081202
20 6 0.05405032213564277
21 6 0.17734677973892926
22 6 0.1394890796670958
23 6 0.06330255140794183
24 6 0.1107797355065555
25 6 0.14236796559074227
26 6 0.12371981492089298
27 6 0.057671527631447644
28 6 0.07350066655963418
29 6 0.08436597570783794
30 6 0.15579221257942086
31 6 0.3201078386899389
32 6 0.06392176766280665
33 6 0.10182628725628104
34 6 0.8923286822967532
35 6 0.10158976780140709
36 6 0.2757916637795802
37 6 0.10999872531261949
38 6 0.07544869891098985
39 6 0.1285816974058997

0 5 0.08683184282554268
1 5 0.3757445870572637
2 5 0.07201507993082253
3 5 0.4327452567399078
4 5 0.06479482288260391
5 5 0.20459413241975546
6 5 0.04353714298084001
7 5 0.014006161828978259
8 5 0.3433058129495262
9 5 0.6400293743411398
10 5 0.12196364987679904
11 5 0.08269692269823035
12 5 0.12657687985799784
13 5 0.16341311137425804
14 5 0.033813052392516106
15 5 0.9447025535035795
16 5 0.39217946570416595
17 5 0.26417619666717707
18 5 0.18869934411367056
19 5 0.47674287789713476
20 5 0.0434319681258298
21 5 0.1463326608891946
22 5 0.08729408413078721
23 5 0.1868577341664185
24 5 0.26476070846470817
25 5 0.6268513229900199
26 5 0.07730613852572221
27 5 0.021771797474950394
28 5 0.4105965869377302
29 5 0.26864265248494235
30 5 0.24858808021056394
31 5 0.25954419719003907
32 5 0.04271067605610748
33 5 0.24019748155030943
34 5 0.10158976780140709
35 5 0.9739288323943488
36 5 0.1246154324289569
37 5 0.12728401481118837
38 5 0.06172944579594317
39 5 0.342897490823198

0 4 0.35325228391388885
1 4 0.3999702391990474
2 4 0.07498841366989237
3 4 0.2340632366988348
4 4 0.03197733031861052
5 4 0.22031618605644687
6 4 0.05362097061901491
7 4 0.03159171993801795
8 4 0.08610560080636853
9 4 0.6981559879601053
10 4 0.3423521488858942
11 4 0.06393917826289218
12 4 0.10627907153738372
13 4 0.2384163477062767
14 4 0.07921549626868722
15 4 0.39217946570416595
16 4 0.8873564237998895
17 4 0.03889141626238546
18 4 0.017535152250592257
19 4 0.23834380617857762
20 4 0.0530813072335297
21 4 0.0884579064607088
22 4 0.14235225410988514
23 4 0.10781773858948869
24 4 0.0966799871699787
25 4 0.3470915656906728
26 4 0.13864016448924293
27 4 0.04935685604310324
28 4 0.15252178217002088
29 4 0.2821232327946661
30 4 0.24031284710464476
31 4 0.45349671702860306
32 4 0.04190505062132481
33 4 0.18663535869723225
34 4 0.2757916637795802
35 4 0.1246154324289569
36 4 0.9926867033277259
37 4 0.1702883827424794
38 4 0.07717270767313797
39 4 0.27219786718648853

0 3 0.04912726972417357
1 3 0.5740579917923493
2 3 0.017152241446598483
3 3 0.6459901654036216
4 3 0.030631390633262673
5 3 0.05066431768927496
6 3 0.022648138958585737
7 3 0.008935412580153115
8 3 0.07346518518616835
9 3 0.49065266984199485
10 3 0.0695544772266108
11 3 0.02176207219643299
12 3 0.2516557492648677
13 3 0.04022838450742603
14 3 0.015137888726010577
15 3 0.26417619666717707
16 3 0.03889141626238546
17 3 0.7001890563278662
18 3 0.0993655161621155
19 3 0.3425337106339345
20 3 0.030943559444898915
21 3 0.1301417893083757
22 3 0.05281991920216318
23 3 0.6797097871502488
24 3 0.22387149137253376
25 3 0.2298686640532097
26 3 0.11328837773112396
27 3 0.02602047950795239
28 3 0.11248365249578035
29 3 0.8519009004433996
30 3 0.2391739740368923
31 3 0.19581170790374086
32 3 0.057305041068909934
33 3 0.13191007735724208
34 3 0.10999872531261949
35 3 0.12728401481118837
36 3 0.1702883827424794
37 3 0.9922203248446593
38 3 0.11735368157505142
39 3 0.3117424691273746

0 2 0.04395871533519818
1 2 0.4927426637440341
2 2 0.06621798039274598
3 2 0.40371919423045
4 2 0.02113456636663442
5 2 0.013033033621183262
6 2 0.027936814846004663
7 2 0.0049065178560327135
8 2 0.03511240121144139
9 2 0.2186799194473532
10 2 0.03726922905667441
11 2 0.007212492276697761
12 2 0.039423077443247946
13 2 0.010529492505787818
14 2 0.006947547791079125
15 2 0.18869934411367056
16 2 0.017535152250592257
17 2 0.0993655161621155
18 2 0.712856076958774
19 2 0.01894375401680485
20 2 0.02881105743178236
21 2 0.09733487916308986
22 2 0.10434585963423872
23 2 0.12099292852421714
24 2 0.12755557184473051
25 2 0.1000362415743542
26 2 0.06274228988461861
27 2 0.04080657051609215
28 2 0.0960943094861827
29 2 0.1242233217491901
30 2 0.0889426996459147
31 2 0.08956234003635156
32 2 0.056989362739429124
33 2 0.06269505672228311
34 2 0.07544869891098985
35 2 0.06172944579594317
36 2 0.07717270767313797
37 2 0.11735368157505142
38 2 0.8200786634864353
39 2 0.07435827806806211

0 1 0.26002826256809425
1 1 0.49904741591568774
2 1 0.03849021882996483
3 1 0.36422408606729484
4 1 0.04597937190410778
5 1 0.12192499077812566
6 1 0.02092875520107558
7 1 0.010312000639807192
8 1 0.29198189910427386
9 1 0.5810535324240155
10 1 0.3624907207494533
11 1 0.05101506554560093
12 1 0.2648451567268141
13 1 0.16900997022029232
14 1 0.029174868274081202
15 1 0.47674287789713476
16 1 0.23834380617857762
17 1 0.3425337106339345
18 1 0.01894375401680485
19 1 0.7952230460068208
20 1 0.08325006095747306
21 1 0.12115257075948234
22 1 0.07782082589515829
23 1 0.3365956928295719
24 1 0.18171602463526831
25 1 0.47309618991255237
26 1 0.07753128869364849
27 1 0.023563159503931872
28 1 0.4116819468705879
29 1 0.5128683522282799
30 1 0.5063651797595567
31 1 0.28375921201440524
32 1 0.035955414928415454
33 1 0.2300700442913854
34 1 0.1285816974058997
35 1 0.342897490823198
36 1 0.27219786718648853
37 1 0.3117424691273746
38 1 0.07435827806806211
39 1 0.9864413643093596



==> matrices/final_similarity_matrices/second_baseline/vdtf.mat.txt <==
0 30 0.987012684548743
1 30 0.01041065800688987
2 30 0.006093977368708406
3 30 0.014217181850406562
4 30 0.00935707888743121
5 30 0.09678043949692752
6 30 0.00449624295492723
7 30 0.015925649913546103
8 30 0.03972893219826153
9 30 0.0840220440806053
10 30 0.03595893766224368
11 30 0.024182171366165708
12 30 0.07552759579189273
13 30 0.264421379024683
14 30 0.02573091185229072
15 30 0.610548315811927
16 30 0.5098513918263892
17 30 0.5237832869149707
18 30 0.49946244162835596
19 30 0.5435340596323495
20 30 0.5209499900678962
21 30 0.5402883374889159
22 30 0.5212721851498241
23 30 0.5443049077845001
24 30 0.4919104505147518
25 30 0.5417662722864859
26 30 0.5917240141059685
27 30 0.5185092405284952
28 30 0.5807858594200666
29 30 0.5889973789314854

0 29 0.01041065800688987
1 29 0.9421603147214831
2 29 0.037396190127315314
3 29 0.005715461663498758
4 29 0.40516532454240123
5 29 0.033394843128994135
6 29 0.011651077109423482
7 29 0.06610111448711158
8 29 0.03794565993191041
9 29 0.13144132700829692
10 29 0.13034605365469368
11 29 0.005667028557754606
12 29 0.12423835057653995
13 29 0.08189013580973276
14 29 0.008964619132391181
15 29 0.5098513918263892
16 29 0.5066786178156263
17 29 0.41247158124660205
18 29 0.4187455129425017
19 29 0.5220716553702582
20 29 0.39427197759971305
21 29 0.4284923978055569
22 29 0.4755062712035143
23 29 0.46832108130386146
24 29 0.4503716129907299
25 29 0.47901862369302656
26 29 0.4283395089158722
27 29 0.4605725633876949
28 29 0.48239123649474425
29 29 0.48022704183718196

0 28 0.006093977368708406
1 28 0.037396190127315314
2 28 0.9240739438172704
3 28 0.03329048801710703
4 28 0.004297611912044977
5 28 0.06286089760684392
6 28 0.014644589974464361
7 28 0.03146641301888391
8 28 0.08812696830799208
9 28 0.11969128475658726
10 28 0.05362378729736164
11 28 0.023472458624396092
12 28 0.03706002802716977
13 28 0.0239525594032805
14 28 0.03186193168545602
15 28 0.5237832869149707
16 28 0.41247158124660205
17 28 0.384293624217617
18 28 0.32098603128436726
19 28 0.3217604739850657
20 28 0.3085953370661056
21 28 0.3339819639402725
22 28 0.3637644673763637
23 28 0.38794105004490326
24 28 0.3634425408840577
25 28 0.3842748015491991
26 28 0.3445082554189593
27 28 0.33555851601312997
28 28 0.3336559191810853
29 28 0.4449069430165435

0 27 0.014217181850406562
1 27 0.005715461663498758
2 27 0.03329048801710703
3 27 0.8951191524006645
4 27 0.0025940853331479904
5 27 0.01043114573615607
6 27 0.057834742636219204
7 27 0.09433691301976006
8 27 0.03939340591722442
9 27 0.028827544066966464
10 27 0.013236645261759956
11 27 0.06795921882818759
12 27 0.03608465234659304
13 27 0.03696424885392745
14 27 0.08132960233268746
15 27 0.49946244162835596
16 27 0.4187455129425017
17 27 0.32098603128436726
18 27 0.46896891423861736
19 27 0.44165130557279175
20 27 0.38724022399257646
21 27 0.4363633621507861
22 27 0.4657434616248051
23 27 0.5290751714820395
24 27 0.44113778372190454
25 27 0.48615187193611575
26 27 0.48047227502282874
27 27 0.4585150325187811
28 27 0.44689348262761347
29 27 0.5577912648685904

0 26 0.00935707888743121
1 26 0.40516532454240123
2 26 0.004297611912044977
3 26 0.0025940853331479904
4 26 0.9949719868974897
5 26 0.005286846146764657
6 26 0.003996576233332148
7 26 0.04946858528491983
8 26 0.021567731462278666
9 26 0.12904242912612301
10 26 0.10866292298666996
11 26 0.0036204602557510816
12 26 0.06629751128493104
13 26 0.03577102155298809
14 26 0.007572507928664223
15 26 0.5435340596323495
16 26 0.5220716553702582
17 26 0.3217604739850657
18 26 0.44165130557279175
19 26 0.6291712110264664
20 26 0.3969859540944594
21 26 0.38309559168313456
22 26 0.466127173904311
23 26 0.44559600283920975
24 26 0.4827973241304059
25 26 0.4821910102197488
26 26 0.4110403445220802
27 26 0.4718210800052466
28 26 0.49388749017486844
29 26 0.46183821868334196

0 25 0.09678043949692752
1 25 0.033394843128994135
2 25 0.06286089760684392
3 25 0.01043114573615607
4 25 0.005286846146764657
5 25 0.7015667382632277
6 25 0.025628511791096577
7 25 0.022613060474197224
8 25 0.10046157630874096
9 25 0.053993151040231654
10 25 0.04668272803549586
11 25 0.07153163419866616
12 25 0.07624884632997433
13 25 0.06294710035952655
14 25 0.028391418052420316
15 25 0.5209499900678962
16 25 0.39427197759971305
17 25 0.3085953370661056
18 25 0.38724022399257646
19 25 0.3969859540944594
20 25 0.4408324968443262
21 25 0.39423127959740734
22 25 0.42117248431487286
23 25 0.4901698027622037
24 25 0.41321007532898024
25 25 0.45096300861337546
26 25 0.446436411153031
27 25 0.41351469376279365
28 25 0.4423468625214856
29 25 0.5188381848325314

0 24 0.00449624295492723
1 24 0.011651077109423482
2 24 0.014644589974464361
3 24 0.057834742636219204
4 24 0.003996576233332148
5 24 0.025628511791096577
6 24 0.9831926433016696
7 24 0.14142233102589463
8 24 0.05788576794798238
9 24 0.005757664341625633
10 24 0.027894525675894847
11 24 0.0862209075897654
12 24 0.038001152096865755
13 24 0.008136419473944525
14 24 0.017044796511134257
15 24 0.5402883374889159
16 24 0.4284923978055569
17 24 0.3339819639402725
18 24 0.4363633621507861
19 24 0.38309559168313456
20 24 0.39423127959740734
21 24 0.46357127325733694
22 24 0.4668755267090586
23 24 0.5308064101958423
24 24 0.4486660041052126
25 24 0.5171066699865491
26 24 0.4164992037017527
27 24 0.46171963735590166
28 24 0.48124028658910006
29 24 0.5367421681908076

0 23 0.015925649913546103
1 23 0.06610111448711158
2 23 0.03146641301888391
3 23 0.09433691301976006
4 23 0.04946858528491983
5 23 0.022613060474197224
6 23 0.14142233102589463
7 23 0.9648831086883588
8 23 0.2314676843518095
9 23 0.012855737076257243
10 23 0.11832142496417282
11 23 0.0347404151448567
12 23 0.0715413762736312
13 23 0.02731577369837691
14 23 0.17790362930244055
15 23 0.5212721851498241
16 23 0.4755062712035143
17 23 0.3637644673763637
18 23 0.4657434616248051
19 23 0.466127173904311
20 23 0.42117248431487286
21 23 0.4668755267090586
22 23 0.522814896365294
23 23 0.5714378589795112
24 23 0.43476359376431883
25 23 0.5209679618077504
26 23 0.46689915635049417
27 23 0.4617938924700562
28 23 0.4775017589698972
29 23 0.6257142976399995

0 22 0.03972893219826153
1 22 0.03794565993191041
2 22 0.08812696830799208
3 22 0.03939340591722442
4 22 0.021567731462278666
5 22 0.10046157630874096
6 22 0.05788576794798238
7 22 0.2314676843518095
8 22 0.9957764013598117
9 22 0.10975649049731957
10 22 0.39737036759092204
11 22 0.24273552180075114
12 22 0.594698520857822
13 22 0.21719022835918875
14 22 0.5457324734994601
15 22 0.5443049077845001
16 22 0.46832108130386146
17 22 0.38794105004490326
18 22 0.5290751714820395
19 22 0.44559600283920975
20 22 0.4901698027622037
21 22 0.5308064101958423
22 22 0.5714378589795112
23 22 0.6191808629585986
24 22 0.43607473664576935
25 22 0.5804544157942958
26 22 0.4746474500591958
27 22 0.4729848432542827
28 22 0.488245194811676
29 22 0.6656921868731471

0 21 0.0840220440806053
1 21 0.13144132700829692
2 21 0.11969128475658726
3 21 0.028827544066966464
4 21 0.12904242912612301
5 21 0.053993151040231654
6 21 0.005757664341625633
7 21 0.012855737076257243
8 21 0.10975649049731957
9 21 0.9939033074341651
10 21 0.10218963345911884
11 21 0.011246074063211249
12 21 0.49589821306742926
13 21 0.11948632807669846
14 21 0.018682659665908673
15 21 0.4919104505147518
16 21 0.4503716129907299
17 21 0.3634425408840577
18 21 0.44113778372190454
19 21 0.4827973241304059
20 21 0.41321007532898024
21 21 0.4486660041052126
22 21 0.43476359376431883
23 21 0.43607473664576935
24 21 0.4809379905630771
25 21 0.48067909926353064
26 21 0.44353828093760345
27 21 0.46909168579094046
28 21 0.44857326602868813
29 21 0.5023291946793469

0 20 0.03595893766224368
1 20 0.13034605365469368
2 20 0.05362378729736164
3 20 0.013236645261759956
4 20 0.10866292298666996
5 20 0.04668272803549586
6 20 0.027894525675894847
7 20 0.11832142496417282
8 20 0.39737036759092204
9 20 0.10218963345911884
10 20 0.9422341110868846
11 20 0.02804215874940968
12 20 0.25673125744374486
13 20 0.11797975432973745
14 20 0.08690868041833053
15 20 0.5417662722864859
16 20 0.47901862369302656
17 20 0.3842748015491991
18 20 0.48615187193611575
19 20 0.4821910102197488
20 20 0.45096300861337546
21 20 0.5171066699865491
22 20 0.5209679618077504
23 20 0.5804544157942958
24 20 0.48067909926353064
25 20 0.6170187756938162
26 20 0.48406020407369615
27 20 0.5195465986649408
28 20 0.5193213908450087
29 20 0.6145925926969581

0 19 0.024182171366165708
1 19 0.005667028557754606
2 19 0.023472458624396092
3 19 0.06795921882818759
4 19 0.0036204602557510816
5 19 0.07153163419866616
6 19 0.0862209075897654
7 19 0.0347404151448567
8 19 0.24273552180075114
9 19 0.011246074063211249
10 19 0.02804215874940968
11 19 0.9753614638604531
12 19 0.03656145272454888
13 19 0.05855920516694699
14 19 0.23297049394350292
15 19 0.5917240141059685
16 19 0.4283395089158722
17 19 0.3445082554189593
18 19 0.48047227502282874
19 19 0.4110403445220802
20 19 0.446436411153031
21 19 0.4164992037017527
22 19 0.46689915635049417
23 19 0.4746474500591958
24 19 0.44353828093760345
25 19 0.48406020407369615
26 19 0.49872151584748403
27 19 0.42588045519354906
28 19 0.45479140405037555
29 19 0.5383613952324138

0 18 0.07552759579189273
1 18 0.12423835057653995
2 18 0.03706002802716977
3 18 0.03608465234659304
4 18 0.06629751128493104
5 18 0.07624884632997433
6 18 0.038001152096865755
7 18 0.0715413762736312
8 18 0.594698520857822
9 18 0.49589821306742926
10 18 0.25673125744374486
11 18 0.03656145272454888
12 18 0.9754289061388388
13 18 0.19949031954401772
14 18 0.06677918120540703
15 18 0.5185092405284952
16 18 0.4605725633876949
17 18 0.33555851601312997
18 18 0.4585150325187811
19 18 0.4718210800052466
20 18 0.41351469376279365
21 18 0.46171963735590166
22 18 0.4617938924700562
23 18 0.4729848432542827
24 18 0.46909168579094046
25 18 0.5195465986649408
26 18 0.42588045519354906
27 18 0.47952181797714977
28 18 0.4526014300113434
29 18 0.5766560129441287

0 17 0.264421379024683
1 17 0.08189013580973276
2 17 0.0239525594032805
3 17 0.03696424885392745
4 17 0.03577102155298809
5 17 0.06294710035952655
6 17 0.008136419473944525
7 17 0.02731577369837691
8 17 0.21719022835918875
9 17 0.11948632807669846
10 17 0.11797975432973745
11 17 0.05855920516694699
12 17 0.19949031954401772
13 17 0.9230754626776823
14 17 0.10090401513082911
15 17 0.5807858594200666
16 17 0.48239123649474425
17 17 0.3336559191810853
18 17 0.44689348262761347
19 17 0.49388749017486844
20 17 0.4423468625214856
21 17 0.48124028658910006
22 17 0.4775017589698972
23 17 0.488245194811676
24 17 0.44857326602868813
25 17 0.5193213908450087
26 17 0.45479140405037555
27 17 0.4526014300113434
28 17 0.5631304145314129
29 17 0.5475941828914852

0 16 0.02573091185229072
1 16 0.008964619132391181
2 16 0.03186193168545602
3 16 0.08132960233268746
4 16 0.007572507928664223
5 16 0.028391418052420316
6 16 0.017044796511134257
7 16 0.17790362930244055
8 16 0.5457324734994601
9 16 0.018682659665908673
10 16 0.08690868041833053
11 16 0.23297049394350292
12 16 0.06677918120540703
13 16 0.10090401513082911
14 16 0.9745656007548902
15 16 0.5889973789314854
16 16 0.48022704183718196
17 16 0.4449069430165435
18 16 0.5577912648685904
19 16 0.46183821868334196
20 16 0.5188381848325314
21 16 0.5367421681908076
22 16 0.6257142976399995
23 16 0.6656921868731471
24 16 0.5023291946793469
25 16 0.6145925926969581
26 16 0.5383613952324138
27 16 0.5766560129441287
28 16 0.5475941828914852
29 16 0.6270446952748132

0 15 0.610548315811927
1 15 0.5098513918263892
2 15 0.5237832869149707
3 15 0.49946244162835596
4 15 0.5435340596323495
5 15 0.5209499900678962
6 15 0.5402883374889159
7 15 0.5212721851498241
8 15 0.5443049077845001
9 15 0.4919104505147518
10 15 0.5417662722864859
11 15 0.5917240141059685
12 15 0.5185092405284952
13 15 0.5807858594200666
14 15 0.5889973789314854
15 15 0.6013661892969662
16 15 0.365848093394618
17 15 0.29390391115025855
18 15 0.25315268134336294
19 15 0.2781054616281262
20 15 0.41380343709796485
21 15 0.22833002697871488
22 15 0.27408963336854003
23 15 0.21417738886365958
24 15 0.38532057491243243
25 15 0.2912035777409341
26 15 0.2521251578420777
27 15 0.31649687467381954
28 15 0.4227220983365994
29 15 0.11176506095290384

0 14 0.5098513918263892
1 14 0.5066786178156263
2 14 0.41247158124660205
3 14 0.4187455129425017
4 14 0.5220716553702582
5 14 0.39427197759971305
6 14 0.4284923978055569
7 14 0.4755062712035143
8 14 0.46832108130386146
9 14 0.4503716129907299
10 14 0.47901862369302656
11 14 0.4283395089158722
12 14 0.4605725633876949
13 14 0.48239123649474425
14 14 0.48022704183718196
15 14 0.365848093394618
16 14 0.8475617761720261
17 14 0.4322640989309737
18 14 0.40207469513940913
19 14 0.49601107207473083
20 14 0.4783420612313562
21 14 0.31435217192351705
22 14 0.44998847879184656
23 14 0.2569879130262736
24 14 0.6106690760752813
25 14 0.38205809620336423
26 14 0.22416943249168328
27 14 0.4495849813526578
28 14 0.5161023897523112
29 14 0.11203690102552327

0 13 0.5237832869149707
1 13 0.41247158124660205
2 13 0.384293624217617
3 13 0.32098603128436726
4 13 0.3217604739850657
5 13 0.3085953370661056
6 13 0.3339819639402725
7 13 0.3637644673763637
8 13 0.38794105004490326
9 13 0.3634425408840577
10 13 0.3842748015491991
11 13 0.3445082554189593
12 13 0.33555851601312997
13 13 0.3336559191810853
14 13 0.4449069430165435
15 13 0.29390391115025855
16 13 0.4322640989309737
17 13 0.716662892048099
18 13 0.35296973043050023
19 13 0.2578330346257354
20 13 0.440552750508751
21 13 0.41957393553258565
22 13 0.4344465532021759
23 13 0.3183706128534917
24 13 0.5290189786376721
25 13 0.3500502462532148
26 13 0.31106066059609433
27 13 0.4223930926676932
28 13 0.3843012705556572
29 13 0.15857472246434082

0 12 0.49946244162835596
1 12 0.4187455129425017
2 12 0.32098603128436726
3 12 0.46896891423861736
4 12 0.44165130557279175
5 12 0.38724022399257646
6 12 0.4363633621507861
7 12 0.4657434616248051
8 12 0.5290751714820395
9 12 0.44113778372190454
10 12 0.48615187193611575
11 12 0.48047227502282874
12 12 0.4585150325187811
13 12 0.44689348262761347
14 12 0.5577912648685904
15 12 0.25315268134336294
16 12 0.40207469513940913
17 12 0.35296973043050023
18 12 0.6159386945806785
19 12 0.2631773684778477
20 12 0.3243672520130361
21 12 0.4336749964059028
22 12 0.4930107280897691
23 12 0.2537721170952046
24 12 0.4623541255262062
25 12 0.29932881652237503
26 12 0.2895097952217062
27 12 0.43384925133048646
28 12 0.30779308497044416
29 12 0.13178754696521944

0 11 0.5435340596323495
1 11 0.5220716553702582
2 11 0.3217604739850657
3 11 0.44165130557279175
4 11 0.6291712110264664
5 11 0.3969859540944594
6 11 0.38309559168313456
7 11 0.466127173904311
8 11 0.44559600283920975
9 11 0.4827973241304059
10 11 0.4821910102197488
11 11 0.4110403445220802
12 11 0.4718210800052466
13 11 0.49388749017486844
14 11 0.46183821868334196
15 11 0.2781054616281262
16 11 0.49601107207473083
17 11 0.2578330346257354
18 11 0.2631773684778477
19 11 0.7362127295427663
20 11 0.25368363386660486
21 11 0.18310809484015805
22 11 0.2757039266041891
23 11 0.24196417349974247
24 11 0.4274703497495276
25 11 0.33146524829759627
26 11 0.1780045592605175
27 11 0.3155686852809781
28 11 0.3786941272538855
29 11 0.1168470322118672

0 10 0.5209499900678962
1 10 0.39427197759971305
2 10 0.3085953370661056
3 10 0.38724022399257646
4 10 0.3969859540944594
5 10 0.4408324968443262
6 10 0.39423127959740734
7 10 0.42117248431487286
8 10 0.4901698027622037
9 10 0.41321007532898024
10 10 0.45096300861337546
11 10 0.446436411153031
12 10 0.41351469376279365
13 10 0.4423468625214856
14 10 0.5188381848325314
15 10 0.41380343709796485
16 10 0.4783420612313562
17 10 0.440552750508751
18 10 0.3243672520130361
19 10 0.25368363386660486
20 10 0.6292749094149775
21 10 0.3400759833045621
22 10 0.3589684831826017
23 10 0.25893707371627417
24 10 0.46646346527698823
25 10 0.31043044276545656
26 10 0.30386520370363834
27 10 0.3965904386486142
28 10 0.41498652514265305
29 10 0.1140636340736547

0 9 0.5402883374889159
1 9 0.4284923978055569
2 9 0.3339819639402725
3 9 0.4363633621507861
4 9 0.38309559168313456
5 9 0.39423127959740734
6 9 0.46357127325733694
7 9 0.4668755267090586
8 9 0.5308064101958423
9 9 0.4486660041052126
10 9 0.5171066699865491
11 9 0.4164992037017527
12 9 0.46171963735590166
13 9 0.48124028658910006
14 9 0.5367421681908076
15 9 0.22833002697871488
16 9 0.31435217192351705
17 9 0.41957393553258565
18 9 0.4336749964059028
19 9 0.18310809484015805
20 9 0.3400759833045621
21 9 0.8208775358835568
22 9 0.5085160894037944
23 9 0.25638715997218253
24 9 0.38888911422489486
25 9 0.2741029921314462
26 9 0.38362019680401305
27 9 0.4533297090571438
28 9 0.2962350871898628
29 9 0.1503042372630905

0 8 0.5212721851498241
1 8 0.4755062712035143
2 8 0.3637644673763637
3 8 0.4657434616248051
4 8 0.466127173904311
5 8 0.42117248431487286
6 8 0.4668755267090586
7 8 0.522814896365294
8 8 0.5714378589795112
9 8 0.43476359376431883
10 8 0.5209679618077504
11 8 0.46689915635049417
12 8 0.4617938924700562
13 8 0.4775017589698972
14 8 0.6257142976399995
15 8 0.27408963336854003
16 8 0.44998847879184656
17 8 0.4344465532021759
18 8 0.4930107280897691
19 8 0.2757039266041891
20 8 0.3589684831826017
21 8 0.5085160894037944
22 8 0.8017559009715377
23 8 0.3386618104924847
24 8 0.4794442729116663
25 8 0.4071093477754836
26 8 0.3387443366698171
27 8 0.4813763648330236
28 8 0.36241076584977494
29 8 0.17940587167516664

0 7 0.5443049077845001
1 7 0.46832108130386146
2 7 0.38794105004490326
3 7 0.5290751714820395
4 7 0.44559600283920975
5 7 0.4901698027622037
6 7 0.5308064101958423
7 7 0.5714378589795112
8 7 0.6191808629585986
9 7 0.43607473664576935
10 7 0.5804544157942958
11 7 0.4746474500591958
12 7 0.4729848432542827
13 7 0.488245194811676
14 7 0.6656921868731471
15 7 0.21417738886365958
16 7 0.2569879130262736
17 7 0.3183706128534917
18 7 0.2537721170952046
19 7 0.24196417349974247
20 7 0.25893707371627417
21 7 0.25638715997218253
22 7 0.3386618104924847
23 7 0.6780492486808269
24 7 0.31055460550076175
25 7 0.37996811462458513
26 7 0.32947691620266645
27 7 0.38193719098959955
28 7 0.30987031068402004
29 7 0.30307283976245886

0 6 0.4919104505147518
1 6 0.4503716129907299
2 6 0.3634425408840577
3 6 0.44113778372190454
4 6 0.4827973241304059
5 6 0.41321007532898024
6 6 0.4486660041052126
7 6 0.43476359376431883
8 6 0.43607473664576935
9 6 0.4809379905630771
10 6 0.48067909926353064
11 6 0.44353828093760345
12 6 0.46909168579094046
13 6 0.44857326602868813
14 6 0.5023291946793469
15 6 0.38532057491243243
16 6 0.6106690760752813
17 6 0.5290189786376721
18 6 0.4623541255262062
19 6 0.4274703497495276
20 6 0.46646346527698823
21 6 0.38888911422489486
22 6 0.4794442729116663
23 6 0.31055460550076175
24 6 0.8778748559915835
25 6 0.4072644563466333
26 6 0.3072790716442188
27 6 0.6394010639002985
28 6 0.5172827031514234
29 6 0.142540879262893

0 5 0.5417662722864859
1 5 0.47901862369302656
2 5 0.3842748015491991
3 5 0.48615187193611575
4 5 0.4821910102197488
5 5 0.45096300861337546
6 5 0.5171066699865491
7 5 0.5209679618077504
8 5 0.5804544157942958
9 5 0.48067909926353064
10 5 0.6170187756938162
11 5 0.48406020407369615
12 5 0.5195465986649408
13 5 0.5193213908450087
14 5 0.6145925926969581
15 5 0.2912035777409341
16 5 0.38205809620336423
17 5 0.3500502462532148
18 5 0.29932881652237503
19 5 0.33146524829759627
20 5 0.31043044276545656
21 5 0.2741029921314462
22 5 0.4071093477754836
23 5 0.37996811462458513
24 5 0.4072644563466333
25 5 0.5957503458192002
26 5 0.2809922620544214
27 5 0.3969350726219999
28 5 0.3900728399460812
29 5 0.18991924602705304

0 4 0.5917240141059685
1 4 0.4283395089158722
2 4 0.3445082554189593
3 4 0.48047227502282874
4 4 0.4110403445220802
5 4 0.446436411153031
6 4 0.4164992037017527
7 4 0.46689915635049417
8 4 0.4746474500591958
9 4 0.44353828093760345
10 4 0.48406020407369615
11 4 0.49872151584748403
12 4 0.42588045519354906
13 4 0.45479140405037555
14 4 0.5383613952324138
15 4 0.2521251578420777
16 4 0.22416943249168328
17 4 0.31106066059609433
18 4 0.2895097952217062
19 4 0.1780045592605175
20 4 0.30386520370363834
21 4 0.38362019680401305
22 4 0.3387443366698171
23 4 0.32947691620266645
24 4 0.3072790716442188
25 4 0.2809922620544214
26 4 0.6316506743628272
27 4 0.341864368117046
28 4 0.3010006864379394
29 4 0.2042648265302577

0 3 0.5185092405284952
1 3 0.4605725633876949
2 3 0.33555851601312997
3 3 0.4585150325187811
4 3 0.4718210800052466
5 3 0.41351469376279365
6 3 0.46171963735590166
7 3 0.4617938924700562
8 3 0.4729848432542827
9 3 0.46909168579094046
10 3 0.5195465986649408
11 3 0.42588045519354906
12 3 0.47952181797714977
13 3 0.4526014300113434
14 3 0.5766560129441287
15 3 0.31649687467381954
16 3 0.4495849813526578
17 3 0.4223930926676932
18 3 0.43384925133048646
19 3 0.3155686852809781
20 3 0.3965904386486142
21 3 0.4533297090571438
22 3 0.4813763648330236
23 3 0.38193719098959955
24 3 0.6394010639002985
25 3 0.3969350726219999
26 3 0.341864368117046
27 3 0.8055080880994604
28 3 0.4674753703463516
29 3 0.18277576017579247

0 2 0.5807858594200666
1 2 0.48239123649474425
2 2 0.3336559191810853
3 2 0.44689348262761347
4 2 0.49388749017486844
5 2 0.4423468625214856
6 2 0.48124028658910006
7 2 0.4775017589698972
8 2 0.488245194811676
9 2 0.44857326602868813
10 2 0.5193213908450087
11 2 0.45479140405037555
12 2 0.4526014300113434
13 2 0.5631304145314129
14 2 0.5475941828914852
15 2 0.4227220983365994
16 2 0.5161023897523112
17 2 0.3843012705556572
18 2 0.30779308497044416
19 2 0.3786941272538855
20 2 0.41498652514265305
21 2 0.2962350871898628
22 2 0.36241076584977494
23 2 0.30987031068402004
24 2 0.5172827031514234
25 2 0.3900728399460812
26 2 0.3010006864379394
27 2 0.4674753703463516
28 2 0.6144090052440848
29 2 0.1677735599512985

0 1 0.5889973789314854
1 1 0.48022704183718196
2 1 0.4449069430165435
3 1 0.5577912648685904
4 1 0.46183821868334196
5 1 0.5188381848325314
6 1 0.5367421681908076
7 1 0.6257142976399995
8 1 0.6656921868731471
9 1 0.5023291946793469
10 1 0.6145925926969581
11 1 0.5383613952324138
12 1 0.5766560129441287
13 1 0.5475941828914852
14 1 0.6270446952748132
15 1 0.11176506095290384
16 1 0.11203690102552327
17 1 0.15857472246434082
18 1 0.13178754696521944
19 1 0.1168470322118672
20 1 0.1140636340736547
21 1 0.1503042372630905
22 1 0.17940587167516664
23 1 0.30307283976245886
24 1 0.142540879262893
25 1 0.18991924602705304
26 1 0.2042648265302577
27 1 0.18277576017579247
28 1 0.1677735599512985
29 1 0.6867341118859667



==> matrices/final_similarity_matrices/second_baseline/vdtfc.mat.txt <==
0 30 0.9959252190266805
1 30 0.0192064490800146
2 30 0.0037618000931046135
3 30 0.020790861463516087
4 30 0.014875237841513133
5 30 0.05283593199423688
6 30 0.015621628114269927
7 30 0.01179997406343965
8 30 0.046299966237481636
9 30 0.04872902823581454
10 30 0.021476609845176266
11 30 0.011210787027928739
12 30 0.04362752828065907
13 30 0.17058876410139726
14 30 0.019068387967204847
15 30 0.6796037900157287
16 30 0.536718728311048
17 30 0.4788109650056719
18 30 0.48109835126694606
19 30 0.5542976667704361
20 30 0.45511739904830995
21 30 0.42836260900453554
22 30 0.4633188839660021
23 30 0.5763096926622456
24 30 0.44957723656744375
25 30 0.4931532210299882
26 30 0.5634617789823188
27 30 0.4720494497403011
28 30 0.555081697897734
29 30 0.5287801119869842

0 29 0.0192064490800146
1 29 0.9981650732877393
2 29 0.008379182731781079
3 29 0.00516348228470474
4 29 0.25884077416930373
5 29 0.027137431348961082
6 29 0.010025984510387779
7 29 0.026214863842032907
8 29 0.07098465982117802
9 29 0.09921013263427514
10 29 0.1558898048071175
11 29 0.003448551451401941
12 29 0.13764771940517506
13 29 0.049763151179417285
14 29 0.008317043995185042
15 29 0.536718728311048
16 29 0.48768755248286716
17 29 0.2849528041869489
18 29 0.31992408603966593
19 29 0.4966047780521648
20 29 0.32674775646024423
21 29 0.3044889930996463
22 29 0.4552778215149113
23 29 0.5055440578751643
24 29 0.3699739717213827
25 29 0.48916856560853617
26 29 0.3806030308023578
27 29 0.43437891955561064
28 29 0.406177238169676
29 29 0.47190842117102744

0 28 0.0037618000931046135
1 28 0.008379182731781079
2 28 0.9974545482030889
3 28 0.02912294165108783
4 28 0.0030885237682278205
5 28 0.012708575154738586
6 28 0.011086873494534735
7 28 0.02830998503369847
8 28 0.016881295523618563
9 28 0.00872290254088751
10 28 0.016325145553016174
11 28 0.016679331242701222
12 28 0.006240955181260649
13 28 0.010151987209029106
14 28 0.02174989948664781
15 28 0.4788109650056719
16 28 0.2849528041869489
17 28 0.3444249945544719
18 28 0.07368990838857613
19 28 0.11916865848616644
20 28 0.0907052531477832
21 28 0.10259625231701008
22 28 0.23482447846144436
23 28 0.2589757411802932
24 28 0.12928047056069925
25 28 0.1996920286979812
26 28 0.1605951302901714
27 28 0.126337738086686
28 28 0.12934747092069868
29 28 0.3225385895078612

0 27 0.020790861463516087
1 27 0.00516348228470474
2 27 0.02912294165108783
3 27 0.9961266249966679
4 27 0.003925362124477633
5 27 0.009237860040632156
6 27 0.031556022941265624
7 27 0.03944226750697075
8 27 0.023344641794541
9 27 0.02732594380762561
10 27 0.012981586545947792
11 27 0.026056957414424303
12 27 0.0126877025199479
13 27 0.028965320082217347
14 27 0.061039983986781524
15 27 0.48109835126694606
16 27 0.31992408603966593
17 27 0.07368990838857613
18 27 0.4656617756931227
19 27 0.4249939266777105
20 27 0.2576598360653074
21 27 0.37044555966362497
22 27 0.45770360656366554
23 27 0.5701602654561331
24 27 0.4069851681106561
25 27 0.4703779520114945
26 27 0.4665728381602751
27 27 0.4427372346896234
28 27 0.3804585111747634
29 27 0.6215167472409246

0 26 0.014875237841513133
1 26 0.25884077416930373
2 26 0.0030885237682278205
3 26 0.003925362124477633
4 26 0.9996424067712137
5 26 0.008557694704961838
6 26 0.0029895689457235023
7 26 0.024628994217924256
8 26 0.11190013799146034
9 26 0.17917853576559753
10 26 0.28566772762664516
11 26 0.006276633704007398
12 26 0.11682915876582575
13 26 0.05149315038104943
14 26 0.02901707618848512
15 26 0.5542976667704361
16 26 0.4966047780521648
17 26 0.11916865848616644
18 26 0.4249939266777105
19 26 0.6195675383746423
20 26 0.2681161893243586
21 26 0.19070863993091264
22 26 0.43640660695335154
23 26 0.4364339143142018
24 26 0.4171987090201235
25 26 0.4565387814483947
26 26 0.3731664729810093
27 26 0.45504740708264374
28 26 0.3949318846643968
29 26 0.4545668421844158

0 25 0.05283593199423688
1 25 0.027137431348961082
2 25 0.012708575154738586
3 25 0.009237860040632156
4 25 0.008557694704961838
5 25 0.932816137816536
6 25 0.009917058575166471
7 25 0.014688008433620574
8 25 0.0322156367600852
9 25 0.030434953537512133
10 25 0.036882293750275734
11 25 0.018707785909569744
12 25 0.04496784881126633
13 25 0.1214326871713549
14 25 0.020315249943665854
15 25 0.45511739904830995
16 25 0.32674775646024423
17 25 0.0907052531477832
18 25 0.2576598360653074
19 25 0.2681161893243586
20 25 0.4144945129218285
21 25 0.2736896970725432
22 25 0.37811025314635455
23 25 0.4587147527020388
24 25 0.3104402206032656
25 25 0.3824103470891796
26 25 0.4378498892308897
27 25 0.3030497303219838
28 25 0.3684509315137654
29 25 0.4706330157238739

0 24 0.015621628114269927
1 24 0.010025984510387779
2 24 0.011086873494534735
3 24 0.031556022941265624
4 24 0.0029895689457235023
5 24 0.009917058575166471
6 24 0.9995762390829815
7 24 0.04126417859454353
8 24 0.0197066533980223
9 24 0.0021152714379321156
10 24 0.013613496497720807
11 24 0.020647749515769982
12 24 0.004078750415042479
13 24 0.005709428981529403
14 24 0.011212362419664007
15 24 0.42836260900453554
16 24 0.3044889930996463
17 24 0.10259625231701008
18 24 0.37044555966362497
19 24 0.19070863993091264
20 24 0.2736896970725432
21 24 0.5987281795452474
22 24 0.4935176184593469
23 24 0.6440479334393071
24 24 0.4725995965662528
25 24 0.601815981246982
26 24 0.45792999797851586
27 24 0.49354658548337565
28 24 0.5328848252307758
29 24 0.6053680986057892

0 23 0.01179997406343965
1 23 0.026214863842032907
2 23 0.02830998503369847
3 23 0.03944226750697075
4 23 0.024628994217924256
5 23 0.014688008433620574
6 23 0.04126417859454353
7 23 0.9997915934971354
8 23 0.08645120803332867
9 23 0.00500684007993221
10 23 0.10150795805319646
11 23 0.006171064049312511
12 23 0.013579754949255503
13 23 0.012911465370560442
14 23 0.06295013614364667
15 23 0.4633188839660021
16 23 0.4552778215149113
17 23 0.23482447846144436
18 23 0.45770360656366554
19 23 0.43640660695335154
20 23 0.37811025314635455
21 23 0.4935176184593469
22 23 0.7152970784580388
23 23 0.6003761205280661
24 23 0.32845875680527464
25 23 0.5108761955420148
26 23 0.3694549638536549
27 23 0.41918453875635353
28 23 0.35314264800527495
29 23 0.7232301632462756

0 22 0.046299966237481636
1 22 0.07098465982117802
2 22 0.016881295523618563
3 22 0.023344641794541
4 22 0.11190013799146034
5 22 0.0322156367600852
6 22 0.0197066533980223
7 22 0.08645120803332867
8 22 0.9996508809327
9 22 0.10660590185471443
10 22 0.3973375664723505
11 22 0.10700694935563551
12 22 0.31284658011273103
13 22 0.1802150102174401
14 22 0.6822649058458881
15 22 0.5763096926622456
16 22 0.5055440578751643
17 22 0.2589757411802932
18 22 0.5701602654561331
19 22 0.4364339143142018
20 22 0.4587147527020388
21 22 0.6440479334393071
22 22 0.6003761205280661
23 22 0.8226285822063555
24 22 0.4795814159887752
25 22 0.7330872516776962
26 22 0.6235231584946577
27 22 0.5826833876167244
28 22 0.4875048643983258
29 22 0.8123474121122811

0 21 0.04872902823581454
1 21 0.09921013263427514
2 21 0.00872290254088751
3 21 0.02732594380762561
4 21 0.17917853576559753
5 21 0.030434953537512133
6 21 0.0021152714379321156
7 21 0.00500684007993221
8 21 0.10660590185471443
9 21 0.999799492902852
10 21 0.07520567015722211
11 21 0.005303249357584203
12 21 0.3666652791971254
13 21 0.17743676453721305
14 21 0.03133171698618363
15 21 0.44957723656744375
16 21 0.3699739717213827
17 21 0.12928047056069925
18 21 0.4069851681106561
19 21 0.4171987090201235
20 21 0.3104402206032656
21 21 0.4725995965662528
22 21 0.32845875680527464
23 21 0.4795814159887752
24 21 0.4201582455591047
25 21 0.452724320764727
26 21 0.4105985468139481
27 21 0.43297318994125317
28 21 0.36271909171463534
29 21 0.4434841173430095

0 20 0.021476609845176266
1 20 0.1558898048071175
2 20 0.016325145553016174
3 20 0.012981586545947792
4 20 0.28566772762664516
5 20 0.036882293750275734
6 20 0.013613496497720807
7 20 0.10150795805319646
8 20 0.3973375664723505
9 20 0.07520567015722211
10 20 0.9996894255815499
11 20 0.02038551353278174
12 20 0.12649969141565878
13 20 0.0928202062169946
14 20 0.07694815488844908
15 20 0.4931532210299882
16 20 0.48916856560853617
17 20 0.1996920286979812
18 20 0.4703779520114945
19 20 0.4565387814483947
20 20 0.3824103470891796
21 20 0.601815981246982
22 20 0.5108761955420148
23 20 0.7330872516776962
24 20 0.452724320764727
25 20 0.6887211349573649
26 20 0.4152808669272212
27 20 0.4638586370597992
28 20 0.41340774188508217
29 20 0.597770107190361

0 19 0.011210787027928739
1 19 0.003448551451401941
2 19 0.016679331242701222
3 19 0.026056957414424303
4 19 0.006276633704007398
5 19 0.018707785909569744
6 19 0.020647749515769982
7 19 0.006171064049312511
8 19 0.10700694935563551
9 19 0.005303249357584203
10 19 0.02038551353278174
11 19 0.9994867686407483
12 19 0.012737073684564297
13 19 0.03068062742832868
14 19 0.0849786331551965
15 19 0.5634617789823188
16 19 0.3806030308023578
17 19 0.1605951302901714
18 19 0.4665728381602751
19 19 0.3731664729810093
20 19 0.4378498892308897
21 19 0.45792999797851586
22 19 0.3694549638536549
23 19 0.6235231584946577
24 19 0.4105985468139481
25 19 0.4152808669272212
26 19 0.5536903426494175
27 19 0.3919509125204748
28 19 0.382341884707018
29 19 0.48055393558511483

0 18 0.04362752828065907
1 18 0.13764771940517506
2 18 0.006240955181260649
3 18 0.0126877025199479
4 18 0.11682915876582575
5 18 0.04496784881126633
6 18 0.004078750415042479
7 18 0.013579754949255503
8 18 0.31284658011273103
9 18 0.3666652791971254
10 18 0.12649969141565878
11 18 0.012737073684564297
12 18 0.9984224507884376
13 18 0.12231336783808971
14 18 0.05032321614863403
15 18 0.4720494497403011
16 18 0.43437891955561064
17 18 0.126337738086686
18 18 0.4427372346896234
19 18 0.45504740708264374
20 18 0.3030497303219838
21 18 0.49354658548337565
22 18 0.41918453875635353
23 18 0.5826833876167244
24 18 0.43297318994125317
25 18 0.4638586370597992
26 18 0.3919509125204748
27 18 0.4695533064873037
28 18 0.33997089463953584
29 18 0.5463944895807781

0 17 0.17058876410139726
1 17 0.049763151179417285
2 17 0.010151987209029106
3 17 0.028965320082217347
4 17 0.05149315038104943
5 17 0.1214326871713549
6 17 0.005709428981529403
7 17 0.012911465370560442
8 17 0.1802150102174401
9 17 0.17743676453721305
10 17 0.0928202062169946
11 17 0.03068062742832868
12 17 0.12231336783808971
13 17 0.9926474302332742
14 17 0.06807332157013693
15 17 0.555081697897734
16 17 0.406177238169676
17 17 0.12934747092069868
18 17 0.3804585111747634
19 17 0.3949318846643968
20 17 0.3684509315137654
21 17 0.5328848252307758
22 17 0.35314264800527495
23 17 0.4875048643983258
24 17 0.36271909171463534
25 17 0.41340774188508217
26 17 0.382341884707018
27 17 0.33997089463953584
28 17 0.5204474438582678
29 17 0.5410396641360197

0 16 0.019068387967204847
1 16 0.008317043995185042
2 16 0.02174989948664781
3 16 0.061039983986781524
4 16 0.02901707618848512
5 16 0.020315249943665854
6 16 0.011212362419664007
7 16 0.06295013614364667
8 16 0.6822649058458881
9 16 0.03133171698618363
10 16 0.07694815488844908
11 16 0.0849786331551965
12 16 0.05032321614863403
13 16 0.06807332157013693
14 16 0.9998471833576366
15 16 0.5287801119869842
16 16 0.47190842117102744
17 16 0.3225385895078612
18 16 0.6215167472409246
19 16 0.4545668421844158
20 16 0.4706330157238739
21 16 0.6053680986057892
22 16 0.7232301632462756
23 16 0.8123474121122811
24 16 0.4434841173430095
25 16 0.597770107190361
26 16 0.48055393558511483
27 16 0.5463944895807781
28 16 0.5410396641360197
29 16 0.7615837707714045

0 15 0.6796037900157287
1 15 0.536718728311048
2 15 0.4788109650056719
3 15 0.48109835126694606
4 15 0.5542976667704361
5 15 0.45511739904830995
6 15 0.42836260900453554
7 15 0.4633188839660021
8 15 0.5763096926622456
9 15 0.44957723656744375
10 15 0.4931532210299882
11 15 0.5634617789823188
12 15 0.4720494497403011
13 15 0.555081697897734
14 15 0.5287801119869842
15 15 0.6952035423467263
16 15 0.17392583273563736
17 15 0.1395187285002311
18 15 0.13048587074286888
19 15 0.1557562648377683
20 15 0.26120036897286525
21 15 0.10162380354710765
22 15 0.12548262330492782
23 15 0.13922542163209872
24 15 0.2558731378542741
25 15 0.16488120025020944
26 15 0.13474817159929658
27 15 0.17438930578866196
28 15 0.3096712724353807
29 15 0.07997574033143777

0 14 0.536718728311048
1 14 0.48768755248286716
2 14 0.2849528041869489
3 14 0.31992408603966593
4 14 0.4966047780521648
5 14 0.32674775646024423
6 14 0.3044889930996463
7 14 0.4552778215149113
8 14 0.5055440578751643
9 14 0.3699739717213827
10 14 0.48916856560853617
11 14 0.3806030308023578
12 14 0.43437891955561064
13 14 0.406177238169676
14 14 0.47190842117102744
15 14 0.17392583273563736
16 14 0.9932743399918823
17 14 0.2731592960689278
18 14 0.36148077219027186
19 14 0.36640493925065254
20 14 0.47342150508495023
21 14 0.14350538106352484
22 14 0.18634049838871083
23 14 0.1365496338855819
24 14 0.8115787025070337
25 14 0.29910651451940873
26 14 0.13519508967940325
27 14 0.3499804532585575
28 14 0.6030797987182138
29 14 0.07768675890858098

0 13 0.4788109650056719
1 13 0.2849528041869489
2 13 0.3444249945544719
3 13 0.07368990838857613
4 13 0.11916865848616644
5 13 0.0907052531477832
6 13 0.10259625231701008
7 13 0.23482447846144436
8 13 0.2589757411802932
9 13 0.12928047056069925
10 13 0.1996920286979812
11 13 0.1605951302901714
12 13 0.126337738086686
13 13 0.12934747092069868
14 13 0.3225385895078612
15 13 0.1395187285002311
16 13 0.2731592960689278
17 13 0.8432156786078442
18 13 0.21080527433487403
19 13 0.1334738997206057
20 13 0.2211719058568749
21 13 0.16099250477755409
22 13 0.1774338192624214
23 13 0.134245367396052
24 13 0.23138965693801292
25 13 0.1653850869633712
26 13 0.15216088374131592
27 13 0.15603121945976847
28 13 0.21564918339409073
29 13 0.08544458017402785

0 12 0.48109835126694606
1 12 0.31992408603966593
2 12 0.07368990838857613
3 12 0.4656617756931227
4 12 0.4249939266777105
5 12 0.2576598360653074
6 12 0.37044555966362497
7 12 0.45770360656366554
8 12 0.5701602654561331
9 12 0.4069851681106561
10 12 0.4703779520114945
11 12 0.4665728381602751
12 12 0.4427372346896234
13 12 0.3804585111747634
14 12 0.6215167472409246
15 12 0.13048587074286888
16 12 0.36148077219027186
17 12 0.21080527433487403
18 12 0.954055661906729
19 12 0.14288615026456897
20 12 0.1818787947838357
21 12 0.24589727157928512
22 12 0.3338145750774098
23 12 0.14399615884216127
24 12 0.3441517367592365
25 12 0.2177892150636142
26 12 0.15829492935721345
27 12 0.21022302628343006
28 12 0.20439891125010115
29 12 0.08860291482300063

0 11 0.5542976667704361
1 11 0.4966047780521648
2 11 0.11916865848616644
3 11 0.4249939266777105
4 11 0.6195675383746423
5 11 0.2681161893243586
6 11 0.19070863993091264
7 11 0.43640660695335154
8 11 0.4364339143142018
9 11 0.4171987090201235
10 11 0.4565387814483947
11 11 0.3731664729810093
12 11 0.45504740708264374
13 11 0.3949318846643968
14 11 0.4545668421844158
15 11 0.1557562648377683
16 11 0.36640493925065254
17 11 0.1334738997206057
18 11 0.14288615026456897
19 11 0.9091197135031407
20 11 0.14298236202821607
21 11 0.0974354956750979
22 11 0.13263239699908436
23 11 0.1618180132162887
24 11 0.5180454243395566
25 11 0.3653664211861872
26 11 0.12914804425763599
27 11 0.24356116074252857
28 11 0.38520845442522567
29 11 0.10528674269405246

0 10 0.45511739904830995
1 10 0.32674775646024423
2 10 0.0907052531477832
3 10 0.2576598360653074
4 10 0.2681161893243586
5 10 0.4144945129218285
6 10 0.2736896970725432
7 10 0.37811025314635455
8 10 0.4587147527020388
9 10 0.3104402206032656
10 10 0.3824103470891796
11 10 0.4378498892308897
12 10 0.3030497303219838
13 10 0.3684509315137654
14 10 0.4706330157238739
15 10 0.26120036897286525
16 10 0.47342150508495023
17 10 0.2211719058568749
18 10 0.1818787947838357
19 10 0.14298236202821607
20 10 0.890348000293796
21 10 0.1350399074069264
22 10 0.1517556977967587
23 10 0.13451044024307754
24 10 0.4317199324844101
25 10 0.18555120740036068
26 10 0.16135129910129398
27 10 0.25635980389297264
28 10 0.4491228851547775
29 10 0.0631891560731555

0 9 0.42836260900453554
1 9 0.3044889930996463
2 9 0.10259625231701008
3 9 0.37044555966362497
4 9 0.19070863993091264
5 9 0.2736896970725432
6 9 0.5987281795452474
7 9 0.4935176184593469
8 9 0.6440479334393071
9 9 0.4725995965662528
10 9 0.601815981246982
11 9 0.45792999797851586
12 9 0.49354658548337565
13 9 0.5328848252307758
14 9 0.6053680986057892
15 9 0.10162380354710765
16 9 0.14350538106352484
17 9 0.16099250477755409
18 9 0.24589727157928512
19 9 0.0974354956750979
20 9 0.1350399074069264
21 9 0.8917777375464062
22 9 0.2346599446377397
23 9 0.12202104918419959
24 9 0.13371902412582984
25 9 0.13445213958964006
26 9 0.13205391943355044
27 9 0.14962987030585684
28 9 0.1332058389483598
29 9 0.0773406687108497

0 8 0.4633188839660021
1 8 0.4552778215149113
2 8 0.23482447846144436
3 8 0.45770360656366554
4 8 0.43640660695335154
5 8 0.37811025314635455
6 8 0.4935176184593469
7 8 0.7152970784580388
8 8 0.6003761205280661
9 8 0.32845875680527464
10 8 0.5108761955420148
11 8 0.3694549638536549
12 8 0.41918453875635353
13 8 0.35314264800527495
14 8 0.7232301632462756
15 8 0.12548262330492782
16 8 0.18634049838871083
17 8 0.1774338192624214
18 8 0.3338145750774098
19 8 0.13263239699908436
20 8 0.1517556977967587
21 8 0.2346599446377397
22 8 0.9714594912836237
23 8 0.22199177242247162
24 8 0.17167775147848527
25 8 0.3439272564860011
26 8 0.1496923351729103
27 8 0.19811915169999583
28 8 0.17541981350474825
29 8 0.1252053886727064

0 7 0.5763096926622456
1 7 0.5055440578751643
2 7 0.2589757411802932
3 7 0.5701602654561331
4 7 0.4364339143142018
5 7 0.4587147527020388
6 7 0.6440479334393071
7 7 0.6003761205280661
8 7 0.8226285822063555
9 7 0.4795814159887752
10 7 0.7330872516776962
11 7 0.6235231584946577
12 7 0.5826833876167244
13 7 0.4875048643983258
14 7 0.8123474121122811
15 7 0.13922542163209872
16 7 0.1365496338855819
17 7 0.134245367396052
18 7 0.14399615884216127
19 7 0.1618180132162887
20 7 0.13451044024307754
21 7 0.12202104918419959
22 7 0.22199177242247162
23 7 0.9205025248225269
24 7 0.17767421088268492
25 7 0.397368978575376
26 7 0.1916073383958081
27 7 0.2685963748616169
28 7 0.18613079544752495
29 7 0.23521150358541196

0 6 0.44957723656744375
1 6 0.3699739717213827
2 6 0.12928047056069925
3 6 0.4069851681106561
4 6 0.4171987090201235
5 6 0.3104402206032656
6 6 0.4725995965662528
7 6 0.32845875680527464
8 6 0.4795814159887752
9 6 0.4201582455591047
10 6 0.452724320764727
11 6 0.4105985468139481
12 6 0.43297318994125317
13 6 0.36271909171463534
14 6 0.4434841173430095
15 6 0.2558731378542741
16 6 0.8115787025070337
17 6 0.23138965693801292
18 6 0.3441517367592365
19 6 0.5180454243395566
20 6 0.4317199324844101
21 6 0.13371902412582984
22 6 0.17167775147848527
23 6 0.17767421088268492
24 6 0.98963961680048
25 6 0.39597955015966135
26 6 0.16948596794415594
27 6 0.5782463332525499
28 6 0.7035773561708676
29 6 0.0985287501892804

0 5 0.4931532210299882
1 5 0.48916856560853617
2 5 0.1996920286979812
3 5 0.4703779520114945
4 5 0.4565387814483947
5 5 0.3824103470891796
6 5 0.601815981246982
7 5 0.5108761955420148
8 5 0.7330872516776962
9 5 0.452724320764727
10 5 0.6887211349573649
11 5 0.4152808669272212
12 5 0.4638586370597992
13 5 0.41340774188508217
14 5 0.597770107190361
15 5 0.16488120025020944
16 5 0.29910651451940873
17 5 0.1653850869633712
18 5 0.2177892150636142
19 5 0.3653664211861872
20 5 0.18555120740036068
21 5 0.13445213958964006
22 5 0.3439272564860011
23 5 0.397368978575376
24 5 0.39597955015966135
25 5 0.9646247729590645
26 5 0.1842528252474342
27 5 0.29540410264980227
28 5 0.39104162750619753
29 5 0.12780266676859756

0 4 0.5634617789823188
1 4 0.3806030308023578
2 4 0.1605951302901714
3 4 0.4665728381602751
4 4 0.3731664729810093
5 4 0.4378498892308897
6 4 0.45792999797851586
7 4 0.3694549638536549
8 4 0.6235231584946577
9 4 0.4105985468139481
10 4 0.4152808669272212
11 4 0.5536903426494175
12 4 0.3919509125204748
13 4 0.382341884707018
14 4 0.48055393558511483
15 4 0.13474817159929658
16 4 0.13519508967940325
17 4 0.15216088374131592
18 4 0.15829492935721345
19 4 0.12914804425763599
20 4 0.16135129910129398
21 4 0.13205391943355044
22 4 0.1496923351729103
23 4 0.1916073383958081
24 4 0.16948596794415594
25 4 0.1842528252474342
26 4 0.7749048650315539
27 4 0.20229146663169287
28 4 0.2019356107044369
29 4 0.10989180428334878

0 3 0.4720494497403011
1 3 0.43437891955561064
2 3 0.126337738086686
3 3 0.4427372346896234
4 3 0.45504740708264374
5 3 0.3030497303219838
6 3 0.49354658548337565
7 3 0.41918453875635353
8 3 0.5826833876167244
9 3 0.43297318994125317
10 3 0.4638586370597992
11 3 0.3919509125204748
12 3 0.4695533064873037
13 3 0.33997089463953584
14 3 0.5463944895807781
15 3 0.17438930578866196
16 3 0.3499804532585575
17 3 0.15603121945976847
18 3 0.21022302628343006
19 3 0.24356116074252857
20 3 0.25635980389297264
21 3 0.14962987030585684
22 3 0.19811915169999583
23 3 0.2685963748616169
24 3 0.5782463332525499
25 3 0.29540410264980227
26 3 0.20229146663169287
27 3 0.9053025640885001
28 3 0.4259302078966555
29 3 0.11247275480712934

0 2 0.555081697897734
1 2 0.406177238169676
2 2 0.12934747092069868
3 2 0.3804585111747634
4 2 0.3949318846643968
5 2 0.3684509315137654
6 2 0.5328848252307758
7 2 0.35314264800527495
8 2 0.4875048643983258
9 2 0.36271909171463534
10 2 0.41340774188508217
11 2 0.382341884707018
12 2 0.33997089463953584
13 2 0.5204474438582678
14 2 0.5410396641360197
15 2 0.3096712724353807
16 2 0.6030797987182138
17 2 0.21564918339409073
18 2 0.20439891125010115
19 2 0.38520845442522567
20 2 0.4491228851547775
21 2 0.1332058389483598
22 2 0.17541981350474825
23 2 0.18613079544752495
24 2 0.7035773561708676
25 2 0.39104162750619753
26 2 0.2019356107044369
27 2 0.4259302078966555
28 2 0.8351513681097686
29 2 0.09756362499222511

0 1 0.5287801119869842
1 1 0.47190842117102744
2 1 0.3225385895078612
3 1 0.6215167472409246
4 1 0.4545668421844158
5 1 0.4706330157238739
6 1 0.6053680986057892
7 1 0.7232301632462756
8 1 0.8123474121122811
9 1 0.4434841173430095
10 1 0.597770107190361
11 1 0.48055393558511483
12 1 0.5463944895807781
13 1 0.5410396641360197
14 1 0.7615837707714045
15 1 0.07997574033143777
16 1 0.07768675890858098
17 1 0.08544458017402785
18 1 0.08860291482300063
19 1 0.10528674269405246
20 1 0.0631891560731555
21 1 0.0773406687108497
22 1 0.1252053886727064
23 1 0.23521150358541196
24 1 0.0985287501892804
25 1 0.12780266676859756
26 1 0.10989180428334878
27 1 0.11247275480712934
28 1 0.09756362499222511
29 1 0.9133350516507494



==> matrices/final_similarity_matrices/second_baseline/vdtm.mat.txt <==
0 30 0.9969572779573492
1 30 0.06538835045857593
2 30 0.022509141673615177
3 30 0.06552309155803313
4 30 0.01568454816116176
5 30 0.04003675148868821
6 30 0.013971510691864999
7 30 0.008568429685461374
8 30 0.005934202619956949
9 30 0.08047426311745341
10 30 0.0321275636234258
11 30 0.14394708544330118
12 30 0.2890456929368588
13 30 0.033195550798458526
14 30 0.05989651509121281
15 30 0.691052234905685
16 30 0.23773888625144188
17 30 0.18280591892247572
18 30 0.30693197425607777
19 30 0.14392893727967926
20 30 0.17626653081267177
21 30 0.2166079090313948
22 30 0.1523519802100032
23 30 0.154477892464462
24 30 0.1950424894617229
25 30 0.2032874010181146
26 30 0.2010942999438258
27 30 0.5182898906712953
28 30 0.20777311349524105
29 30 0.267779213451939

0 29 0.06538835045857593
1 29 0.9758403000579968
2 29 0.009583331857517648
3 29 0.3802069625349635
4 29 0.009024535847315397
5 29 0.2806591246736702
6 29 0.004461028637356462
7 29 0.014970711763041634
8 29 0.0015271132040383484
9 29 0.02968392340476121
10 29 0.03745854253583524
11 29 0.12529556816965215
12 29 0.13246337348509918
13 29 0.05241301448931091
14 29 0.14961857085370395
15 29 0.23773888625144188
16 29 0.4854193345579519
17 29 0.1891613624907318
18 29 0.3658735428135871
19 29 0.13944401112304092
20 29 0.20291244214745724
21 29 0.21974505387564428
22 29 0.17416153076859037
23 29 0.21575423549561432
24 29 0.22871384536596814
25 29 0.27877885279785
26 29 0.2488226743162924
27 29 0.42336757441432105
28 29 0.25055154721944844
29 29 0.2745649882093719

0 28 0.022509141673615177
1 28 0.009583331857517648
2 28 0.9787971581771923
3 28 0.012032212189212174
4 28 0.05189029590511932
5 28 0.015255647258380077
6 28 0.12451442742228372
7 28 0.06260212479412806
8 28 0.013083235944358068
9 28 0.026953256319840753
10 28 0.05708072024892808
11 28 0.13988321918127436
12 28 0.011964677287698965
13 28 0.12397831163110266
14 28 0.03259647742390392
15 28 0.18280591892247572
16 28 0.1891613624907318
17 28 0.6974230771650407
18 28 0.6556293305684728
19 28 0.35857918699723695
20 28 0.43733240283131386
21 28 0.45326429442757454
22 28 0.533753539715325
23 28 0.5343259569268507
24 28 0.5700621230746957
25 28 0.5287287394835155
26 28 0.6234426136841186
27 28 0.622265411487374
28 28 0.5397920482505375
29 28 0.4397046274786403

0 27 0.06552309155803313
1 27 0.3802069625349635
2 27 0.012032212189212174
3 27 0.9970387469112677
4 27 0.012202861725669074
5 27 0.21777010485442988
6 27 0.0022629790038901617
7 27 0.02998299152604471
8 27 0.002141016911991775
9 27 0.08671071400515333
10 27 0.040976126727507285
11 27 0.23310021988108706
12 27 0.248169227083065
13 27 0.06995629747577806
14 27 0.07734173737111222
15 27 0.30693197425607777
16 27 0.3658735428135871
17 27 0.6556293305684728
18 27 0.6381441905516467
19 27 0.11312852752918008
20 27 0.21433569690240678
21 27 0.16267900229893353
22 27 0.20058343403205106
23 27 0.23902902906098344
24 27 0.23597746714805395
25 27 0.2443312086494091
26 27 0.2146332923798322
27 27 0.5267874079825398
28 27 0.22479907261931092
29 27 0.25325368898537415

0 26 0.01568454816116176
1 26 0.009024535847315397
2 26 0.05189029590511932
3 26 0.012202861725669074
4 26 0.9841826608837603
5 26 0.013912716261421572
6 26 0.11325050772190087
7 26 0.1363943998286983
8 26 0.11703667210664259
9 26 0.05362841874455961
10 26 0.09267161816036858
11 26 0.029348033127490424
12 26 0.009048394065831303
13 26 0.039381320281374706
14 26 0.00988779898236304
15 26 0.14392893727967926
16 26 0.13944401112304092
17 26 0.35857918699723695
18 26 0.11312852752918008
19 26 0.5563700741570821
20 26 0.37021511118601746
21 26 0.4343305074507552
22 26 0.5095115744162506
23 26 0.562501955022379
24 26 0.45875067167587236
25 26 0.4740489196361891
26 26 0.4221014677364634
27 26 0.4392115734255647
28 26 0.39628273297550154
29 26 0.3385811237448053

0 25 0.04003675148868821
1 25 0.2806591246736702
2 25 0.015255647258380077
3 25 0.21777010485442988
4 25 0.013912716261421572
5 25 0.9748706329013037
6 25 0.009068280823505498
7 25 0.029327433871863744
8 25 0.0014340104886176415
9 25 0.16280662637893029
10 25 0.01990085360175848
11 25 0.27297916141697764
12 25 0.09329522201217533
13 25 0.014567484386345107
14 25 0.08954953182990966
15 25 0.17626653081267177
16 25 0.20291244214745724
17 25 0.43733240283131386
18 25 0.21433569690240678
19 25 0.37021511118601746
20 25 0.4286818078606307
21 25 0.2966750573465566
22 25 0.23518753987412708
23 25 0.2827416690499141
24 25 0.3858485628413333
25 25 0.3087239892873504
26 25 0.29336897832182873
27 25 0.5119832108841892
28 25 0.25389482413873754
29 25 0.3377241899527024

0 24 0.013971510691864999
1 24 0.004461028637356462
2 24 0.12451442742228372
3 24 0.0022629790038901617
4 24 0.11325050772190087
5 24 0.009068280823505498
6 24 0.956956768753698
7 24 0.013757520135211471
8 24 0.01925554551168721
9 24 0.01632740420383932
10 24 0.05047431698662733
11 24 0.05957966415469236
12 24 0.01538978619795171
13 24 0.030645257367261616
14 24 0.0218886640870229
15 24 0.2166079090313948
16 24 0.21974505387564428
17 24 0.45326429442757454
18 24 0.16267900229893353
19 24 0.4343305074507552
20 24 0.2966750573465566
21 24 0.6844334429244896
22 24 0.512265827919982
23 24 0.6209367587058131
24 24 0.5736323780379844
25 24 0.5466173773964893
26 24 0.6152202636810281
27 24 0.6069885935105988
28 24 0.531047845241513
29 24 0.371257630002345

0 23 0.008568429685461374
1 23 0.014970711763041634
2 23 0.06260212479412806
3 23 0.02998299152604471
4 23 0.1363943998286983
5 23 0.029327433871863744
6 23 0.013757520135211471
7 23 0.9340003125359179
8 23 0.0678445412945275
9 23 0.01451654898711678
10 23 0.04291403665923215
11 23 0.05997824246742314
12 23 0.0063786075883653865
13 23 0.046634896695809364
14 23 0.015829738211685058
15 23 0.1523519802100032
16 23 0.17416153076859037
17 23 0.533753539715325
18 23 0.20058343403205106
19 23 0.5095115744162506
20 23 0.23518753987412708
21 23 0.512265827919982
22 23 0.5262721662689445
23 23 0.4335026109807556
24 23 0.38441513745763795
25 23 0.31874281273371846
26 23 0.3445488861059653
27 23 0.336639302777529
28 23 0.3001763669811805
29 23 0.20591631517562856

0 22 0.005934202619956949
1 22 0.0015271132040383484
2 22 0.013083235944358068
3 22 0.002141016911991775
4 22 0.11703667210664259
5 22 0.0014340104886176415
6 22 0.01925554551168721
7 22 0.0678445412945275
8 22 0.9910024077660621
9 22 0.018141904289528405
10 22 0.016809858562065155
11 22 0.012273352241247171
12 22 0.004533327309726797
13 22 0.01272032561355019
14 22 0.002886300952345999
15 22 0.154477892464462
16 22 0.21575423549561432
17 22 0.5343259569268507
18 22 0.23902902906098344
19 22 0.562501955022379
20 22 0.2827416690499141
21 22 0.6209367587058131
22 22 0.4335026109807556
23 22 0.7813666266227985
24 22 0.40243936989522455
25 22 0.3052960565857591
26 22 0.3978953335952808
27 22 0.3747364120524961
28 22 0.3406289673510869
29 22 0.18814994504834345

0 21 0.08047426311745341
1 21 0.02968392340476121
2 21 0.026953256319840753
3 21 0.08671071400515333
4 21 0.05362841874455961
5 21 0.16280662637893029
6 21 0.01632740420383932
7 21 0.01451654898711678
8 21 0.018141904289528405
9 21 0.9891517758255745
10 21 0.017921463460522966
11 21 0.1698153701666091
12 21 0.10884689365078844
13 21 0.0746137044587632
14 21 0.012010238549267895
15 21 0.1950424894617229
16 21 0.22871384536596814
17 21 0.5700621230746957
18 21 0.23597746714805395
19 21 0.45875067167587236
20 21 0.3858485628413333
21 21 0.5736323780379844
22 21 0.38441513745763795
23 21 0.40243936989522455
24 21 0.6146091079779837
25 21 0.3564045738834796
26 21 0.4176119250565577
27 21 0.6388387123377502
28 21 0.3414143955813563
29 21 0.39995702550231077

0 20 0.0321275636234258
1 20 0.03745854253583524
2 20 0.05708072024892808
3 20 0.040976126727507285
4 20 0.09267161816036858
5 20 0.01990085360175848
6 20 0.05047431698662733
7 20 0.04291403665923215
8 20 0.016809858562065155
9 20 0.017921463460522966
10 20 0.8686361909927436
11 20 0.05453700758433905
12 20 0.03606781781391956
13 20 0.09615115142402204
14 20 0.03436226458263869
15 20 0.2032874010181146
16 20 0.27877885279785
17 20 0.5287287394835155
18 20 0.2443312086494091
19 20 0.4740489196361891
20 20 0.3087239892873504
21 20 0.5466173773964893
22 20 0.31874281273371846
23 20 0.3052960565857591
24 20 0.3564045738834796
25 20 0.5416055071927316
26 20 0.398206653963511
27 20 0.4544706636656868
28 20 0.3376428955226775
29 20 0.32048743768219906

0 19 0.14394708544330118
1 19 0.12529556816965215
2 19 0.13988321918127436
3 19 0.23310021988108706
4 19 0.029348033127490424
5 19 0.27297916141697764
6 19 0.05957966415469236
7 19 0.05997824246742314
8 19 0.012273352241247171
9 19 0.1698153701666091
10 19 0.05453700758433905
11 19 0.9826307899691494
12 19 0.09423687488451073
13 19 0.1112827170719253
14 19 0.08508373008046612
15 19 0.2010942999438258
16 19 0.2488226743162924
17 19 0.6234426136841186
18 19 0.2146332923798322
19 19 0.4221014677364634
20 19 0.29336897832182873
21 19 0.6152202636810281
22 19 0.3445488861059653
23 19 0.3978953335952808
24 19 0.4176119250565577
25 19 0.398206653963511
26 19 0.5883959059684846
27 19 0.6242504331360156
28 19 0.5106746125372218
29 19 0.4186575164961081

0 18 0.2890456929368588
1 18 0.13246337348509918
2 18 0.011964677287698965
3 18 0.248169227083065
4 18 0.009048394065831303
5 18 0.09329522201217533
6 18 0.01538978619795171
7 18 0.0063786075883653865
8 18 0.004533327309726797
9 18 0.10884689365078844
10 18 0.03606781781391956
11 18 0.09423687488451073
12 18 0.9977028365060002
13 18 0.025177503600158097
14 18 0.05927699237783174
15 18 0.5182898906712953
16 18 0.42336757441432105
17 18 0.622265411487374
18 18 0.5267874079825398
19 18 0.4392115734255647
20 18 0.5119832108841892
21 18 0.6069885935105988
22 18 0.336639302777529
23 18 0.3747364120524961
24 18 0.6388387123377502
25 18 0.4544706636656868
26 18 0.6242504331360156
27 18 0.8167510108538075
28 18 0.39062464448547995
29 18 0.373201928055222

0 17 0.033195550798458526
1 17 0.05241301448931091
2 17 0.12397831163110266
3 17 0.06995629747577806
4 17 0.039381320281374706
5 17 0.014567484386345107
6 17 0.030645257367261616
7 17 0.046634896695809364
8 17 0.01272032561355019
9 17 0.0746137044587632
10 17 0.09615115142402204
11 17 0.1112827170719253
12 17 0.025177503600158097
13 17 0.9162445715269112
14 17 0.025557832644350305
15 17 0.20777311349524105
16 17 0.25055154721944844
17 17 0.5397920482505375
18 17 0.22479907261931092
19 17 0.39628273297550154
20 17 0.25389482413873754
21 17 0.531047845241513
22 17 0.3001763669811805
23 17 0.3406289673510869
24 17 0.3414143955813563
25 17 0.3376428955226775
26 17 0.5106746125372218
27 17 0.39062464448547995
28 17 0.7111355309285722
29 17 0.4932315974327303

0 16 0.05989651509121281
1 16 0.14961857085370395
2 16 0.03259647742390392
3 16 0.07734173737111222
4 16 0.00988779898236304
5 16 0.08954953182990966
6 16 0.0218886640870229
7 16 0.015829738211685058
8 16 0.002886300952345999
9 16 0.012010238549267895
10 16 0.03436226458263869
11 16 0.08508373008046612
12 16 0.05927699237783174
13 16 0.025557832644350305
14 16 0.9204256799163449
15 16 0.267779213451939
16 16 0.2745649882093719
17 16 0.4397046274786403
18 16 0.25325368898537415
19 16 0.3385811237448053
20 16 0.3377241899527024
21 16 0.371257630002345
22 16 0.20591631517562856
23 16 0.18814994504834345
24 16 0.39995702550231077
25 16 0.32048743768219906
26 16 0.4186575164961081
27 16 0.373201928055222
28 16 0.4932315974327303
29 16 0.53136693314532

0 15 0.691052234905685
1 15 0.23773888625144188
2 15 0.18280591892247572
3 15 0.30693197425607777
4 15 0.14392893727967926
5 15 0.17626653081267177
6 15 0.2166079090313948
7 15 0.1523519802100032
8 15 0.154477892464462
9 15 0.1950424894617229
10 15 0.2032874010181146
11 15 0.2010942999438258
12 15 0.5182898906712953
13 15 0.20777311349524105
14 15 0.267779213451939
15 15 0.9605593911536805
16 15 0.20973895813810275
17 15 0.43516477050596375
18 15 0.3393841259243516
19 15 0.21634360924488807
20 15 0.2127806068569875
21 15 0.39700217072496524
22 15 0.2165627320440217
23 15 0.2225400306413007
24 15 0.27086100820839615
25 15 0.4457918155354162
26 15 0.4482244279734419
27 15 0.30508605180264103
28 15 0.34883938833996175
29 15 0.2114138351906151

0 14 0.23773888625144188
1 14 0.4854193345579519
2 14 0.1891613624907318
3 14 0.3658735428135871
4 14 0.13944401112304092
5 14 0.20291244214745724
6 14 0.21974505387564428
7 14 0.17416153076859037
8 14 0.21575423549561432
9 14 0.22871384536596814
10 14 0.27877885279785
11 14 0.2488226743162924
12 14 0.42336757441432105
13 14 0.25055154721944844
14 14 0.2745649882093719
15 14 0.20973895813810275
16 14 0.6837642369739946
17 14 0.21641718687987307
18 14 0.3542429110157154
19 14 0.3179646043203698
20 14 0.44982536882298646
21 14 0.21405969932039592
22 14 0.24903783493445958
23 14 0.16626050816500754
24 14 0.29727171635582256
25 14 0.2580543093287186
26 14 0.26798819659087375
27 14 0.2827847707152512
28 14 0.34053915658116124
29 14 0.4301041430952021

0 13 0.18280591892247572
1 13 0.1891613624907318
2 13 0.6974230771650407
3 13 0.6556293305684728
4 13 0.35857918699723695
5 13 0.43733240283131386
6 13 0.45326429442757454
7 13 0.533753539715325
8 13 0.5343259569268507
9 13 0.5700621230746957
10 13 0.5287287394835155
11 13 0.6234426136841186
12 13 0.622265411487374
13 13 0.5397920482505375
14 13 0.4397046274786403
15 13 0.43516477050596375
16 13 0.21641718687987307
17 13 0.8638267567986064
18 13 0.31070800203301324
19 13 0.3662131220707781
20 13 0.2539454614096411
21 13 0.5322397446322892
22 13 0.37218531660135756
23 13 0.33776338118922594
24 13 0.35343575880187017
25 13 0.4395708815528121
26 13 0.520262661036242
27 13 0.22092409254318052
28 13 0.47392244041314324
29 13 0.28541891338632974

0 12 0.30693197425607777
1 12 0.3658735428135871
2 12 0.6556293305684728
3 12 0.6381441905516467
4 12 0.11312852752918008
5 12 0.21433569690240678
6 12 0.16267900229893353
7 12 0.20058343403205106
8 12 0.23902902906098344
9 12 0.23597746714805395
10 12 0.2443312086494091
11 12 0.2146332923798322
12 12 0.5267874079825398
13 12 0.22479907261931092
14 12 0.25325368898537415
15 12 0.3393841259243516
16 12 0.3542429110157154
17 12 0.31070800203301324
18 12 0.8527202668762183
19 12 0.20046064731776447
20 12 0.2760207017213039
21 12 0.2284455527745605
22 12 0.2368002515246453
23 12 0.191287917728078
24 12 0.39429262629304834
25 12 0.30801551748028577
26 12 0.5142944587291325
27 12 0.3789634275377688
28 12 0.4073112264416912
29 12 0.2677080991743967

0 11 0.14392893727967926
1 11 0.13944401112304092
2 11 0.35857918699723695
3 11 0.11312852752918008
4 11 0.5563700741570821
5 11 0.37021511118601746
6 11 0.4343305074507552
7 11 0.5095115744162506
8 11 0.562501955022379
9 11 0.45875067167587236
10 11 0.4740489196361891
11 11 0.4221014677364634
12 11 0.4392115734255647
13 11 0.39628273297550154
14 11 0.3385811237448053
15 11 0.21634360924488807
16 11 0.3179646043203698
17 11 0.3662131220707781
18 11 0.20046064731776447
19 11 0.7829118957902494
20 11 0.39447146476035466
21 11 0.4092222251356814
22 11 0.41711094241229035
23 11 0.29180615149575484
24 11 0.29534427930024904
25 11 0.30495045859521214
26 11 0.23541771851009421
27 11 0.18022616427325108
28 11 0.34827978458125913
29 11 0.3592154864072552

0 10 0.17626653081267177
1 10 0.20291244214745724
2 10 0.43733240283131386
3 10 0.21433569690240678
4 10 0.37021511118601746
5 10 0.4286818078606307
6 10 0.2966750573465566
7 10 0.23518753987412708
8 10 0.2827416690499141
9 10 0.3858485628413333
10 10 0.3087239892873504
11 10 0.29336897832182873
12 10 0.5119832108841892
13 10 0.25389482413873754
14 10 0.3377241899527024
15 10 0.2127806068569875
16 10 0.44982536882298646
17 10 0.2539454614096411
18 10 0.2760207017213039
19 10 0.39447146476035466
20 10 0.7317929121561872
21 10 0.24593931730528118
22 10 0.3373440195453954
23 10 0.17182930563359425
24 10 0.3424468373350729
25 10 0.23936420920063775
26 10 0.2888338406157446
27 10 0.25297005848932147
28 10 0.30204090682676266
29 10 0.4294497062400561

0 9 0.2166079090313948
1 9 0.21974505387564428
2 9 0.45326429442757454
3 9 0.16267900229893353
4 9 0.4343305074507552
5 9 0.2966750573465566
6 9 0.6844334429244896
7 9 0.512265827919982
8 9 0.6209367587058131
9 9 0.5736323780379844
10 9 0.5466173773964893
11 9 0.6152202636810281
12 9 0.6069885935105988
13 9 0.531047845241513
14 9 0.371257630002345
15 9 0.39700217072496524
16 9 0.21405969932039592
17 9 0.5322397446322892
18 9 0.2284455527745605
19 9 0.4092222251356814
20 9 0.24593931730528118
21 9 0.8529443029253962
22 9 0.31504680556203285
23 9 0.33667225028752756
24 9 0.2923008735580756
25 9 0.411302552165437
26 9 0.3810952143510359
27 9 0.20151826187705213
28 9 0.38168114626818467
29 9 0.2649149609245091

0 8 0.1523519802100032
1 8 0.17416153076859037
2 8 0.533753539715325
3 8 0.20058343403205106
4 8 0.5095115744162506
5 8 0.23518753987412708
6 8 0.512265827919982
7 8 0.5262721662689445
8 8 0.4335026109807556
9 8 0.38441513745763795
10 8 0.31874281273371846
11 8 0.3445488861059653
12 8 0.336639302777529
13 8 0.3001763669811805
14 8 0.20591631517562856
15 8 0.2165627320440217
16 8 0.24903783493445958
17 8 0.37218531660135756
18 8 0.2368002515246453
19 8 0.41711094241229035
20 8 0.3373440195453954
21 8 0.31504680556203285
22 8 0.6451062577843761
23 8 0.3165368633343671
24 8 0.31556621777721233
25 8 0.2771181206644695
26 8 0.33093056685813965
27 8 0.1834207834732548
28 8 0.34357720177662165
29 8 0.2636858696929603

0 7 0.154477892464462
1 7 0.21575423549561432
2 7 0.5343259569268507
3 7 0.23902902906098344
4 7 0.562501955022379
5 7 0.2827416690499141
6 7 0.6209367587058131
7 7 0.4335026109807556
8 7 0.7813666266227985
9 7 0.40243936989522455
10 7 0.3052960565857591
11 7 0.3978953335952808
12 7 0.3747364120524961
13 7 0.3406289673510869
14 7 0.18814994504834345
15 7 0.2225400306413007
16 7 0.16626050816500754
17 7 0.33776338118922594
18 7 0.191287917728078
19 7 0.29180615149575484
20 7 0.17182930563359425
21 7 0.33667225028752756
22 7 0.3165368633343671
23 7 0.7830687868439015
24 7 0.2952807787034242
25 7 0.26496359766250216
26 7 0.26685440404143707
27 7 0.1719102300913499
28 7 0.300632055366949
29 7 0.16508180578990775

0 6 0.1950424894617229
1 6 0.22871384536596814
2 6 0.5700621230746957
3 6 0.23597746714805395
4 6 0.45875067167587236
5 6 0.3858485628413333
6 6 0.5736323780379844
7 6 0.38441513745763795
8 6 0.40243936989522455
9 6 0.6146091079779837
10 6 0.3564045738834796
11 6 0.4176119250565577
12 6 0.6388387123377502
13 6 0.3414143955813563
14 6 0.39995702550231077
15 6 0.27086100820839615
16 6 0.29727171635582256
17 6 0.35343575880187017
18 6 0.39429262629304834
19 6 0.29534427930024904
20 6 0.3424468373350729
21 6 0.2923008735580756
22 6 0.31556621777721233
23 6 0.2952807787034242
24 6 0.7372223064394267
25 6 0.309463181976372
26 6 0.4577803633257868
27 6 0.34658135746003665
28 6 0.44244543247650076
29 6 0.3118970241132798

0 5 0.2032874010181146
1 5 0.27877885279785
2 5 0.5287287394835155
3 5 0.2443312086494091
4 5 0.4740489196361891
5 5 0.3087239892873504
6 5 0.5466173773964893
7 5 0.31874281273371846
8 5 0.3052960565857591
9 5 0.3564045738834796
10 5 0.5416055071927316
11 5 0.398206653963511
12 5 0.4544706636656868
13 5 0.3376428955226775
14 5 0.32048743768219906
15 5 0.4457918155354162
16 5 0.2580543093287186
17 5 0.4395708815528121
18 5 0.30801551748028577
19 5 0.30495045859521214
20 5 0.23936420920063775
21 5 0.411302552165437
22 5 0.2771181206644695
23 5 0.26496359766250216
24 5 0.309463181976372
25 5 0.6344347465094743
26 5 0.39665030722393174
27 5 0.24435846802849623
28 5 0.3753257553704533
29 5 0.2702315024913067

0 4 0.2010942999438258
1 4 0.2488226743162924
2 4 0.6234426136841186
3 4 0.2146332923798322
4 4 0.4221014677364634
5 4 0.29336897832182873
6 4 0.6152202636810281
7 4 0.3445488861059653
8 4 0.3978953335952808
9 4 0.4176119250565577
10 4 0.398206653963511
11 4 0.5883959059684846
12 4 0.6242504331360156
13 4 0.5106746125372218
14 4 0.4186575164961081
15 4 0.4482244279734419
16 4 0.26798819659087375
17 4 0.520262661036242
18 4 0.5142944587291325
19 4 0.23541771851009421
20 4 0.2888338406157446
21 4 0.3810952143510359
22 4 0.33093056685813965
23 4 0.26685440404143707
24 4 0.4577803633257868
25 4 0.39665030722393174
26 4 0.8653448527995237
27 4 0.27502398274584605
28 4 0.516208302150833
29 4 0.2494232425671944

0 3 0.5182898906712953
1 3 0.42336757441432105
2 3 0.622265411487374
3 3 0.5267874079825398
4 3 0.4392115734255647
5 3 0.5119832108841892
6 3 0.6069885935105988
7 3 0.336639302777529
8 3 0.3747364120524961
9 3 0.6388387123377502
10 3 0.4544706636656868
11 3 0.6242504331360156
12 3 0.8167510108538075
13 3 0.39062464448547995
14 3 0.373201928055222
15 3 0.30508605180264103
16 3 0.2827847707152512
17 3 0.22092409254318052
18 3 0.3789634275377688
19 3 0.18022616427325108
20 3 0.25297005848932147
21 3 0.20151826187705213
22 3 0.1834207834732548
23 3 0.1719102300913499
24 3 0.34658135746003665
25 3 0.24435846802849623
26 3 0.27502398274584605
27 3 0.7054034576230122
28 3 0.29436527611787516
29 3 0.2329597907051457

0 2 0.20777311349524105
1 2 0.25055154721944844
2 2 0.5397920482505375
3 2 0.22479907261931092
4 2 0.39628273297550154
5 2 0.25389482413873754
6 2 0.531047845241513
7 2 0.3001763669811805
8 2 0.3406289673510869
9 2 0.3414143955813563
10 2 0.3376428955226775
11 2 0.5106746125372218
12 2 0.39062464448547995
13 2 0.7111355309285722
14 2 0.4932315974327303
15 2 0.34883938833996175
16 2 0.34053915658116124
17 2 0.47392244041314324
18 2 0.4073112264416912
19 2 0.34827978458125913
20 2 0.30204090682676266
21 2 0.38168114626818467
22 2 0.34357720177662165
23 2 0.300632055366949
24 2 0.44244543247650076
25 2 0.3753257553704533
26 2 0.516208302150833
27 2 0.29436527611787516
28 2 0.7534973812549003
29 2 0.30132804140155356

0 1 0.267779213451939
1 1 0.2745649882093719
2 1 0.4397046274786403
3 1 0.25325368898537415
4 1 0.3385811237448053
5 1 0.3377241899527024
6 1 0.371257630002345
7 1 0.20591631517562856
8 1 0.18814994504834345
9 1 0.39995702550231077
10 1 0.32048743768219906
11 1 0.4186575164961081
12 1 0.373201928055222
13 1 0.4932315974327303
14 1 0.53136693314532
15 1 0.2114138351906151
16 1 0.4301041430952021
17 1 0.28541891338632974
18 1 0.2677080991743967
19 1 0.3592154864072552
20 1 0.4294497062400561
21 1 0.2649149609245091
22 1 0.2636858696929603
23 1 0.16508180578990775
24 1 0.3118970241132798
25 1 0.2702315024913067
26 1 0.2494232425671944
27 1 0.2329597907051457
28 1 0.30132804140155356
29 1 0.6613729755366139



==> matrices/final_similarity_matrices/second_baseline/vdtmc.mat.txt <==
0 30 0.9999497351974714
1 30 0.02189649169804304
2 30 0.006717270486993103
3 30 0.02495821813880184
4 30 0.01473396951378875
5 30 0.009353298550248789
6 30 0.002410374299646311
7 30 0.004055370518289631
8 30 0.015628369055391732
9 30 0.07693051013093942
10 30 0.006033618792252263
11 30 0.024180028026252808
12 30 0.1040180469414908
13 30 0.014276596236088342
14 30 0.01177760693350893
15 30 0.8554761999062354
16 30 0.0446124124945411
17 30 0.024208624799024605
18 30 0.14313385433183975
19 30 0.014875276589789422
20 30 0.020591877865408892
21 30 0.018939844528882557
22 30 0.008295358679340824
23 30 0.0195642483676653
24 30 0.017388125023538332
25 30 0.014223752981165912
26 30 0.01873177876129314
27 30 0.5206267657624172
28 30 0.02065545634698431
29 30 0.061535720444130027

0 29 0.02189649169804304
1 29 0.9999051996657231
2 29 0.0063808515908994595
3 29 0.09850016843913986
4 29 0.0027707179067129146
5 29 0.16458230761571974
6 29 0.001135020225778581
7 29 0.004141654101698541
8 29 0.0011562902229728036
9 29 0.01748780826722463
10 29 0.00300425706758629
11 29 0.048593925115273356
12 29 0.05008746047815312
13 29 0.017177923280779283
14 29 0.1317287294379071
15 29 0.0446124124945411
16 29 0.6437511918637906
17 29 0.06273635079949375
18 29 0.20753483847255666
19 29 0.012423506889131769
20 29 0.06800819064638346
21 29 0.021492251249091907
22 29 0.017912966564972384
23 29 0.03588666198144669
24 29 0.03332881353914193
25 29 0.051886766810546124
26 29 0.08863639519845229
27 29 0.32103483706846936
28 29 0.05981465510696657
29 29 0.1333821337344615

0 28 0.006717270486993103
1 28 0.0063808515908994595
2 28 0.9999024545618599
3 28 0.007925582491767587
4 28 0.030257981914689022
5 28 0.0033038486657950596
6 28 0.052746206488256536
7 28 0.03499111734799954
8 28 0.002731435793384198
9 28 0.010199662759033388
10 28 0.03813413307143282
11 28 0.167564320187417
12 28 0.005498370727622578
13 28 0.05111550209000984
14 28 0.0429518138294122
15 28 0.024208624799024605
16 28 0.06273635079949375
17 28 0.922655052542584
18 28 0.7921095180157195
19 28 0.25210023053173564
20 28 0.397713618764885
21 28 0.38371822454727444
22 28 0.47757340625149686
23 28 0.5282502804567915
24 28 0.5409594662348172
25 28 0.4640585854283539
26 28 0.7728212902773934
27 28 0.6204278448497956
28 28 0.49799773074100756
29 28 0.5196368518946809

0 27 0.02495821813880184
1 27 0.09850016843913986
2 27 0.007925582491767587
3 27 0.999948576835603
4 27 0.006479554422126883
5 27 0.059607530003787206
6 27 0.0013622417115908537
7 27 0.026907807392876265
8 27 0.0020129884420278976
9 27 0.038269170818633555
10 27 0.023428664636818072
11 27 0.08777823468467696
12 27 0.12410767958070985
13 27 0.03589015277525669
14 27 0.04025786684797616
15 27 0.14313385433183975
16 27 0.20753483847255666
17 27 0.7921095180157195
18 27 0.8450141490079355
19 27 0.023743040403256414
20 27 0.18192557244078228
21 27 0.04076767458322704
22 27 0.10947730603344903
23 27 0.20981888755131636
24 27 0.09178215949575866
25 27 0.17764423692473363
26 27 0.08965823137482663
27 27 0.6527464212381884
28 27 0.05100779043973039
29 27 0.0997951946449569

0 26 0.01473396951378875
1 26 0.0027707179067129146
2 26 0.030257981914689022
3 26 0.006479554422126883
4 26 0.9998833639692347
5 26 0.009830563579846916
6 26 0.17494854210063573
7 26 0.14572544323550085
8 26 0.04484023856076241
9 26 0.09763367595873094
10 26 0.1063362287147616
11 26 0.02274209014202202
12 26 0.0026077982685638506
13 26 0.006371855281959054
14 26 0.003892923182705485
15 26 0.014875276589789422
16 26 0.012423506889131769
17 26 0.25210023053173564
18 26 0.023743040403256414
19 26 0.7449630666900879
20 26 0.27989812036408135
21 26 0.38369378608454524
22 26 0.5249624616954894
23 26 0.3572417466493465
24 26 0.3901417326672475
25 26 0.635686298652662
26 26 0.34712694909880537
27 26 0.18618243369694562
28 26 0.2409945751530045
29 26 0.16222690628166628

0 25 0.009353298550248789
1 25 0.16458230761571974
2 25 0.0033038486657950596
3 25 0.059607530003787206
4 25 0.009830563579846916
5 25 0.9997303447309422
6 25 0.002711667748912089
7 25 0.02234139175279467
8 25 0.0011345109845613667
9 25 0.06591118639703819
10 25 0.002751257415156588
11 25 0.09212553874275058
12 25 0.012886690373642052
13 25 0.0054175479319663045
14 25 0.07559245975924123
15 25 0.020591877865408892
16 25 0.06800819064638346
17 25 0.397713618764885
18 25 0.18192557244078228
19 25 0.27989812036408135
20 25 0.4747141659720401
21 25 0.13219829183190263
22 25 0.0712215498852411
23 25 0.1365538683447656
24 25 0.1730122046621383
25 25 0.19782971774134878
26 25 0.07890911777846135
27 25 0.48741802166512826
28 25 0.06800034727165431
29 25 0.19790029778131024

0 24 0.002410374299646311
1 24 0.001135020225778581
2 24 0.052746206488256536
3 24 0.0013622417115908537
4 24 0.17494854210063573
5 24 0.002711667748912089
6 24 0.9998907086852581
7 24 0.019549102709117187
8 24 0.020181495227489934
9 24 0.01652331566574979
10 24 0.1159473992446982
11 24 0.017363927912876553
12 24 0.004128089718784838
13 24 0.002503950197984158
14 24 0.007852287991529946
15 24 0.018939844528882557
16 24 0.021492251249091907
17 24 0.38371822454727444
18 24 0.04076767458322704
19 24 0.38369378608454524
20 24 0.13219829183190263
21 24 0.867287058796552
22 24 0.23876102592474874
23 24 0.5465869630580263
24 24 0.3912258786688915
25 24 0.2977155313509448
26 24 0.3836668445349701
27 24 0.2845075172652653
28 24 0.15411686580975695
29 24 0.07071855134503373

0 23 0.004055370518289631
1 23 0.004141654101698541
2 23 0.03499111734799954
3 23 0.026907807392876265
4 23 0.14572544323550085
5 23 0.02234139175279467
6 23 0.019549102709117187
7 23 0.9995061718238035
8 23 0.03552706126183313
9 23 0.016693144433279822
10 23 0.04233899861328129
11 23 0.04461678036422423
12 23 0.0023351324790221737
13 23 0.011422998759923742
14 23 0.010181943012897599
15 23 0.008295358679340824
16 23 0.017912966564972384
17 23 0.47757340625149686
18 23 0.10947730603344903
19 23 0.5249624616954894
20 23 0.0712215498852411
21 23 0.23876102592474874
22 23 0.662781016529067
23 23 0.2878175852839001
24 23 0.1827399981926978
25 23 0.1749801501231334
26 23 0.1407870716665129
27 23 0.09039015786193223
28 23 0.08530866643583622
29 23 0.05154479217508967

0 22 0.015628369055391732
1 22 0.0011562902229728036
2 22 0.002731435793384198
3 22 0.0020129884420278976
4 22 0.04484023856076241
5 22 0.0011345109845613667
6 22 0.020181495227489934
7 22 0.03552706126183313
8 22 0.9999385411069395
9 22 0.026129445214552426
10 22 0.046040203269278344
11 22 0.01327111917340164
12 22 0.0020340516519969727
13 22 0.0022082483854384757
14 22 0.0020656357609072184
15 22 0.0195642483676653
16 22 0.03588666198144669
17 22 0.5282502804567915
18 22 0.20981888755131636
19 22 0.3572417466493465
20 22 0.1365538683447656
21 22 0.5465869630580263
22 22 0.2878175852839001
23 22 0.881083407116834
24 22 0.07120622388313184
25 22 0.08071394961671863
26 22 0.09131274158602418
27 22 0.04807128864817575
28 22 0.039744118892063134
29 22 0.01969303146313849

0 21 0.07693051013093942
1 21 0.01748780826722463
2 21 0.010199662759033388
3 21 0.038269170818633555
4 21 0.09763367595873094
5 21 0.06591118639703819
6 21 0.01652331566574979
7 21 0.016693144433279822
8 21 0.026129445214552426
9 21 0.9999021459967381
10 21 0.03305833863248859
11 21 0.1022616547321795
12 21 0.017519046529235
13 21 0.07146250831461258
14 21 0.009900037871819548
15 21 0.017388125023538332
16 21 0.03332881353914193
17 21 0.5409594662348172
18 21 0.09178215949575866
19 21 0.3901417326672475
20 21 0.1730122046621383
21 21 0.3912258786688915
22 21 0.1827399981926978
23 21 0.07120622388313184
24 21 0.6257829142680612
25 21 0.17165027877690747
26 21 0.23782954462622724
27 21 0.512931637499551
28 21 0.15870514784621667
29 21 0.27363588709949305

0 20 0.006033618792252263
1 20 0.00300425706758629
2 20 0.03813413307143282
3 20 0.023428664636818072
4 20 0.1063362287147616
5 20 0.002751257415156588
6 20 0.1159473992446982
7 20 0.04233899861328129
8 20 0.046040203269278344
9 20 0.03305833863248859
10 20 0.9999239317506088
11 20 0.016053274802494584
12 20 0.011811503026145137
13 20 0.018222957189456185
14 20 0.012953733994373428
15 20 0.014223752981165912
16 20 0.051886766810546124
17 20 0.4640585854283539
18 20 0.17764423692473363
19 20 0.635686298652662
20 20 0.19782971774134878
21 20 0.2977155313509448
22 20 0.1749801501231334
23 20 0.08071394961671863
24 20 0.17165027877690747
25 20 0.6448198481039846
26 20 0.21124707303497312
27 20 0.10698749193125023
28 20 0.10323852588059378
29 20 0.19342267704418087

0 19 0.024180028026252808
1 19 0.048593925115273356
2 19 0.167564320187417
3 19 0.08777823468467696
4 19 0.02274209014202202
5 19 0.09212553874275058
6 19 0.017363927912876553
7 19 0.04461678036422423
8 19 0.01327111917340164
9 19 0.1022616547321795
10 19 0.016053274802494584
11 19 0.9997925469452849
12 19 0.016892336199189145
13 19 0.06042244049734357
14 19 0.06642156719495837
15 19 0.01873177876129314
16 19 0.08863639519845229
17 19 0.7728212902773934
18 19 0.08965823137482663
19 19 0.34712694909880537
20 19 0.07890911777846135
21 19 0.3836668445349701
22 19 0.1407870716665129
23 19 0.09131274158602418
24 19 0.23782954462622724
25 19 0.21124707303497312
26 19 0.8287726777669566
27 19 0.7701735117798596
28 19 0.5472262276348048
29 19 0.6662822945738136

0 18 0.1040180469414908
1 18 0.05008746047815312
2 18 0.005498370727622578
3 18 0.12410767958070985
4 18 0.0026077982685638506
5 18 0.012886690373642052
6 18 0.004128089718784838
7 18 0.0023351324790221737
8 18 0.0020340516519969727
9 18 0.017519046529235
10 18 0.011811503026145137
11 18 0.016892336199189145
12 18 0.9999758412055341
13 18 0.00436975141268101
14 18 0.015692955186168523
15 18 0.5206267657624172
16 18 0.32103483706846936
17 18 0.6204278448497956
18 18 0.6527464212381884
19 18 0.18618243369694562
20 18 0.48741802166512826
21 18 0.2845075172652653
22 18 0.09039015786193223
23 18 0.04807128864817575
24 18 0.512931637499551
25 18 0.10698749193125023
26 18 0.7701735117798596
27 18 0.9449799549553972
28 18 0.06194662254095464
29 18 0.15472281294916038

0 17 0.014276596236088342
1 17 0.017177923280779283
2 17 0.05111550209000984
3 17 0.03589015277525669
4 17 0.006371855281959054
5 17 0.0054175479319663045
6 17 0.002503950197984158
7 17 0.011422998759923742
8 17 0.0022082483854384757
9 17 0.07146250831461258
10 17 0.018222957189456185
11 17 0.06042244049734357
12 17 0.00436975141268101
13 17 0.9974033441850452
14 17 0.02538140672677313
15 17 0.02065545634698431
16 17 0.05981465510696657
17 17 0.49799773074100756
18 17 0.05100779043973039
19 17 0.2409945751530045
20 17 0.06800034727165431
21 17 0.15411686580975695
22 17 0.08530866643583622
23 17 0.039744118892063134
24 17 0.15870514784621667
25 17 0.10323852588059378
26 17 0.5472262276348048
27 17 0.06194662254095464
28 17 0.7744353118204632
29 17 0.5537877185320813

0 16 0.01177760693350893
1 16 0.1317287294379071
2 16 0.0429518138294122
3 16 0.04025786684797616
4 16 0.003892923182705485
5 16 0.07559245975924123
6 16 0.007852287991529946
7 16 0.010181943012897599
8 16 0.0020656357609072184
9 16 0.009900037871819548
10 16 0.012953733994373428
11 16 0.06642156719495837
12 16 0.015692955186168523
13 16 0.02538140672677313
14 16 0.9989790425356764
15 16 0.061535720444130027
16 16 0.1333821337344615
17 16 0.5196368518946809
18 16 0.0997951946449569
19 16 0.16222690628166628
20 16 0.19790029778131024
21 16 0.07071855134503373
22 16 0.05154479217508967
23 16 0.01969303146313849
24 16 0.27363588709949305
25 16 0.19342267704418087
26 16 0.6662822945738136
27 16 0.15472281294916038
28 16 0.5537877185320813
29 16 0.7734211311236436

0 15 0.8554761999062354
1 15 0.0446124124945411
2 15 0.024208624799024605
3 15 0.14313385433183975
4 15 0.014875276589789422
5 15 0.020591877865408892
6 15 0.018939844528882557
7 15 0.008295358679340824
8 15 0.0195642483676653
9 15 0.017388125023538332
10 15 0.014223752981165912
11 15 0.01873177876129314
12 15 0.5206267657624172
13 15 0.02065545634698431
14 15 0.061535720444130027
15 15 0.9829163090985704
16 15 0.058829354622166555
17 15 0.17937517535844966
18 15 0.12662725719188442
19 15 0.09686228544665054
20 15 0.08033949693084604
21 15 0.13210027392667334
22 15 0.050746597930725695
23 15 0.08064695925251028
24 15 0.11444076902969977
25 15 0.07591824785206987
26 15 0.13231121244135688
27 15 0.1083644683864723
28 15 0.12111217957189957
29 15 0.09991501070885384

0 14 0.0446124124945411
1 14 0.6437511918637906
2 14 0.06273635079949375
3 14 0.20753483847255666
4 14 0.012423506889131769
5 14 0.06800819064638346
6 14 0.021492251249091907
7 14 0.017912966564972384
8 14 0.03588666198144669
9 14 0.03332881353914193
10 14 0.051886766810546124
11 14 0.08863639519845229
12 14 0.32103483706846936
13 14 0.05981465510696657
14 14 0.1333821337344615
15 14 0.058829354622166555
16 14 0.9794949552605713
17 14 0.07868112781036678
18 14 0.20595244612359292
19 14 0.13681519426270902
20 14 0.5523138536054725
21 14 0.07803915288507764
22 14 0.12819611355251875
23 14 0.051131186770543464
24 14 0.16906628644749364
25 14 0.12317764610132813
26 14 0.08752070014716434
27 14 0.11380703283372412
28 14 0.19983611037083104
29 14 0.3230198353053447

0 13 0.024208624799024605
1 13 0.06273635079949375
2 13 0.922655052542584
3 13 0.7921095180157195
4 13 0.25210023053173564
5 13 0.397713618764885
6 13 0.38371822454727444
7 13 0.47757340625149686
8 13 0.5282502804567915
9 13 0.5409594662348172
10 13 0.4640585854283539
11 13 0.7728212902773934
12 13 0.6204278448497956
13 13 0.49799773074100756
14 13 0.5196368518946809
15 13 0.17937517535844966
16 13 0.07868112781036678
17 13 0.9753190518567773
18 13 0.1313381751596092
19 13 0.16982169157761248
20 13 0.10393590779848905
21 13 0.24034299272078252
22 13 0.15881327030844444
23 13 0.10020078417560607
24 13 0.14776039474441083
25 13 0.13776005255465731
26 13 0.4046302189089851
27 13 0.06269678598329892
28 13 0.24559741896067977
29 13 0.2113313339984006

0 12 0.14313385433183975
1 12 0.20753483847255666
2 12 0.7921095180157195
3 12 0.8450141490079355
4 12 0.023743040403256414
5 12 0.18192557244078228
6 12 0.04076767458322704
7 12 0.10947730603344903
8 12 0.20981888755131636
9 12 0.09178215949575866
10 12 0.17764423692473363
11 12 0.08965823137482663
12 12 0.6527464212381884
13 12 0.05100779043973039
14 12 0.0997951946449569
15 12 0.12662725719188442
16 12 0.20595244612359292
17 12 0.1313381751596092
18 12 0.992803177303306
19 12 0.08835080330493622
20 12 0.1984621992368698
21 12 0.10035394564455423
22 12 0.08500347847875664
23 12 0.07489064181843559
24 12 0.3172007299197693
25 12 0.10936897084213153
26 12 0.22699844769453784
27 12 0.228727641602575
28 12 0.2879557741873167
29 12 0.16979583406555457

0 11 0.014875276589789422
1 11 0.012423506889131769
2 11 0.25210023053173564
3 11 0.023743040403256414
4 11 0.7449630666900879
5 11 0.27989812036408135
6 11 0.38369378608454524
7 11 0.5249624616954894
8 11 0.3572417466493465
9 11 0.3901417326672475
10 11 0.635686298652662
11 11 0.34712694909880537
12 11 0.18618243369694562
13 11 0.2409945751530045
14 11 0.16222690628166628
15 11 0.09686228544665054
16 11 0.13681519426270902
17 11 0.16982169157761248
18 11 0.08835080330493622
19 11 0.9679759328212196
20 11 0.30033687371551415
21 11 0.4578824961168906
22 11 0.49256243952574846
23 11 0.12415843693586627
24 11 0.14936434254431794
25 11 0.2708535799926902
26 11 0.08624531236084486
27 11 0.030034211348837044
28 11 0.1537207203607792
29 11 0.20014199426271825

0 10 0.020591877865408892
1 10 0.06800819064638346
2 10 0.397713618764885
3 10 0.18192557244078228
4 10 0.27989812036408135
5 10 0.4747141659720401
6 10 0.13219829183190263
7 10 0.0712215498852411
8 10 0.1365538683447656
9 10 0.1730122046621383
10 10 0.19782971774134878
11 10 0.07890911777846135
12 10 0.48741802166512826
13 10 0.06800034727165431
14 10 0.19790029778131024
15 10 0.08033949693084604
16 10 0.5523138536054725
17 10 0.10393590779848905
18 10 0.1984621992368698
19 10 0.30033687371551415
20 10 0.9935724416259336
21 10 0.15269613494895157
22 10 0.377003838217604
23 10 0.07270710803305497
24 10 0.21612398577582265
25 10 0.18165485739960344
26 10 0.15355803803850693
27 10 0.09149360724699958
28 10 0.18618976334791984
29 10 0.3640511407071013

0 9 0.018939844528882557
1 9 0.021492251249091907
2 9 0.38371822454727444
3 9 0.04076767458322704
4 9 0.38369378608454524
5 9 0.13219829183190263
6 9 0.867287058796552
7 9 0.23876102592474874
8 9 0.5465869630580263
9 9 0.3912258786688915
10 9 0.2977155313509448
11 9 0.3836668445349701
12 9 0.2845075172652653
13 9 0.15411686580975695
14 9 0.07071855134503373
15 9 0.13210027392667334
16 9 0.07803915288507764
17 9 0.24034299272078252
18 9 0.10035394564455423
19 9 0.4578824961168906
20 9 0.15269613494895157
21 9 0.9936822378157787
22 9 0.224396269524908
23 9 0.1274020282974922
24 9 0.12741967550002714
25 9 0.24180849575744062
26 9 0.1350925468322011
27 9 0.04605812468364634
28 9 0.13710495882557505
29 9 0.1575672170780845

0 8 0.008295358679340824
1 8 0.017912966564972384
2 8 0.47757340625149686
3 8 0.10947730603344903
4 8 0.5249624616954894
5 8 0.0712215498852411
6 8 0.23876102592474874
7 8 0.662781016529067
8 8 0.2878175852839001
9 8 0.1827399981926978
10 8 0.1749801501231334
11 8 0.1407870716665129
12 8 0.09039015786193223
13 8 0.08530866643583622
14 8 0.05154479217508967
15 8 0.050746597930725695
16 8 0.12819611355251875
17 8 0.15881327030844444
18 8 0.08500347847875664
19 8 0.49256243952574846
20 8 0.377003838217604
21 8 0.224396269524908
22 8 0.9873977384842876
23 8 0.11370515178174438
24 8 0.15775096913138897
25 8 0.24125366073083968
26 8 0.14460804316450557
27 8 0.023902156139994402
28 8 0.15952586504000277
29 8 0.1842112335959763

0 7 0.0195642483676653
1 7 0.03588666198144669
2 7 0.5282502804567915
3 7 0.20981888755131636
4 7 0.3572417466493465
5 7 0.1365538683447656
6 7 0.5465869630580263
7 7 0.2878175852839001
8 7 0.881083407116834
9 7 0.07120622388313184
10 7 0.08071394961671863
11 7 0.09131274158602418
12 7 0.04807128864817575
13 7 0.039744118892063134
14 7 0.01969303146313849
15 7 0.08064695925251028
16 7 0.051131186770543464
17 7 0.10020078417560607
18 7 0.07489064181843559
19 7 0.12415843693586627
20 7 0.07270710803305497
21 7 0.1274020282974922
22 7 0.11370515178174438
23 7 0.941123452983908
24 7 0.11798099681135749
25 7 0.11019356532597346
26 7 0.0873976217380486
27 7 0.03251785844830607
28 7 0.09283921975264582
29 7 0.06473811700530233

0 6 0.017388125023538332
1 6 0.03332881353914193
2 6 0.5409594662348172
3 6 0.09178215949575866
4 6 0.3901417326672475
5 6 0.1730122046621383
6 6 0.3912258786688915
7 6 0.1827399981926978
8 6 0.07120622388313184
9 6 0.6257829142680612
10 6 0.17165027877690747
11 6 0.23782954462622724
12 6 0.512931637499551
13 6 0.15870514784621667
14 6 0.27363588709949305
15 6 0.11444076902969977
16 6 0.16906628644749364
17 6 0.14776039474441083
18 6 0.3172007299197693
19 6 0.14936434254431794
20 6 0.21612398577582265
21 6 0.12741967550002714
22 6 0.15775096913138897
23 6 0.11798099681135749
24 6 0.9894818575695945
25 6 0.14508648488409256
26 6 0.23956278607219617
27 6 0.1518912014817346
28 6 0.3436069772391798
29 6 0.23880156825762805

0 5 0.014223752981165912
1 5 0.051886766810546124
2 5 0.4640585854283539
3 5 0.17764423692473363
4 5 0.635686298652662
5 5 0.19782971774134878
6 5 0.2977155313509448
7 5 0.1749801501231334
8 5 0.08071394961671863
9 5 0.17165027877690747
10 5 0.6448198481039846
11 5 0.21124707303497312
12 5 0.10698749193125023
13 5 0.10323852588059378
14 5 0.19342267704418087
15 5 0.07591824785206987
16 5 0.12317764610132813
17 5 0.13776005255465731
18 5 0.10936897084213153
19 5 0.2708535799926902
20 5 0.18165485739960344
21 5 0.24180849575744062
22 5 0.24125366073083968
23 5 0.11019356532597346
24 5 0.14508648488409256
25 5 0.9293047265711655
26 5 0.11107000060934069
27 5 0.05460366247024144
28 5 0.1432397583927797
29 5 0.20682085366285605

0 4 0.01873177876129314
1 4 0.08863639519845229
2 4 0.7728212902773934
3 4 0.08965823137482663
4 4 0.34712694909880537
5 4 0.07890911777846135
6 4 0.3836668445349701
7 4 0.1407870716665129
8 4 0.09131274158602418
9 4 0.23782954462622724
10 4 0.21124707303497312
11 4 0.8287726777669566
12 4 0.7701735117798596
13 4 0.5472262276348048
14 4 0.6662822945738136
15 4 0.13231121244135688
16 4 0.08752070014716434
17 4 0.4046302189089851
18 4 0.22699844769453784
19 4 0.08624531236084486
20 4 0.15355803803850693
21 4 0.1350925468322011
22 4 0.14460804316450557
23 4 0.0873976217380486
24 4 0.23956278607219617
25 4 0.11107000060934069
26 4 0.9628390450477607
27 4 0.08537018138891382
28 4 0.3027268536031127
29 4 0.16893867537267895

0 3 0.5206267657624172
1 3 0.32103483706846936
2 3 0.6204278448497956
3 3 0.6527464212381884
4 3 0.18618243369694562
5 3 0.48741802166512826
6 3 0.2845075172652653
7 3 0.09039015786193223
8 3 0.04807128864817575
9 3 0.512931637499551
10 3 0.10698749193125023
11 3 0.7701735117798596
12 3 0.9449799549553972
13 3 0.06194662254095464
14 3 0.15472281294916038
15 3 0.1083644683864723
16 3 0.11380703283372412
17 3 0.06269678598329892
18 3 0.228727641602575
19 3 0.030034211348837044
20 3 0.09149360724699958
21 3 0.04605812468364634
22 3 0.023902156139994402
23 3 0.03251785844830607
24 3 0.1518912014817346
25 3 0.05460366247024144
26 3 0.08537018138891382
27 3 0.9367449473068078
28 3 0.08973083435514945
29 3 0.10127301554313789

0 2 0.02065545634698431
1 2 0.05981465510696657
2 2 0.49799773074100756
3 2 0.05100779043973039
4 2 0.2409945751530045
5 2 0.06800034727165431
6 2 0.15411686580975695
7 2 0.08530866643583622
8 2 0.039744118892063134
9 2 0.15870514784621667
10 2 0.10323852588059378
11 2 0.5472262276348048
12 2 0.06194662254095464
13 2 0.7744353118204632
14 2 0.5537877185320813
15 2 0.12111217957189957
16 2 0.19983611037083104
17 2 0.24559741896067977
18 2 0.2879557741873167
19 2 0.1537207203607792
20 2 0.18618976334791984
21 2 0.13710495882557505
22 2 0.15952586504000277
23 2 0.09283921975264582
24 2 0.3436069772391798
25 2 0.1432397583927797
26 2 0.3027268536031127
27 2 0.08973083435514945
28 2 0.8919602414563148
29 2 0.28469893589037293

0 1 0.061535720444130027
1 1 0.1333821337344615
2 1 0.5196368518946809
3 1 0.0997951946449569
4 1 0.16222690628166628
5 1 0.19790029778131024
6 1 0.07071855134503373
7 1 0.05154479217508967
8 1 0.01969303146313849
9 1 0.27363588709949305
10 1 0.19342267704418087
11 1 0.6662822945738136
12 1 0.15472281294916038
13 1 0.5537877185320813
14 1 0.7734211311236436
15 1 0.09991501070885384
16 1 0.3230198353053447
17 1 0.2113313339984006
18 1 0.16979583406555457
19 1 0.20014199426271825
20 1 0.3640511407071013
21 1 0.1575672170780845
22 1 0.1842112335959763
23 1 0.06473811700530233
24 1 0.23880156825762805
25 1 0.20682085366285605
26 1 0.16893867537267895
27 1 0.10127301554313789
28 1 0.28469893589037293
29 1 0.95316624073884



==> matrices/first_baseline/calibrated/libri_dev_trials_f_concat_mat_norm.txt <==
0 40 0.4380341805491869
1 40 0.0006848337122055897
2 40 0.0005061410164126644
3 40 0.001428399055483518
4 40 0.002480043532300089
5 40 0.0013123685319638666
6 40 0.0008372797137927959
7 40 0.0003954647081739845
8 40 4.801623196494231e-05
9 40 0.0012350795193621599
10 40 0.0012015336583039054
11 40 0.003966447188995491
12 40 0.006956973648395326
13 40 3.7406784168901025e-05
14 40 0.00010735416894721794
15 40 0.00032019853138688745
16 40 0.0004037117589164915
17 40 0.0034811973323192256
18 40 0.008232986475822745
19 40 0.0016316192081807207
20 40 0.4082697990074536
21 40 0.3013395918992492
22 40 0.2614429400283532
23 40 0.23216264047403373
24 40 0.22255717087093954
25 40 0.3442434114018258
26 40 0.46070356447854105
27 40 0.2624349779294805
28 40 0.28045184280884716
29 40 0.3881923996550271
30 40 0.15248794234120241
31 40 0.2916714675451986
32 40 0.33280190773898854
33 40 0.3362397340265445
34 40 0.279138438227103
35 40 0.24885255935013503
36 40 0.31301324734567126
37 40 0.2835766983088206
38 40 0.21874064406735877
39 40 0.2491292129873644

0 39 0.0006848337122055897
1 39 0.9649773605421292
2 39 7.404973793162676e-05
3 39 9.776032810224512e-05
4 39 0.0001388063885335235
5 39 2.311767591677362e-05
6 39 0.02179983354120928
7 39 5.584667035369385e-07
8 39 0.00025369228394329474
9 39 0.0020805767562535717
10 39 0.0004517987227683449
11 39 0.00296878587645672
12 39 0.00955606608100535
13 39 1.8471474493213153e-05
14 39 0.007171486070658496
15 39 1.9624523192497174e-06
16 39 0.010154974964356606
17 39 0.019091668021912714
18 39 0.003123030696188721
19 39 0.0008355818191760865
20 39 0.3013395918992492
21 39 0.5935080429204536
22 39 0.5167060602433243
23 39 0.49657504525942603
24 39 0.4776860015127576
25 39 0.5199181750636345
26 39 0.6873683061129202
27 39 0.7328034550294855
28 39 0.4261581873948317
29 39 0.6700324126150405
30 39 0.7400917006958627
31 39 0.6298998040371225
32 39 0.7156030391598285
33 39 0.535056640752961
34 39 0.4127253552958517
35 39 0.5455043408452426
36 39 0.6334825891747109
37 39 0.5103802974682371
38 39 0.7443426294456693
39 39 0.48821208310209147

0 38 0.0005061410164126644
1 38 7.404973793162676e-05
2 38 0.7332404849314644
3 38 9.010556829110771e-05
4 38 0.0018401110923631132
5 38 0.00040983496541362527
6 38 0.00040360702065246433
7 38 7.441338038063129e-07
8 38 0.007815101893389078
9 38 4.5567002717861586e-05
10 38 0.000980560252830134
11 38 0.00014517164198758937
12 38 0.0002779867373760426
13 38 9.790992035275622e-05
14 38 0.0024452019388840475
15 38 0.00107700041971739
16 38 5.283801819675809e-05
17 38 0.0010343460611415794
18 38 8.795842047291454e-05
19 38 0.00036139994947924933
20 38 0.2614429400283532
21 38 0.5167060602433243
22 38 0.03525098948238302
23 38 0.05792536997413315
24 38 0.06167526249867969
25 38 0.09236642359133135
26 38 0.1226772872236862
27 38 0.058429488972191974
28 38 0.07384356531551055
29 38 0.07315873266318601
30 38 0.02604802643223946
31 38 0.04835252943907779
32 38 0.1033757668294071
33 38 0.05352889249198859
34 38 0.05440044185358941
35 38 0.03542784608475847
36 38 0.10584414195927387
37 38 0.08891967329396702
38 38 0.022078913745400105
39 38 0.04049568839478342

0 37 0.001428399055483518
1 37 9.776032810224512e-05
2 37 9.010556829110771e-05
3 37 0.39735877585302776
4 37 5.252422363636974e-05
5 37 8.226572976136787e-05
6 37 0.0037658351652779766
7 37 9.846636811990092e-05
8 37 9.859335387449536e-05
9 37 9.45891368470835e-05
10 37 3.533877527539774e-05
11 37 0.004145755254759985
12 37 0.001370868893792929
13 37 9.372505670295302e-05
14 37 0.0011987289951341077
15 37 7.336284483212656e-05
16 37 8.295137089721085e-05
17 37 0.002277348774797929
18 37 3.320502373497801e-06
19 37 0.0011879161390239478
20 37 0.23216264047403373
21 37 0.49657504525942603
22 37 0.05792536997413315
23 37 0.08437242422392582
24 37 0.025374811431699562
25 37 0.06953234975561072
26 37 0.11027169547436379
27 37 0.03529123802199301
28 37 0.12095972162961761
29 37 0.1291857767651982
30 37 0.11998683113084953
31 37 0.022967449599069743
32 37 0.09376120625212263
33 37 0.0907846600809009
34 37 0.08321239618550434
35 37 0.09981448909562399
36 37 0.07847037198383974
37 37 0.11798941111731111
38 37 0.03096670047544892
39 37 0.029961769966328138

0 36 0.002480043532300089
1 36 0.0001388063885335235
2 36 0.0018401110923631132
3 36 5.252422363636974e-05
4 36 0.4890656365130206
5 36 0.0027667438598757044
6 36 0.00023633885648860302
7 36 0.0022527714907291355
8 36 0.0002643286821069664
9 36 0.00031457655819364154
10 36 0.006981942739804069
11 36 0.0007537174389356831
12 36 0.012326270146527719
13 36 1.1416288732714101e-05
14 36 0.0008496850694555339
15 36 0.0009110866205523269
16 36 0.0021106804719503015
17 36 0.0020515490474788327
18 36 0.011142083720308435
19 36 0.001954973069019555
20 36 0.22255717087093954
21 36 0.4776860015127576
22 36 0.06167526249867969
23 36 0.025374811431699562
24 36 0.40096945458219485
25 36 0.4155649021481784
26 36 0.3940013440333477
27 36 0.31583891711180906
28 36 0.2780186150124093
29 36 0.2559482379317124
30 36 0.10571867510168655
31 36 0.32990131084791496
32 36 0.29532033764834986
33 36 0.22814170112157572
34 36 0.2431407824148651
35 36 0.2732022224274712
36 36 0.394266927214828
37 36 0.23534271180117913
38 36 0.25575236463861595
39 36 0.2657498352696176

0 35 0.0013123685319638666
1 35 2.311767591677362e-05
2 35 0.00040983496541362527
3 35 8.226572976136787e-05
4 35 0.0027667438598757044
5 35 0.6335391130623949
6 35 0.008064758141413003
7 35 0.011203795617263226
8 35 0.0003934556738003678
9 35 0.026511575103407098
10 35 0.0009185673691868619
11 35 6.198206481202267e-05
12 35 0.004971515387797423
13 35 0.004061806658904101
14 35 0.0001669716295440587
15 35 8.114282326113792e-05
16 35 0.0021769190275344116
17 35 0.0006199495384061945
18 35 0.013317994774409881
19 35 0.0007465012999138022
20 35 0.3442434114018258
21 35 0.5199181750636345
22 35 0.09236642359133135
23 35 0.06953234975561072
24 35 0.4155649021481784
25 35 0.4576934261726339
26 35 0.24120646273879495
27 35 0.30519072813702275
28 35 0.32717969589016516
29 35 0.21003144794972253
30 35 0.06549881418973859
31 35 0.5175500819956261
32 35 0.24706370454957927
33 35 0.21050404148785748
34 35 0.24485050728272773
35 35 0.3927599060976331
36 35 0.3492752777233019
37 35 0.2977305354895227
38 35 0.26582443775778886
39 35 0.5562003010615348

0 34 0.0008372797137927959
1 34 0.02179983354120928
2 34 0.00040360702065246433
3 34 0.0037658351652779766
4 34 0.00023633885648860302
5 34 0.008064758141413003
6 34 0.6351973666248932
7 34 0.0036551277533019544
8 34 0.0002765653096871402
9 34 0.048242961615590704
10 34 0.001522815566933002
11 34 0.0015340550485440792
12 34 0.003949839745500789
13 34 2.686844151035624e-05
14 34 0.0008047296982770783
15 34 3.075760172148964e-05
16 34 0.05914646025244868
17 34 0.007827952059529793
18 34 9.302456453788432e-05
19 34 0.00017211085590885175
20 34 0.46070356447854105
21 34 0.6873683061129202
22 34 0.1226772872236862
23 34 0.11027169547436379
24 34 0.3940013440333477
25 34 0.24120646273879495
26 34 0.586167644453247
27 34 0.3911887636800583
28 34 0.524550751555419
29 34 0.3402108274435134
30 34 0.2651108519372184
31 34 0.5842066490918437
32 34 0.45934617032373626
33 34 0.5117189710356139
34 34 0.5584765230386164
35 34 0.6421874544803966
36 34 0.49945092669090935
37 34 0.5468780853087943
38 34 0.3481781035417818
39 34 0.5798946957930367

0 33 0.0003954647081739845
1 33 5.584667035369385e-07
2 33 7.441338038063129e-07
3 33 9.846636811990092e-05
4 33 0.0022527714907291355
5 33 0.011203795617263226
6 33 0.0036551277533019544
7 33 0.6685760702783228
8 33 3.0233372832349923e-05
9 33 0.01418078079746627
10 33 3.257608602169843e-05
11 33 0.0008369785983436084
12 33 0.0031508320007064203
13 33 0.0063972391046452125
14 33 3.0062439881136845e-06
15 33 1.1980613325457672e-06
16 33 0.0030640344915263246
17 33 8.888973706996911e-05
18 33 0.001278665128183021
19 33 0.0
20 33 0.2624349779294805
21 33 0.7328034550294855
22 33 0.058429488972191974
23 33 0.03529123802199301
24 33 0.31583891711180906
25 33 0.30519072813702275
26 33 0.3911887636800583
27 33 0.004266292972337653
28 33 0.07382181581283821
29 33 0.02168306549981048
30 33 0.0
31 33 0.05551275898116767
32 33 0.00855043446701372
33 33 0.02412243709035438
34 33 0.030647796025479398
35 33 0.08976456899102765
36 33 0.03906056849770764
37 33 0.024860932044064844
38 33 0.024870643450845265
39 33 0.045538218197764734

0 32 4.801623196494231e-05
1 32 0.00025369228394329474
2 32 0.007815101893389078
3 32 9.859335387449536e-05
4 32 0.0002643286821069664
5 32 0.0003934556738003678
6 32 0.0002765653096871402
7 32 3.0233372832349923e-05
8 32 1.0
9 32 0.00030486626108424975
10 32 0.001535225976860764
11 32 0.0006222223307060765
12 32 0.0006584489220877
13 32 0.0006276124207323322
14 32 0.00616407814424553
15 32 0.0045600484406928
16 32 5.6651888342306505e-05
17 32 0.0008026027748111654
18 32 2.3011008637620113e-06
19 32 7.17325630433775e-05
20 32 0.28045184280884716
21 32 0.4261581873948317
22 32 0.07384356531551055
23 32 0.12095972162961761
24 32 0.2780186150124093
25 32 0.32717969589016516
26 32 0.524550751555419
27 32 0.07382181581283821
28 32 0.1976973775341419
29 32 0.12593148628104703
30 32 0.040992599293050304
31 32 0.06078714157222505
32 32 0.1053654364491431
33 32 0.08079721566406392
34 32 0.128245491061211
35 32 0.03841316740766593
36 32 0.19159822403559917
37 32 0.12675742886412888
38 32 0.024659614018806626
39 32 0.04769310205791219

0 31 0.0012350795193621599
1 31 0.0020805767562535717
2 31 4.5567002717861586e-05
3 31 9.45891368470835e-05
4 31 0.00031457655819364154
5 31 0.026511575103407098
6 31 0.048242961615590704
7 31 0.01418078079746627
8 31 0.00030486626108424975
9 31 0.8774347181005696
10 31 0.01218773913104166
11 31 0.0005429961635774866
12 31 0.09084742163178502
13 31 0.005099265426789289
14 31 6.788436814096842e-05
15 31 6.197653677689259e-05
16 31 0.03135236306316929
17 31 0.010339931235969073
18 31 0.0010776626355772506
19 31 2.3647626675157438e-05
20 31 0.3881923996550271
21 31 0.6700324126150405
22 31 0.07315873266318601
23 31 0.1291857767651982
24 31 0.2559482379317124
25 31 0.21003144794972253
26 31 0.3402108274435134
27 31 0.02168306549981048
28 31 0.12593148628104703
29 31 0.21689432175363121
30 31 0.09329228616749846
31 31 0.40051757142388905
32 31 0.16340225145864953
33 31 0.22221258004277208
34 31 0.36115514218569
35 31 0.5384537920183461
36 31 0.30460359769541895
37 31 0.2923159084540591
38 31 0.23349034893687873
39 31 0.5860103661910946

0 30 0.0012015336583039054
1 30 0.0004517987227683449
2 30 0.000980560252830134
3 30 3.533877527539774e-05
4 30 0.006981942739804069
5 30 0.0009185673691868619
6 30 0.001522815566933002
7 30 3.257608602169843e-05
8 30 0.001535225976860764
9 30 0.01218773913104166
10 30 0.7214112340935106
11 30 4.961580456113979e-05
12 30 0.002659763777668397
13 30 2.6213783662447124e-05
14 30 0.00010186178893111729
15 30 0.00034255792817881116
16 30 0.0022776505558869445
17 30 0.006851003469285298
18 30 0.0002950428430829288
19 30 1.9717880660500292e-05
20 30 0.15248794234120241
21 30 0.7400917006958627
22 30 0.02604802643223946
23 30 0.11998683113084953
24 30 0.10571867510168655
25 30 0.06549881418973859
26 30 0.2651108519372184
27 30 0.0
28 30 0.040992599293050304
29 30 0.09329228616749846
30 30 0.05205377389045646
31 30 0.28771477905095666
32 30 0.13640113547812455
33 30 0.17564989387361507
34 30 0.45472813708778503
35 30 0.3544554984386508
36 30 0.2164345841536666
37 30 0.407320701712395
38 30 0.07460795265189271
39 30 0.43401307345494866

0 29 0.003966447188995491
1 29 0.00296878587645672
2 29 0.00014517164198758937
3 29 0.004145755254759985
4 29 0.0007537174389356831
5 29 6.198206481202267e-05
6 29 0.0015340550485440792
7 29 0.0008369785983436084
8 29 0.0006222223307060765
9 29 0.0005429961635774866
10 29 4.961580456113979e-05
11 29 0.49053104154862426
12 29 0.0009498999969027323
13 29 0.00873031995472037
14 29 0.001444086709005477
15 29 4.366751106903942e-06
16 29 2.1088513081421274e-05
17 29 0.0003450850577074476
18 29 0.0006199064719037372
19 29 0.00043703333021312684
20 29 0.2916714675451986
21 29 0.6298998040371225
22 29 0.04835252943907779
23 29 0.022967449599069743
24 29 0.32990131084791496
25 29 0.5175500819956261
26 29 0.5842066490918437
27 29 0.05551275898116767
28 29 0.06078714157222505
29 29 0.40051757142388905
30 29 0.28771477905095666
31 29 0.12904704239269002
32 29 0.2550398202201326
33 29 0.22939990972602162
34 29 0.2449485854538976
35 29 0.23337258284995036
36 29 0.26455686117514887
37 29 0.22226550057140168
38 29 0.1323152002251407
39 29 0.0867929215372252

0 28 0.006956973648395326
1 28 0.00955606608100535
2 28 0.0002779867373760426
3 28 0.001370868893792929
4 28 0.012326270146527719
5 28 0.004971515387797423
6 28 0.003949839745500789
7 28 0.0031508320007064203
8 28 0.0006584489220877
9 28 0.09084742163178502
10 28 0.002659763777668397
11 28 0.0009498999969027323
12 28 0.5634600858964877
13 28 0.0024452845153998264
14 28 0.0004070969176805358
15 28 0.0004427035630374757
16 28 0.021283372022350682
17 28 0.021609772183715285
18 28 0.0049658992115447055
19 28 0.0013904123464041616
20 28 0.33280190773898854
21 28 0.7156030391598285
22 28 0.1033757668294071
23 28 0.09376120625212263
24 28 0.29532033764834986
25 28 0.24706370454957927
26 28 0.45934617032373626
27 28 0.00855043446701372
28 28 0.1053654364491431
29 28 0.16340225145864953
30 28 0.13640113547812455
31 28 0.2550398202201326
32 28 0.4033106674405655
33 28 0.45991375131050594
34 28 0.6230369181434597
35 28 0.72987053946127
36 28 0.6067473587126797
37 28 0.578365860414956
38 28 0.5540106033117363
39 28 0.7493359262425644

0 27 3.7406784168901025e-05
1 27 1.8471474493213153e-05
2 27 9.790992035275622e-05
3 27 9.372505670295302e-05
4 27 1.1416288732714101e-05
5 27 0.004061806658904101
6 27 2.686844151035624e-05
7 27 0.0063972391046452125
8 27 0.0006276124207323322
9 27 0.005099265426789289
10 27 2.6213783662447124e-05
11 27 0.00873031995472037
12 27 0.0024452845153998264
13 27 0.8812922788650827
14 27 0.00015423567052222663
15 27 8.176221086340298e-06
16 27 8.266893229429222e-06
17 27 0.001800604769390476
18 27 6.647962625658426e-06
19 27 3.7584175043587293e-06
20 27 0.3362397340265445
21 27 0.535056640752961
22 27 0.05352889249198859
23 27 0.0907846600809009
24 27 0.22814170112157572
25 27 0.21050404148785748
26 27 0.5117189710356139
27 27 0.02412243709035438
28 27 0.08079721566406392
29 27 0.22221258004277208
30 27 0.17564989387361507
31 27 0.22939990972602162
32 27 0.45991375131050594
33 27 0.0976310035998142
34 27 0.1307758776056527
35 27 0.13300358057571607
36 27 0.14701347821037147
37 27 0.11934066490288688
38 27 0.04236562328732566
39 27 0.0947611020751486

0 26 0.00010735416894721794
1 26 0.007171486070658496
2 26 0.0024452019388840475
3 26 0.0011987289951341077
4 26 0.0008496850694555339
5 26 0.0001669716295440587
6 26 0.0008047296982770783
7 26 3.0062439881136845e-06
8 26 0.00616407814424553
9 26 6.788436814096842e-05
10 26 0.00010186178893111729
11 26 0.001444086709005477
12 26 0.0004070969176805358
13 26 0.00015423567052222663
14 26 0.7265247455402534
15 26 0.0007401533460269883
16 26 0.000664482217600433
17 26 0.0030798135212396073
18 26 0.001048951026079439
19 26 0.0005066819063643925
20 26 0.279138438227103
21 26 0.4127253552958517
22 26 0.05440044185358941
23 26 0.08321239618550434
24 26 0.2431407824148651
25 26 0.24485050728272773
26 26 0.5584765230386164
27 26 0.030647796025479398
28 26 0.128245491061211
29 26 0.36115514218569
30 26 0.45472813708778503
31 26 0.2449485854538976
32 26 0.6230369181434597
33 26 0.1307758776056527
34 26 0.6807004701765822
35 26 0.5458548300227647
36 26 0.6009344173872091
37 26 0.7390366802645846
38 26 0.4285633692136343
39 26 0.3919034938876275

0 25 0.00032019853138688745
1 25 1.9624523192497174e-06
2 25 0.00107700041971739
3 25 7.336284483212656e-05
4 25 0.0009110866205523269
5 25 8.114282326113792e-05
6 25 3.075760172148964e-05
7 25 1.1980613325457672e-06
8 25 0.0045600484406928
9 25 6.197653677689259e-05
10 25 0.00034255792817881116
11 25 4.366751106903942e-06
12 25 0.0004427035630374757
13 25 8.176221086340298e-06
14 25 0.0007401533460269883
15 25 0.7035479025731601
16 25 0.0738186156991611
17 25 0.002209513071488102
18 25 5.787761989036848e-06
19 25 0.0002855331633599529
20 25 0.24885255935013503
21 25 0.5455043408452426
22 25 0.03542784608475847
23 25 0.09981448909562399
24 25 0.2732022224274712
25 25 0.3927599060976331
26 25 0.6421874544803966
27 25 0.08976456899102765
28 25 0.03841316740766593
29 25 0.5384537920183461
30 25 0.3544554984386508
31 25 0.23337258284995036
32 25 0.72987053946127
33 25 0.13300358057571607
34 25 0.5458548300227647
35 25 0.0644941455613192
36 25 0.18657720006295292
37 25 0.11085438972933609
38 25 0.26490312442451375
39 25 0.2236562492098134

0 24 0.0004037117589164915
1 24 0.010154974964356606
2 24 5.283801819675809e-05
3 24 8.295137089721085e-05
4 24 0.0021106804719503015
5 24 0.0021769190275344116
6 24 0.05914646025244868
7 24 0.0030640344915263246
8 24 5.6651888342306505e-05
9 24 0.03135236306316929
10 24 0.0022776505558869445
11 24 2.1088513081421274e-05
12 24 0.021283372022350682
13 24 8.266893229429222e-06
14 24 0.000664482217600433
15 24 0.0738186156991611
16 24 0.7079410997040465
17 24 0.023998713633421227
18 24 8.898819309098135e-05
19 24 0.001385321782525424
20 24 0.31301324734567126
21 24 0.6334825891747109
22 24 0.10584414195927387
23 24 0.07847037198383974
24 24 0.394266927214828
25 24 0.3492752777233019
26 24 0.49945092669090935
27 24 0.03906056849770764
28 24 0.19159822403559917
29 24 0.30460359769541895
30 24 0.2164345841536666
31 24 0.26455686117514887
32 24 0.6067473587126797
33 24 0.14701347821037147
34 24 0.6009344173872091
35 24 0.18657720006295292
36 24 0.7050963512697868
37 24 0.726507888341305
38 24 1.0
39 24 0.9796011490414641

0 23 0.0034811973323192256
1 23 0.019091668021912714
2 23 0.0010343460611415794
3 23 0.002277348774797929
4 23 0.0020515490474788327
5 23 0.0006199495384061945
6 23 0.007827952059529793
7 23 8.888973706996911e-05
8 23 0.0008026027748111654
9 23 0.010339931235969073
10 23 0.006851003469285298
11 23 0.0003450850577074476
12 23 0.021609772183715285
13 23 0.001800604769390476
14 23 0.0030798135212396073
15 23 0.002209513071488102
16 23 0.023998713633421227
17 23 0.35248526939363334
18 23 0.0002814492472578242
19 23 0.0006441732651693365
20 23 0.2835766983088206
21 23 0.5103802974682371
22 23 0.08891967329396702
23 23 0.11798941111731111
24 23 0.23534271180117913
25 23 0.2977305354895227
26 23 0.5468780853087943
27 23 0.024860932044064844
28 23 0.12675742886412888
29 23 0.2923159084540591
30 23 0.407320701712395
31 23 0.22226550057140168
32 23 0.578365860414956
33 23 0.11934066490288688
34 23 0.7390366802645846
35 23 0.11085438972933609
36 23 0.726507888341305
37 23 0.6758132645613295
38 23 0.4404923321423179
39 23 0.5372190138688406

0 22 0.008232986475822745
1 22 0.003123030696188721
2 22 8.795842047291454e-05
3 22 3.320502373497801e-06
4 22 0.011142083720308435
5 22 0.013317994774409881
6 22 9.302456453788432e-05
7 22 0.001278665128183021
8 22 2.3011008637620113e-06
9 22 0.0010776626355772506
10 22 0.0002950428430829288
11 22 0.0006199064719037372
12 22 0.0049658992115447055
13 22 6.647962625658426e-06
14 22 0.001048951026079439
15 22 5.787761989036848e-06
16 22 8.898819309098135e-05
17 22 0.0002814492472578242
18 22 0.8277817969142346
19 22 2.1803766566884065e-06
20 22 0.21874064406735877
21 22 0.7443426294456693
22 22 0.022078913745400105
23 22 0.03096670047544892
24 22 0.25575236463861595
25 22 0.26582443775778886
26 22 0.3481781035417818
27 22 0.024870643450845265
28 22 0.024659614018806626
29 22 0.23349034893687873
30 22 0.07460795265189271
31 22 0.1323152002251407
32 22 0.5540106033117363
33 22 0.04236562328732566
34 22 0.4285633692136343
35 22 0.26490312442451375
36 22 1.0
37 22 0.4404923321423179
38 22 0.07289802960004421
39 22 0.2334713750486737

0 21 0.0016316192081807207
1 21 0.0008355818191760865
2 21 0.00036139994947924933
3 21 0.0011879161390239478
4 21 0.001954973069019555
5 21 0.0007465012999138022
6 21 0.00017211085590885175
7 21 0.0
8 21 7.17325630433775e-05
9 21 2.3647626675157438e-05
10 21 1.9717880660500292e-05
11 21 0.00043703333021312684
12 21 0.0013904123464041616
13 21 3.7584175043587293e-06
14 21 0.0005066819063643925
15 21 0.0002855331633599529
16 21 0.001385321782525424
17 21 0.0006441732651693365
18 21 2.1803766566884065e-06
19 21 0.6922233917160205
20 21 0.2491292129873644
21 21 0.48821208310209147
22 21 0.04049568839478342
23 21 0.029961769966328138
24 21 0.2657498352696176
25 21 0.5562003010615348
26 21 0.5798946957930367
27 21 0.045538218197764734
28 21 0.04769310205791219
29 21 0.5860103661910946
30 21 0.43401307345494866
31 21 0.0867929215372252
32 21 0.7493359262425644
33 21 0.0947611020751486
34 21 0.3919034938876275
35 21 0.2236562492098134
36 21 0.9796011490414641
37 21 0.5372190138688406
38 21 0.2334713750486737
39 21 0.543272666589465

0 20 0.4082697990074536
1 20 0.3013395918992492
2 20 0.2614429400283532
3 20 0.23216264047403373
4 20 0.22255717087093954
5 20 0.3442434114018258
6 20 0.46070356447854105
7 20 0.2624349779294805
8 20 0.28045184280884716
9 20 0.3881923996550271
10 20 0.15248794234120241
11 20 0.2916714675451986
12 20 0.33280190773898854
13 20 0.3362397340265445
14 20 0.279138438227103
15 20 0.24885255935013503
16 20 0.31301324734567126
17 20 0.2835766983088206
18 20 0.21874064406735877
19 20 0.2491292129873644
20 20 0.20335248887773996
21 20 0.2435665063544356
22 20 0.17956502064712232
23 20 0.14533513296687126
24 20 0.15382393805268596
25 20 0.0584619565453714
26 20 0.1370333763942013
27 20 0.10900630305324337
28 20 0.10743179664249228
29 20 0.13921208041092475
30 20 0.09888486893542009
31 20 0.21503430054238773
32 20 0.15057409176575187
33 20 0.20446754096136996
34 20 0.1562824726035192
35 20 0.18071422062460626
36 20 0.15559157267520948
37 20 0.1548419800368204
38 20 0.1486683757334228
39 20 0.22289511959988517

0 19 0.3013395918992492
1 19 0.5935080429204536
2 19 0.5167060602433243
3 19 0.49657504525942603
4 19 0.4776860015127576
5 19 0.5199181750636345
6 19 0.6873683061129202
7 19 0.7328034550294855
8 19 0.4261581873948317
9 19 0.6700324126150405
10 19 0.7400917006958627
11 19 0.6298998040371225
12 19 0.7156030391598285
13 19 0.535056640752961
14 19 0.4127253552958517
15 19 0.5455043408452426
16 19 0.6334825891747109
17 19 0.5103802974682371
18 19 0.7443426294456693
19 19 0.48821208310209147
20 19 0.2435665063544356
21 19 1.0
22 19 0.51754451848258
23 19 0.4241847966910082
24 19 0.289640370014866
25 19 0.1270868504181549
26 19 0.19314437011327376
27 19 0.22386128706894257
28 19 0.28149269077100836
29 19 0.1955478313340589
30 19 0.2750015449727132
31 19 0.5430864547306079
32 19 0.318509156224362
33 19 0.36933705855134463
34 19 0.41313662838243864
35 19 0.6217693014020648
36 19 0.2889200193236514
37 19 0.3963000370921544
38 19 0.24297676418099687
39 19 0.6529156972040878

0 18 0.2614429400283532
1 18 0.5167060602433243
2 18 0.03525098948238302
3 18 0.05792536997413315
4 18 0.06167526249867969
5 18 0.09236642359133135
6 18 0.1226772872236862
7 18 0.058429488972191974
8 18 0.07384356531551055
9 18 0.07315873266318601
10 18 0.02604802643223946
11 18 0.04835252943907779
12 18 0.1033757668294071
13 18 0.05352889249198859
14 18 0.05440044185358941
15 18 0.03542784608475847
16 18 0.10584414195927387
17 18 0.08891967329396702
18 18 0.022078913745400105
19 18 0.04049568839478342
20 18 0.17956502064712232
21 18 0.51754451848258
22 18 0.44815335388402056
23 18 0.2971587206902594
24 18 0.17613470471325718
25 18 0.06049324277327899
26 18 0.10230467536119886
27 18 0.09082084654158457
28 18 0.25106036785815766
29 18 0.12097601662618605
30 18 0.2308998247627588
31 18 0.2585663770782222
32 18 0.17090511610442935
33 18 0.256404985978222
34 18 0.2688428382930099
35 18 0.4522169344284217
36 18 0.1569480508580806
37 18 0.28864627410228255
38 18 0.1556085021410081
39 18 0.45048125122459437

0 17 0.23216264047403373
1 17 0.49657504525942603
2 17 0.05792536997413315
3 17 0.08437242422392582
4 17 0.025374811431699562
5 17 0.06953234975561072
6 17 0.11027169547436379
7 17 0.03529123802199301
8 17 0.12095972162961761
9 17 0.1291857767651982
10 17 0.11998683113084953
11 17 0.022967449599069743
12 17 0.09376120625212263
13 17 0.0907846600809009
14 17 0.08321239618550434
15 17 0.09981448909562399
16 17 0.07847037198383974
17 17 0.11798941111731111
18 17 0.03096670047544892
19 17 0.029961769966328138
20 17 0.14533513296687126
21 17 0.4241847966910082
22 17 0.2971587206902594
23 17 0.3943319734827065
24 17 0.08707548505439631
25 17 0.0
26 17 0.07284234195214455
27 17 0.03963637649431598
28 17 0.19678829927437672
29 17 0.06247757607841453
30 17 0.16679151462553835
31 17 0.1892771904768572
32 17 0.11607654721272648
33 17 0.1817182985970215
34 17 0.2727534693617446
35 17 0.30948521976821075
36 17 0.09298936036274093
37 17 0.2784348852102808
38 17 0.0633537346042772
39 17 0.38703422220786005

0 16 0.22255717087093954
1 16 0.4776860015127576
2 16 0.06167526249867969
3 16 0.025374811431699562
4 16 0.40096945458219485
5 16 0.4155649021481784
6 16 0.3940013440333477
7 16 0.31583891711180906
8 16 0.2780186150124093
9 16 0.2559482379317124
10 16 0.10571867510168655
11 16 0.32990131084791496
12 16 0.29532033764834986
13 16 0.22814170112157572
14 16 0.2431407824148651
15 16 0.2732022224274712
16 16 0.394266927214828
17 16 0.23534271180117913
18 16 0.25575236463861595
19 16 0.2657498352696176
20 16 0.15382393805268596
21 16 0.289640370014866
22 16 0.17613470471325718
23 16 0.08707548505439631
24 16 0.44124397278828914
25 16 0.2572216434087231
26 16 0.14417311483046544
27 16 0.33052487059301855
28 16 0.09174961379286803
29 16 0.22123078962577156
30 16 0.13528665739583823
31 16 0.34207432495169043
32 16 0.21987264293264033
33 16 0.1956009785119345
34 16 0.07564795580233358
35 16 0.2056595655805004
36 16 0.2384080281854624
37 16 0.10225743115359533
38 16 0.40282726580673434
39 16 0.2787970224590312

0 15 0.3442434114018258
1 15 0.5199181750636345
2 15 0.09236642359133135
3 15 0.06953234975561072
4 15 0.4155649021481784
5 15 0.4576934261726339
6 15 0.24120646273879495
7 15 0.30519072813702275
8 15 0.32717969589016516
9 15 0.21003144794972253
10 15 0.06549881418973859
11 15 0.5175500819956261
12 15 0.24706370454957927
13 15 0.21050404148785748
14 15 0.24485050728272773
15 15 0.3927599060976331
16 15 0.3492752777233019
17 15 0.2977305354895227
18 15 0.26582443775778886
19 15 0.5562003010615348
20 15 0.0584619565453714
21 15 0.1270868504181549
22 15 0.06049324277327899
23 15 0.0
24 15 0.2572216434087231
25 15 0.49144892633125903
26 15 0.13068209565089944
27 15 0.3889645752904665
28 15 0.044024381961957744
29 15 0.25030851285520817
30 15 0.11970815723030492
31 15 0.18558563996318256
32 15 0.20833364476380675
33 15 0.12649451286063604
34 15 0.014035263173424378
35 15 0.08852620238954408
36 15 0.22752121752275595
37 15 0.04076714152020025
38 15 0.40614321125507585
39 15 0.061246428162378075

0 14 0.46070356447854105
1 14 0.6873683061129202
2 14 0.1226772872236862
3 14 0.11027169547436379
4 14 0.3940013440333477
5 14 0.24120646273879495
6 14 0.586167644453247
7 14 0.3911887636800583
8 14 0.524550751555419
9 14 0.3402108274435134
10 14 0.2651108519372184
11 14 0.5842066490918437
12 14 0.45934617032373626
13 14 0.5117189710356139
14 14 0.5584765230386164
15 14 0.6421874544803966
16 14 0.49945092669090935
17 14 0.5468780853087943
18 14 0.3481781035417818
19 14 0.5798946957930367
20 14 0.1370333763942013
21 14 0.19314437011327376
22 14 0.10230467536119886
23 14 0.07284234195214455
24 14 0.14417311483046544
25 14 0.13068209565089944
26 14 0.2721118321721245
27 14 0.25109654660677455
28 14 0.06000119563951389
29 14 0.22868534372975213
30 14 0.16414965144318264
31 14 0.20352136643415897
32 14 0.2431894855656004
33 14 0.21965517963974324
34 14 0.12540281010905538
35 14 0.1535284851233363
36 14 0.22371434094586573
37 14 0.13018392225013825
38 14 0.22913606965421546
39 14 0.09824026794764774

0 13 0.2624349779294805
1 13 0.7328034550294855
2 13 0.058429488972191974
3 13 0.03529123802199301
4 13 0.31583891711180906
5 13 0.30519072813702275
6 13 0.3911887636800583
7 13 0.004266292972337653
8 13 0.07382181581283821
9 13 0.02168306549981048
10 13 0.0
11 13 0.05551275898116767
12 13 0.00855043446701372
13 13 0.02412243709035438
14 13 0.030647796025479398
15 13 0.08976456899102765
16 13 0.03906056849770764
17 13 0.024860932044064844
18 13 0.024870643450845265
19 13 0.045538218197764734
20 13 0.10900630305324337
21 13 0.22386128706894257
22 13 0.09082084654158457
23 13 0.03963637649431598
24 13 0.33052487059301855
25 13 0.3889645752904665
26 13 0.25109654660677455
27 13 0.6485158683856393
28 13 0.04394012987274182
29 13 0.33788832039353794
30 13 0.21705750330752835
31 13 0.319816460988728
32 13 0.3469542847410684
33 13 0.21806033995884222
34 13 0.07243038498050926
35 13 0.1422465592005781
36 13 0.31745222295313535
37 13 0.0858000980626687
38 13 0.5475132365229696
39 13 0.11226908987185912

0 12 0.28045184280884716
1 12 0.4261581873948317
2 12 0.07384356531551055
3 12 0.12095972162961761
4 12 0.2780186150124093
5 12 0.32717969589016516
6 12 0.524550751555419
7 12 0.07382181581283821
8 12 0.1976973775341419
9 12 0.12593148628104703
10 12 0.040992599293050304
11 12 0.06078714157222505
12 12 0.1053654364491431
13 12 0.08079721566406392
14 12 0.128245491061211
15 12 0.03841316740766593
16 12 0.19159822403559917
17 12 0.12675742886412888
18 12 0.024659614018806626
19 12 0.04769310205791219
20 12 0.10743179664249228
21 12 0.28149269077100836
22 12 0.25106036785815766
23 12 0.19678829927437672
24 12 0.09174961379286803
25 12 0.044024381961957744
26 12 0.06000119563951389
27 12 0.04394012987274182
28 12 0.2421848397172368
29 12 0.0785009363075871
30 12 0.14447299174458705
31 12 0.14644075199557344
32 12 0.09958801163396522
33 12 0.1634036059284755
34 12 0.1933157475614409
35 12 0.2848546226823638
36 12 0.11341003554979373
37 12 0.21007152660408204
38 12 0.105134621423047
39 12 0.24822810778170307

0 11 0.3881923996550271
1 11 0.6700324126150405
2 11 0.07315873266318601
3 11 0.1291857767651982
4 11 0.2559482379317124
5 11 0.21003144794972253
6 11 0.3402108274435134
7 11 0.02168306549981048
8 11 0.12593148628104703
9 11 0.21689432175363121
10 11 0.09329228616749846
11 11 0.40051757142388905
12 11 0.16340225145864953
13 11 0.22221258004277208
14 11 0.36115514218569
15 11 0.5384537920183461
16 11 0.30460359769541895
17 11 0.2923159084540591
18 11 0.23349034893687873
19 11 0.5860103661910946
20 11 0.13921208041092475
21 11 0.1955478313340589
22 11 0.12097601662618605
23 11 0.06247757607841453
24 11 0.22123078962577156
25 11 0.25030851285520817
26 11 0.22868534372975213
27 11 0.33788832039353794
28 11 0.0785009363075871
29 11 0.343318541549915
30 11 0.2324450917644343
31 11 0.2281042569124846
32 11 0.2840085415484706
33 11 0.24231556160862444
34 11 0.09801339352976512
35 11 0.14279919451222847
36 11 0.2653030567304568
37 11 0.12302170386401012
38 11 0.40585196024386694
39 11 0.12048038786511667

0 10 0.15248794234120241
1 10 0.7400917006958627
2 10 0.02604802643223946
3 10 0.11998683113084953
4 10 0.10571867510168655
5 10 0.06549881418973859
6 10 0.2651108519372184
7 10 0.0
8 10 0.040992599293050304
9 10 0.09329228616749846
10 10 0.05205377389045646
11 10 0.28771477905095666
12 10 0.13640113547812455
13 10 0.17564989387361507
14 10 0.45472813708778503
15 10 0.3544554984386508
16 10 0.2164345841536666
17 10 0.407320701712395
18 10 0.07460795265189271
19 10 0.43401307345494866
20 10 0.09888486893542009
21 10 0.2750015449727132
22 10 0.2308998247627588
23 10 0.16679151462553835
24 10 0.13528665739583823
25 10 0.11970815723030492
26 10 0.16414965144318264
27 10 0.21705750330752835
28 10 0.14447299174458705
29 10 0.2324450917644343
30 10 0.726953286623086
31 10 0.1558323214223655
32 10 0.275435671742646
33 10 0.2607396346402039
34 10 0.1503566688365407
35 10 0.2560819931053118
36 10 0.19020418218441906
37 10 0.23506622917572
38 10 0.32505490384453495
39 10 0.19712056808247452

0 9 0.2916714675451986
1 9 0.6298998040371225
2 9 0.04835252943907779
3 9 0.022967449599069743
4 9 0.32990131084791496
5 9 0.5175500819956261
6 9 0.5842066490918437
7 9 0.05551275898116767
8 9 0.06078714157222505
9 9 0.40051757142388905
10 9 0.28771477905095666
11 9 0.12904704239269002
12 9 0.2550398202201326
13 9 0.22939990972602162
14 9 0.2449485854538976
15 9 0.23337258284995036
16 9 0.26455686117514887
17 9 0.22226550057140168
18 9 0.1323152002251407
19 9 0.0867929215372252
20 9 0.21503430054238773
21 9 0.5430864547306079
22 9 0.2585663770782222
23 9 0.1892771904768572
24 9 0.34207432495169043
25 9 0.18558563996318256
26 9 0.20352136643415897
27 9 0.319816460988728
28 9 0.14644075199557344
29 9 0.2281042569124846
30 9 0.1558323214223655
31 9 0.5974437460951256
32 9 0.29581001555427205
33 9 0.29616374320358846
34 9 0.22277203620669048
35 9 0.36003930461812694
36 9 0.2886200015603102
37 9 0.20455209592155943
38 9 0.35793977728682613
39 9 0.3552140099102688

0 8 0.33280190773898854
1 8 0.7156030391598285
2 8 0.1033757668294071
3 8 0.09376120625212263
4 8 0.29532033764834986
5 8 0.24706370454957927
6 8 0.45934617032373626
7 8 0.00855043446701372
8 8 0.1053654364491431
9 8 0.16340225145864953
10 8 0.13640113547812455
11 8 0.2550398202201326
12 8 0.4033106674405655
13 8 0.45991375131050594
14 8 0.6230369181434597
15 8 0.72987053946127
16 8 0.6067473587126797
17 8 0.578365860414956
18 8 0.5540106033117363
19 8 0.7493359262425644
20 8 0.15057409176575187
21 8 0.318509156224362
22 8 0.17090511610442935
23 8 0.11607654721272648
24 8 0.21987264293264033
25 8 0.20833364476380675
26 8 0.2431894855656004
27 8 0.3469542847410684
28 8 0.09958801163396522
29 8 0.2840085415484706
30 8 0.275435671742646
31 8 0.29581001555427205
32 8 0.3542826646079798
33 8 0.27798078452823083
34 8 0.16007665682286373
35 8 0.22293224801980063
36 8 0.2842730647341243
37 8 0.19355522812492915
38 8 0.3281677349295984
39 8 0.17605683732542388

0 7 0.3362397340265445
1 7 0.535056640752961
2 7 0.05352889249198859
3 7 0.0907846600809009
4 7 0.22814170112157572
5 7 0.21050404148785748
6 7 0.5117189710356139
7 7 0.02412243709035438
8 7 0.08079721566406392
9 7 0.22221258004277208
10 7 0.17564989387361507
11 7 0.22939990972602162
12 7 0.45991375131050594
13 7 0.0976310035998142
14 7 0.1307758776056527
15 7 0.13300358057571607
16 7 0.14701347821037147
17 7 0.11934066490288688
18 7 0.04236562328732566
19 7 0.0947611020751486
20 7 0.20446754096136996
21 7 0.36933705855134463
22 7 0.256404985978222
23 7 0.1817182985970215
24 7 0.1956009785119345
25 7 0.12649451286063604
26 7 0.21965517963974324
27 7 0.21806033995884222
28 7 0.1634036059284755
29 7 0.24231556160862444
30 7 0.2607396346402039
31 7 0.29616374320358846
32 7 0.27798078452823083
33 7 0.3663671600579929
34 7 0.23921924572575445
35 7 0.30150351785594254
36 7 0.24655856963871728
37 7 0.2575289873317854
38 7 0.27830480960184856
39 7 0.24591201510484842

0 6 0.279138438227103
1 6 0.4127253552958517
2 6 0.05440044185358941
3 6 0.08321239618550434
4 6 0.2431407824148651
5 6 0.24485050728272773
6 6 0.5584765230386164
7 6 0.030647796025479398
8 6 0.128245491061211
9 6 0.36115514218569
10 6 0.45472813708778503
11 6 0.2449485854538976
12 6 0.6230369181434597
13 6 0.1307758776056527
14 6 0.6807004701765822
15 6 0.5458548300227647
16 6 0.6009344173872091
17 6 0.7390366802645846
18 6 0.4285633692136343
19 6 0.3919034938876275
20 6 0.1562824726035192
21 6 0.41313662838243864
22 6 0.2688428382930099
23 6 0.2727534693617446
24 6 0.07564795580233358
25 6 0.014035263173424378
26 6 0.12540281010905538
27 6 0.07243038498050926
28 6 0.1933157475614409
29 6 0.09801339352976512
30 6 0.1503566688365407
31 6 0.22277203620669048
32 6 0.16007665682286373
33 6 0.23921924572575445
34 6 0.41283662494421697
35 6 0.33176400125355393
36 6 0.14331010760092525
37 6 0.2803342080206946
38 6 0.08764829374513873
39 6 0.2889650889085462

0 5 0.24885255935013503
1 5 0.5455043408452426
2 5 0.03542784608475847
3 5 0.09981448909562399
4 5 0.2732022224274712
5 5 0.3927599060976331
6 5 0.6421874544803966
7 5 0.08976456899102765
8 5 0.03841316740766593
9 5 0.5384537920183461
10 5 0.3544554984386508
11 5 0.23337258284995036
12 5 0.72987053946127
13 5 0.13300358057571607
14 5 0.5458548300227647
15 5 0.0644941455613192
16 5 0.18657720006295292
17 5 0.11085438972933609
18 5 0.26490312442451375
19 5 0.2236562492098134
20 5 0.18071422062460626
21 5 0.6217693014020648
22 5 0.4522169344284217
23 5 0.30948521976821075
24 5 0.2056595655805004
25 5 0.08852620238954408
26 5 0.1535284851233363
27 5 0.1422465592005781
28 5 0.2848546226823638
29 5 0.14279919451222847
30 5 0.2560819931053118
31 5 0.36003930461812694
32 5 0.22293224801980063
33 5 0.30150351785594254
34 5 0.33176400125355393
35 5 0.6191615153006262
36 5 0.22125941358558504
37 5 0.3420176608900709
38 5 0.21230722088520873
39 5 0.4638183897960035

0 4 0.31301324734567126
1 4 0.6334825891747109
2 4 0.10584414195927387
3 4 0.07847037198383974
4 4 0.394266927214828
5 4 0.3492752777233019
6 4 0.49945092669090935
7 4 0.03906056849770764
8 4 0.19159822403559917
9 4 0.30460359769541895
10 4 0.2164345841536666
11 4 0.26455686117514887
12 4 0.6067473587126797
13 4 0.14701347821037147
14 4 0.6009344173872091
15 4 0.18657720006295292
16 4 0.7050963512697868
17 4 0.726507888341305
18 4 1.0
19 4 0.9796011490414641
20 4 0.15559157267520948
21 4 0.2889200193236514
22 4 0.1569480508580806
23 4 0.09298936036274093
24 4 0.2384080281854624
25 4 0.22752121752275595
26 4 0.22371434094586573
27 4 0.31745222295313535
28 4 0.11341003554979373
29 4 0.2653030567304568
30 4 0.19020418218441906
31 4 0.2886200015603102
32 4 0.2842730647341243
33 4 0.24655856963871728
34 4 0.14331010760092525
35 4 0.22125941358558504
36 4 0.3114980675824239
37 4 0.15614452260740902
38 4 0.33525627070352393
39 4 0.17455994841849282

0 3 0.2835766983088206
1 3 0.5103802974682371
2 3 0.08891967329396702
3 3 0.11798941111731111
4 3 0.23534271180117913
5 3 0.2977305354895227
6 3 0.5468780853087943
7 3 0.024860932044064844
8 3 0.12675742886412888
9 3 0.2923159084540591
10 3 0.407320701712395
11 3 0.22226550057140168
12 3 0.578365860414956
13 3 0.11934066490288688
14 3 0.7390366802645846
15 3 0.11085438972933609
16 3 0.726507888341305
17 3 0.6758132645613295
18 3 0.4404923321423179
19 3 0.5372190138688406
20 3 0.1548419800368204
21 3 0.3963000370921544
22 3 0.28864627410228255
23 3 0.2784348852102808
24 3 0.10225743115359533
25 3 0.04076714152020025
26 3 0.13018392225013825
27 3 0.0858000980626687
28 3 0.21007152660408204
29 3 0.12302170386401012
30 3 0.23506622917572
31 3 0.20455209592155943
32 3 0.19355522812492915
33 3 0.2575289873317854
34 3 0.2803342080206946
35 3 0.3420176608900709
36 3 0.15614452260740902
37 3 0.343719939093224
38 3 0.10973097684398463
39 3 0.29498911860220767

0 2 0.21874064406735877
1 2 0.7443426294456693
2 2 0.022078913745400105
3 2 0.03096670047544892
4 2 0.25575236463861595
5 2 0.26582443775778886
6 2 0.3481781035417818
7 2 0.024870643450845265
8 2 0.024659614018806626
9 2 0.23349034893687873
10 2 0.07460795265189271
11 2 0.1323152002251407
12 2 0.5540106033117363
13 2 0.04236562328732566
14 2 0.4285633692136343
15 2 0.26490312442451375
16 2 1.0
17 2 0.4404923321423179
18 2 0.07289802960004421
19 2 0.2334713750486737
20 2 0.1486683757334228
21 2 0.24297676418099687
22 2 0.1556085021410081
23 2 0.0633537346042772
24 2 0.40282726580673434
25 2 0.40614321125507585
26 2 0.22913606965421546
27 2 0.5475132365229696
28 2 0.105134621423047
29 2 0.40585196024386694
30 2 0.32505490384453495
31 2 0.35793977728682613
32 2 0.3281677349295984
33 2 0.27830480960184856
34 2 0.08764829374513873
35 2 0.21230722088520873
36 2 0.33525627070352393
37 2 0.10973097684398463
38 2 0.7868322585208879
39 2 0.17576833276297216

0 1 0.2491292129873644
1 1 0.48821208310209147
2 1 0.04049568839478342
3 1 0.029961769966328138
4 1 0.2657498352696176
5 1 0.5562003010615348
6 1 0.5798946957930367
7 1 0.045538218197764734
8 1 0.04769310205791219
9 1 0.5860103661910946
10 1 0.43401307345494866
11 1 0.0867929215372252
12 1 0.7493359262425644
13 1 0.0947611020751486
14 1 0.3919034938876275
15 1 0.2236562492098134
16 1 0.9796011490414641
17 1 0.5372190138688406
18 1 0.2334713750486737
19 1 0.543272666589465
20 1 0.22289511959988517
21 1 0.6529156972040878
22 1 0.45048125122459437
23 1 0.38703422220786005
24 1 0.2787970224590312
25 1 0.061246428162378075
26 1 0.09824026794764774
27 1 0.11226908987185912
28 1 0.24822810778170307
29 1 0.12048038786511667
30 1 0.19712056808247452
31 1 0.3552140099102688
32 1 0.17605683732542388
33 1 0.24591201510484842
34 1 0.2889650889085462
35 1 0.4638183897960035
36 1 0.17455994841849282
37 1 0.29498911860220767
38 1 0.17576833276297216
39 1 0.7119404698983117



==> matrices/first_baseline/calibrated/vctk_dev_trials_f_common_concat_mat_norm.txt <==
0 30 0.6551102609820766
1 30 5.656840569228308e-05
2 30 1.4860000086336773e-06
3 30 4.3140423389861545e-05
4 30 0.00017482310771431078
5 30 0.0010699537230641203
6 30 2.841461113450638e-05
7 30 1.6880252123046176e-05
8 30 0.00040791749212533266
9 30 0.000802697204709304
10 30 5.2437644773432955e-05
11 30 2.4368548848833807e-05
12 30 0.000366163837937578
13 30 0.0158444841518445
14 30 2.0436444057676574e-05
15 30 0.6002083855904838
16 30 0.6750369396182945
17 30 0.5606766041006216
18 30 0.5239376974475046
19 30 0.6549740625029009
20 30 0.3178423247860314
21 30 0.7212029962546844
22 30 0.5086206420257257
23 30 0.3582344249520723
24 30 0.5912013101367113
25 30 0.6314065704209363
26 30 0.38716847504297386
27 30 0.5640853046320621
28 30 0.6678519242073162
29 30 0.5739424039149194

0 29 5.656840569228308e-05
1 29 0.7469887168385021
2 29 8.935460889608279e-06
3 29 4.37790596038738e-06
4 29 0.03865419517854827
5 29 0.0002562905496328464
6 29 4.752330888999054e-05
7 29 0.00015115065409895196
8 29 0.0038984158010196873
9 29 0.0040363809983665145
10 29 0.01941036731952533
11 29 1.8705506418385028e-06
12 29 0.010549036771818888
13 29 0.0023456926488195327
14 29 7.892712889062003e-06
15 29 0.6750369396182945
16 29 0.18001272368029422
17 29 0.39121596038975653
18 29 0.7934151594431829
19 29 0.2851917703232933
20 29 0.2497984642993672
21 29 0.3696236038129843
22 29 0.378381616066552
23 29 0.34173535597920796
24 29 0.3722528753357592
25 29 0.5064899479120305
26 29 0.5952032516162472
27 29 0.2815165633613448
28 29 0.5103516245410546
29 29 0.6639239566308125

0 28 1.4860000086336773e-06
1 28 8.935460889608279e-06
2 28 0.6823679142040292
3 28 0.000260019401507251
4 28 2.1918221658170105e-06
5 28 1.8645133577686583e-05
6 28 7.966028388573057e-06
7 28 7.589749910552616e-05
8 28 3.577600913612645e-05
9 28 1.2343855845804791e-05
10 28 9.265927946239814e-05
11 28 4.381891051497927e-05
12 28 1.837173235823269e-05
13 28 2.1561420529189297e-05
14 28 0.00010005693492017762
15 28 0.5606766041006216
16 28 0.39121596038975653
17 28 0.9111912820189186
18 28 0.8307376163483369
19 28 0.9546101588241803
20 28 0.8029950980124727
21 28 0.8790620842112403
22 28 0.9302804151142278
23 28 0.6933788868124539
24 28 0.81827845457493
25 28 0.7880675039534205
26 28 0.7448105369007728
27 28 0.693603267504778
28 28 0.9042819502285163
29 28 0.9409813029750264

0 27 4.3140423389861545e-05
1 27 4.37790596038738e-06
2 27 0.000260019401507251
3 27 0.6451266165057801
4 27 2.735485726258342e-06
5 27 6.249630521203187e-05
6 27 0.00019596078369533808
7 27 0.00036824757013813493
8 27 7.265768614119252e-05
9 27 0.00105732750752863
10 27 1.5507639638897213e-05
11 27 9.603891723057962e-05
12 27 8.971806367384991e-05
13 27 0.0001565869395094619
14 27 0.0008707622380390637
15 27 0.5239376974475046
16 27 0.7934151594431829
17 27 0.8307376163483369
18 27 0.8620801287151261
19 27 0.951093002469083
20 27 0.14263692097518585
21 27 0.485274475748036
22 27 0.40418808067719714
23 27 0.22494765905676392
24 27 0.8597391951310831
25 27 0.6258377288997949
26 27 0.21563346585885673
27 27 0.49864907868601344
28 27 0.60155523453201
29 27 0.4175199749435947

0 26 0.00017482310771431078
1 26 0.03865419517854827
2 26 2.1918221658170105e-06
3 26 2.735485726258342e-06
4 26 0.9132575930413165
5 26 2.6469980542319374e-05
6 26 1.7600967621923726e-06
7 26 0.00021691651269518583
8 26 0.006896332552932896
9 26 0.013890056062354316
10 26 0.05023962806793696
11 26 5.182050813624204e-06
12 26 0.005598578914383017
13 26 0.002426373967465799
14 26 0.00021089001441049088
15 26 0.6549740625029009
16 26 0.2851917703232933
17 26 0.9546101588241803
18 26 0.951093002469083
19 26 0.415793796850288
20 26 0.0
21 26 0.23280591596439779
22 26 0.12585812747859768
23 26 0.17734268277467247
24 26 0.4673360550249098
25 26 0.41029374093081994
26 26 0.3647763117836769
27 26 0.24493819650011014
28 26 0.3317448840668661
29 26 0.3482145948334154

0 25 0.0010699537230641203
1 25 0.0002562905496328464
2 25 1.8645133577686583e-05
3 25 6.249630521203187e-05
4 25 2.6469980542319374e-05
5 25 0.3465354397246043
6 25 1.1204398045997896e-05
7 25 2.2248670064844117e-05
8 25 0.0001244731794084926
9 25 0.0001557725586063944
10 25 8.085985910357041e-05
11 25 7.375701677739899e-05
12 25 0.0005372662992749066
13 25 0.00862208243046375
14 25 4.1808606257363414e-05
15 25 0.3178423247860314
16 25 0.2497984642993672
17 25 0.8029950980124727
18 25 0.14263692097518585
19 25 0.0
20 25 0.6063164835170411
21 25 0.5709456460725119
22 25 0.6781336229662875
23 25 0.3425861640173141
24 25 0.26707287622565123
25 25 0.5535565483934656
26 25 0.49475939526047
27 25 0.3107972825605508
28 25 0.647641281492107
29 25 0.6767421530123724

0 24 2.841461113450638e-05
1 24 4.752330888999054e-05
2 24 7.966028388573057e-06
3 24 0.00019596078369533808
4 24 1.7600967621923726e-06
5 24 1.1204398045997896e-05
6 24 0.8922431434440671
7 24 0.0002503004959056825
8 24 3.401099684442069e-05
9 24 0.0
10 24 1.1676505354878535e-05
11 24 3.886051858521652e-05
12 24 3.0122889355083974e-06
13 24 4.5204016215296105e-06
14 24 1.0770319331884457e-05
15 24 0.7212029962546844
16 24 0.3696236038129843
17 24 0.8790620842112403
18 24 0.485274475748036
19 24 0.23280591596439779
20 24 0.5709456460725119
21 24 0.9133189767988857
22 24 0.8939424400808685
23 24 0.9137095623193583
24 24 0.9667186694343536
25 24 0.9932040797345365
26 24 0.9049013948614135
27 24 0.9412044844682994
28 24 0.9790600379389032
29 24 0.9448918537721037

0 23 1.6880252123046176e-05
1 23 0.00015115065409895196
2 23 7.589749910552616e-05
3 23 0.00036824757013813493
4 23 0.00021691651269518583
5 23 2.2248670064844117e-05
6 23 0.0002503004959056825
7 23 0.9619077105635754
8 23 0.004458266578835683
9 23 9.237248904211105e-06
10 23 0.002914289906744142
11 23 5.747944561912043e-06
12 23 5.5600239071397996e-05
13 23 3.662294890736341e-05
14 23 0.001077076356914505
15 23 0.5086206420257257
16 23 0.378381616066552
17 23 0.9302804151142278
18 23 0.40418808067719714
19 23 0.12585812747859768
20 23 0.6781336229662875
21 23 0.8939424400808685
22 23 0.8984276353189398
23 23 0.7120743780471075
24 23 0.8011306117562489
25 23 0.8680315961341065
26 23 0.7924208076647424
27 23 0.7630452771145075
28 23 0.9618957642588642
29 23 0.90933281404726

0 22 0.00040791749212533266
1 22 0.0038984158010196873
2 22 3.577600913612645e-05
3 22 7.265768614119252e-05
4 22 0.006896332552932896
5 22 0.0001244731794084926
6 22 3.401099684442069e-05
7 22 0.004458266578835683
8 22 0.9206762702242324
9 22 0.00400335807462141
10 22 0.060519095789609935
11 22 0.0070968138080859805
12 22 0.03967229904895432
13 22 0.014642896352328355
14 22 0.14924318453501012
15 22 0.3582344249520723
16 22 0.34173535597920796
17 22 0.6933788868124539
18 22 0.22494765905676392
19 22 0.17734268277467247
20 22 0.3425861640173141
21 22 0.9137095623193583
22 22 0.7120743780471075
23 22 0.7300562602525292
24 22 0.9637005198036088
25 22 0.9859429779556903
26 22 0.6800264091124103
27 22 0.8865148664006952
28 22 0.9349549666271422
29 22 0.8930919607908139

0 21 0.000802697204709304
1 21 0.0040363809983665145
2 21 1.2343855845804791e-05
3 21 0.00105732750752863
4 21 0.013890056062354316
5 21 0.0001557725586063944
6 21 0.0
7 21 9.237248904211105e-06
8 21 0.00400335807462141
9 21 0.9660914182174751
10 21 0.0013317319750695878
11 21 4.084204241219851e-06
12 21 0.0497918932525257
13 21 0.02002010186221785
14 21 0.00014095652912354942
15 21 0.5912013101367113
16 21 0.3722528753357592
17 21 0.81827845457493
18 21 0.8597391951310831
19 21 0.4673360550249098
20 21 0.26707287622565123
21 21 0.9667186694343536
22 21 0.8011306117562489
23 21 0.9637005198036088
24 21 0.657695419098083
25 21 0.46843626468984645
26 21 0.2637583629983675
27 21 0.3267113350185895
28 21 0.4523996909404369
29 21 0.48923645143850153

0 20 5.2437644773432955e-05
1 20 0.01941036731952533
2 20 9.265927946239814e-05
3 20 1.5507639638897213e-05
4 20 0.05023962806793696
5 20 8.085985910357041e-05
6 20 1.1676505354878535e-05
7 20 0.002914289906744142
8 20 0.060519095789609935
9 20 0.0013317319750695878
10 20 0.9199249465003821
11 20 3.308369027068817e-05
12 20 0.006939392755352383
13 20 0.0039178019075558805
14 20 0.001529670408516164
15 20 0.6314065704209363
16 20 0.5064899479120305
17 20 0.7880675039534205
18 20 0.6258377288997949
19 20 0.41029374093081994
20 20 0.5535565483934656
21 20 0.9932040797345365
22 20 0.8680315961341065
23 20 0.9859429779556903
24 20 0.46843626468984645
25 20 0.8590444356495088
26 20 0.6636276808699623
27 20 0.6966182867977221
28 20 0.834965013364402
29 20 0.8437889931937045

0 19 2.4368548848833807e-05
1 19 1.8705506418385028e-06
2 19 4.381891051497927e-05
3 19 9.603891723057962e-05
4 19 5.182050813624204e-06
5 19 7.375701677739899e-05
6 19 3.886051858521652e-05
7 19 5.747944561912043e-06
8 19 0.0070968138080859805
9 19 4.084204241219851e-06
10 19 3.308369027068817e-05
11 19 0.865890559289576
12 19 5.1100037344582676e-05
13 19 0.00014337962496107636
14 19 0.0019461488948961298
15 19 0.38716847504297386
16 19 0.5952032516162472
17 19 0.7448105369007728
18 19 0.21563346585885673
19 19 0.3647763117836769
20 19 0.49475939526047
21 19 0.9049013948614135
22 19 0.7924208076647424
23 19 0.6800264091124103
24 19 0.2637583629983675
25 19 0.6636276808699623
26 19 0.3467108277946437
27 19 0.572476646141377
28 19 0.7219668864224219
29 19 0.5474612073591782

0 18 0.000366163837937578
1 18 0.010549036771818888
2 18 1.837173235823269e-05
3 18 8.971806367384991e-05
4 18 0.005598578914383017
5 18 0.0005372662992749066
6 18 3.0122889355083974e-06
7 18 5.5600239071397996e-05
8 18 0.03967229904895432
9 18 0.0497918932525257
10 18 0.006939392755352383
11 18 5.1100037344582676e-05
12 18 0.7421722896472418
13 18 0.006437065734224845
14 18 0.0005735639882767483
15 18 0.5640853046320621
16 18 0.2815165633613448
17 18 0.693603267504778
18 18 0.49864907868601344
19 18 0.24493819650011014
20 18 0.3107972825605508
21 18 0.9412044844682994
22 18 0.7630452771145075
23 18 0.8865148664006952
24 18 0.3267113350185895
25 18 0.6966182867977221
26 18 0.572476646141377
27 18 0.46456280680536455
28 18 0.6314255525789106
29 18 0.5899259597637767

0 17 0.0158444841518445
1 17 0.0023456926488195327
2 17 2.1561420529189297e-05
3 17 0.0001565869395094619
4 17 0.002426373967465799
5 17 0.00862208243046375
6 17 4.5204016215296105e-06
7 17 3.662294890736341e-05
8 17 0.014642896352328355
9 17 0.02002010186221785
10 17 0.0039178019075558805
11 17 0.00014337962496107636
12 17 0.006437065734224845
13 17 0.5773008593217315
14 17 0.0012388917064195923
15 17 0.6678519242073162
16 17 0.5103516245410546
17 17 0.9042819502285163
18 17 0.60155523453201
19 17 0.3317448840668661
20 17 0.647641281492107
21 17 0.9790600379389032
22 17 0.9618957642588642
23 17 0.9349549666271422
24 17 0.4523996909404369
25 17 0.834965013364402
26 17 0.7219668864224219
27 17 0.6314255525789106
28 17 0.6380440557315207
29 17 0.6194668379492861

0 16 2.0436444057676574e-05
1 16 7.892712889062003e-06
2 16 0.00010005693492017762
3 16 0.0008707622380390637
4 16 0.00021089001441049088
5 16 4.1808606257363414e-05
6 16 1.0770319331884457e-05
7 16 0.001077076356914505
8 16 0.14924318453501012
9 16 0.00014095652912354942
10 16 0.001529670408516164
11 16 0.0019461488948961298
12 16 0.0005735639882767483
13 16 0.0012388917064195923
14 16 1.0
15 16 0.5739424039149194
16 16 0.6639239566308125
17 16 0.9409813029750264
18 16 0.4175199749435947
19 16 0.3482145948334154
20 16 0.6767421530123724
21 16 0.9448918537721037
22 16 0.90933281404726
23 16 0.8930919607908139
24 16 0.48923645143850153
25 16 0.8437889931937045
26 16 0.5474612073591782
27 16 0.5899259597637767
28 16 0.6194668379492861
29 16 1.0

0 15 0.6002083855904838
1 15 0.6750369396182945
2 15 0.5606766041006216
3 15 0.5239376974475046
4 15 0.6549740625029009
5 15 0.3178423247860314
6 15 0.7212029962546844
7 15 0.5086206420257257
8 15 0.3582344249520723
9 15 0.5912013101367113
10 15 0.6314065704209363
11 15 0.38716847504297386
12 15 0.5640853046320621
13 15 0.6678519242073162
14 15 0.5739424039149194
15 15 0.6718679745408377
16 15 0.2974151494913186
17 15 0.5687702163257942
18 15 0.12231043286322846
19 15 0.08796167329848406
20 15 0.4215577079846204
21 15 0.48690826861830544
22 15 0.44611551173056463
23 15 0.5726749628250842
24 15 0.1448955301357289
25 15 0.4483497243075935
26 15 0.5381704280559246
27 15 0.34298287774460007
28 15 0.4751077817419527
29 15 0.44139113202085783

0 14 0.6750369396182945
1 14 0.18001272368029422
2 14 0.39121596038975653
3 14 0.7934151594431829
4 14 0.2851917703232933
5 14 0.2497984642993672
6 14 0.3696236038129843
7 14 0.378381616066552
8 14 0.34173535597920796
9 14 0.3722528753357592
10 14 0.5064899479120305
11 14 0.5952032516162472
12 14 0.2815165633613448
13 14 0.5103516245410546
14 14 0.6639239566308125
15 14 0.2974151494913186
16 14 0.8833402576173092
17 14 0.3300808719183517
18 14 0.14043889270495802
19 14 0.43677569458397536
20 14 0.18526143208610835
21 14 0.49752387945859156
22 14 0.6282944490772374
23 14 0.3291165574585673
24 14 0.4765661996569413
25 14 0.5347333666504767
26 14 0.14798371541014707
27 14 0.3720780986917564
28 14 0.5251134604860609
29 14 0.22803973449733872

0 13 0.5606766041006216
1 13 0.39121596038975653
2 13 0.9111912820189186
3 13 0.8307376163483369
4 13 0.9546101588241803
5 13 0.8029950980124727
6 13 0.8790620842112403
7 13 0.9302804151142278
8 13 0.6933788868124539
9 13 0.81827845457493
10 13 0.7880675039534205
11 13 0.7448105369007728
12 13 0.693603267504778
13 13 0.9042819502285163
14 13 0.9409813029750264
15 13 0.5687702163257942
16 13 0.3300808719183517
17 13 0.885324597588877
18 13 0.04114180856621577
19 13 0.03551693300076496
20 13 0.7687064191101819
21 13 0.5043483972117795
22 13 0.6052789847206113
23 13 0.4224136688167478
24 13 0.09444328677229892
25 13 0.34981503480676557
26 13 0.48065534170557095
27 13 0.21828310753065094
28 13 0.4796540062971175
29 13 0.4579646132281201

0 12 0.5239376974475046
1 12 0.7934151594431829
2 12 0.8307376163483369
3 12 0.8620801287151261
4 12 0.951093002469083
5 12 0.14263692097518585
6 12 0.485274475748036
7 12 0.40418808067719714
8 12 0.22494765905676392
9 12 0.8597391951310831
10 12 0.6258377288997949
11 12 0.21563346585885673
12 12 0.49864907868601344
13 12 0.60155523453201
14 12 0.4175199749435947
15 12 0.12231043286322846
16 12 0.14043889270495802
17 12 0.04114180856621577
18 12 0.8241257656140896
19 12 0.22442107638148368
20 12 0.0
21 12 0.13268234206963322
22 12 0.11034117218219207
23 12 0.2692017817164209
24 12 0.5098337208376421
25 12 0.30889749548983964
26 12 0.16448238618566566
27 12 0.3154289382350105
28 12 0.16350294491559877
29 12 0.14898172502175394

0 11 0.6549740625029009
1 11 0.2851917703232933
2 11 0.9546101588241803
3 11 0.951093002469083
4 11 0.415793796850288
5 11 0.0
6 11 0.23280591596439779
7 11 0.12585812747859768
8 11 0.17734268277467247
9 11 0.4673360550249098
10 11 0.41029374093081994
11 11 0.3647763117836769
12 11 0.24493819650011014
13 11 0.3317448840668661
14 11 0.3482145948334154
15 11 0.08796167329848406
16 11 0.43677569458397536
17 11 0.03551693300076496
18 11 0.22442107638148368
19 11 0.8037108768973534
20 11 0.0014560001567283716
21 11 0.1539489826385218
22 11 0.11556089321115978
23 11 0.16788135892721776
24 11 0.5813281749611506
25 11 0.3352479449782138
26 11 0.03970127055350488
27 11 0.2661762774231834
28 11 0.1708848456403514
29 11 0.05462222504590748

0 10 0.3178423247860314
1 10 0.2497984642993672
2 10 0.8029950980124727
3 10 0.14263692097518585
4 10 0.0
5 10 0.6063164835170411
6 10 0.5709456460725119
7 10 0.6781336229662875
8 10 0.3425861640173141
9 10 0.26707287622565123
10 10 0.5535565483934656
11 10 0.49475939526047
12 10 0.3107972825605508
13 10 0.647641281492107
14 10 0.6767421530123724
15 10 0.4215577079846204
16 10 0.18526143208610835
17 10 0.7687064191101819
18 10 0.0
19 10 0.0014560001567283716
20 10 0.8444024864401359
21 10 0.3530063650381373
22 10 0.40724977229351716
23 10 0.23126985563188743
24 10 0.02305865632899905
25 10 0.14083828865567702
26 10 0.3616506800333806
27 10 0.08251190763919036
28 10 0.2970114496592425
29 10 0.3561627512563648

0 9 0.7212029962546844
1 9 0.3696236038129843
2 9 0.8790620842112403
3 9 0.485274475748036
4 9 0.23280591596439779
5 9 0.5709456460725119
6 9 0.9133189767988857
7 9 0.8939424400808685
8 9 0.9137095623193583
9 9 0.9667186694343536
10 9 0.9932040797345365
11 9 0.9049013948614135
12 9 0.9412044844682994
13 9 0.9790600379389032
14 9 0.9448918537721037
15 9 0.48690826861830544
16 9 0.49752387945859156
17 9 0.5043483972117795
18 9 0.13268234206963322
19 9 0.1539489826385218
20 9 0.3530063650381373
21 9 0.7300226845174336
22 9 0.6249403458452941
23 9 0.3884842494328194
24 9 0.3309224896925381
25 9 0.49554851541440664
26 9 0.2546528446891311
27 9 0.40839641574527
28 9 0.44362740488266106
29 9 0.44849371736242677

0 8 0.5086206420257257
1 8 0.378381616066552
2 8 0.9302804151142278
3 8 0.40418808067719714
4 8 0.12585812747859768
5 8 0.6781336229662875
6 8 0.8939424400808685
7 8 0.8984276353189398
8 8 0.7120743780471075
9 8 0.8011306117562489
10 8 0.8680315961341065
11 8 0.7924208076647424
12 8 0.7630452771145075
13 8 0.9618957642588642
14 8 0.90933281404726
15 8 0.44611551173056463
16 8 0.6282944490772374
17 8 0.6052789847206113
18 8 0.11034117218219207
19 8 0.11556089321115978
20 8 0.40724977229351716
21 8 0.6249403458452941
22 8 1.0
23 8 0.38142869723916
24 8 0.24317682599339258
25 8 0.4425317964853549
26 8 0.3428021355795575
27 8 0.317332340324313
28 8 0.5338883316379863
29 8 0.4120355371551261

0 7 0.3582344249520723
1 7 0.34173535597920796
2 7 0.6933788868124539
3 7 0.22494765905676392
4 7 0.17734268277467247
5 7 0.3425861640173141
6 7 0.9137095623193583
7 7 0.7120743780471075
8 7 0.7300562602525292
9 7 0.9637005198036088
10 7 0.9859429779556903
11 7 0.6800264091124103
12 7 0.8865148664006952
13 7 0.9349549666271422
14 7 0.8930919607908139
15 7 0.5726749628250842
16 7 0.3291165574585673
17 7 0.4224136688167478
18 7 0.2692017817164209
19 7 0.16788135892721776
20 7 0.23126985563188743
21 7 0.3884842494328194
22 7 0.38142869723916
23 7 0.8368771393751493
24 7 0.32069790991117914
25 7 0.6781711276203896
26 7 0.6066206859404688
27 7 0.5871012267898923
28 7 0.48566860301370024
29 7 0.43988337867718647

0 6 0.5912013101367113
1 6 0.3722528753357592
2 6 0.81827845457493
3 6 0.8597391951310831
4 6 0.4673360550249098
5 6 0.26707287622565123
6 6 0.9667186694343536
7 6 0.8011306117562489
8 6 0.9637005198036088
9 6 0.657695419098083
10 6 0.46843626468984645
11 6 0.2637583629983675
12 6 0.3267113350185895
13 6 0.4523996909404369
14 6 0.48923645143850153
15 6 0.1448955301357289
16 6 0.4765661996569413
17 6 0.09444328677229892
18 6 0.5098337208376421
19 6 0.5813281749611506
20 6 0.02305865632899905
21 6 0.3309224896925381
22 6 0.24317682599339258
23 6 0.32069790991117914
24 6 0.9634624198982894
25 6 0.5817611521784517
26 6 0.1002499320948191
27 6 0.5248739399801509
28 6 0.29607126993247695
29 6 0.15938562918292698

0 5 0.6314065704209363
1 5 0.5064899479120305
2 5 0.7880675039534205
3 5 0.6258377288997949
4 5 0.41029374093081994
5 5 0.5535565483934656
6 5 0.9932040797345365
7 5 0.8680315961341065
8 5 0.9859429779556903
9 5 0.46843626468984645
10 5 0.8590444356495088
11 5 0.6636276808699623
12 5 0.6966182867977221
13 5 0.834965013364402
14 5 0.8437889931937045
15 5 0.4483497243075935
16 5 0.5347333666504767
17 5 0.34981503480676557
18 5 0.30889749548983964
19 5 0.3352479449782138
20 5 0.14083828865567702
21 5 0.49554851541440664
22 5 0.4425317964853549
23 5 0.6781711276203896
24 5 0.5817611521784517
25 5 0.9816676308815016
26 5 0.36885320134479416
27 5 0.6589176909650675
28 5 0.5071412803081027
29 5 0.3163962836097355

0 4 0.38716847504297386
1 4 0.5952032516162472
2 4 0.7448105369007728
3 4 0.21563346585885673
4 4 0.3647763117836769
5 4 0.49475939526047
6 4 0.9049013948614135
7 4 0.7924208076647424
8 4 0.6800264091124103
9 4 0.2637583629983675
10 4 0.6636276808699623
11 4 0.3467108277946437
12 4 0.572476646141377
13 4 0.7219668864224219
14 4 0.5474612073591782
15 4 0.5381704280559246
16 4 0.14798371541014707
17 4 0.48065534170557095
18 4 0.16448238618566566
19 4 0.03970127055350488
20 4 0.3616506800333806
21 4 0.2546528446891311
22 4 0.3428021355795575
23 4 0.6066206859404688
24 4 0.1002499320948191
25 4 0.36885320134479416
26 4 0.7345789436208479
27 4 0.28619240816953206
28 4 0.34862884577355036
29 4 0.4658246411678104

0 3 0.5640853046320621
1 3 0.2815165633613448
2 3 0.693603267504778
3 3 0.49864907868601344
4 3 0.24493819650011014
5 3 0.3107972825605508
6 3 0.9412044844682994
7 3 0.7630452771145075
8 3 0.8865148664006952
9 3 0.3267113350185895
10 3 0.6966182867977221
11 3 0.572476646141377
12 3 0.46456280680536455
13 3 0.6314255525789106
14 3 0.5899259597637767
15 3 0.34298287774460007
16 3 0.3720780986917564
17 3 0.21828310753065094
18 3 0.3154289382350105
19 3 0.2661762774231834
20 3 0.08251190763919036
21 3 0.40839641574527
22 3 0.317332340324313
23 3 0.5871012267898923
24 3 0.5248739399801509
25 3 0.6589176909650675
26 3 0.28619240816953206
27 3 0.5952026138392089
28 3 0.35861706929261966
29 3 0.285162485385485

0 2 0.6678519242073162
1 2 0.5103516245410546
2 2 0.9042819502285163
3 2 0.60155523453201
4 2 0.3317448840668661
5 2 0.647641281492107
6 2 0.9790600379389032
7 2 0.9618957642588642
8 2 0.9349549666271422
9 2 0.4523996909404369
10 2 0.834965013364402
11 2 0.7219668864224219
12 2 0.6314255525789106
13 2 0.6380440557315207
14 2 0.6194668379492861
15 2 0.4751077817419527
16 2 0.5251134604860609
17 2 0.4796540062971175
18 2 0.16350294491559877
19 2 0.1708848456403514
20 2 0.2970114496592425
21 2 0.44362740488266106
22 2 0.5338883316379863
23 2 0.48566860301370024
24 2 0.29607126993247695
25 2 0.5071412803081027
26 2 0.34862884577355036
27 2 0.35861706929261966
28 2 0.6474518127622709
29 2 0.33019619027103864

0 1 0.5739424039149194
1 1 0.6639239566308125
2 1 0.9409813029750264
3 1 0.4175199749435947
4 1 0.3482145948334154
5 1 0.6767421530123724
6 1 0.9448918537721037
7 1 0.90933281404726
8 1 0.8930919607908139
9 1 0.48923645143850153
10 1 0.8437889931937045
11 1 0.5474612073591782
12 1 0.5899259597637767
13 1 0.6194668379492861
14 1 1.0
15 1 0.44139113202085783
16 1 0.22803973449733872
17 1 0.4579646132281201
18 1 0.14898172502175394
19 1 0.05462222504590748
20 1 0.3561627512563648
21 1 0.44849371736242677
22 1 0.4120355371551261
23 1 0.43988337867718647
24 1 0.15938562918292698
25 1 0.3163962836097355
26 1 0.4658246411678104
27 1 0.285162485385485
28 1 0.33019619027103864
29 1 0.6814329062989044



==> matrices/first_baseline/calibrated/vctk_dev_trials_m_common_concat_mat_norm.txt <==
0 30 0.9318006304651439
1 30 0.00016709990021551997
2 30 8.089988434074179e-05
3 30 0.00015214371328265666
4 30 0.0002469535555227179
5 30 1.849025710592946e-05
6 30 2.859601509788697e-06
7 30 2.5827201277627634e-05
8 30 0.00025069421188897195
9 30 0.004933122967783705
10 30 5.1094724640092996e-05
11 30 0.0006012388144770743
12 30 0.006079548508570634
13 30 0.0003745474612616354
14 30 8.710009652003807e-05
15 30 0.7807366523458884
16 30 0.8604704398806258
17 30 0.8305707353277082
18 30 0.7907018618766368
19 30 0.7911415715369516
20 30 0.8106406312689245
21 30 0.850504212719428
22 30 0.8903692728410176
23 30 0.7548169106202821
24 30 0.820603667804038
25 30 0.8223403114787524
26 30 0.845974133505589
27 30 0.7724111885315268
28 30 0.8704360263611322
29 30 0.8106413510497629

0 29 0.00016709990021551997
1 29 0.8975961256960818
2 29 9.771434771942196e-06
3 29 0.01388579335074856
4 29 6.380412256399005e-05
5 29 0.01932543296921299
6 29 1.3999139030514874e-07
7 29 0.00018684755065271532
8 29 1.1742672820534506e-07
9 29 0.0009617668075401772
10 29 3.814053708273924e-06
11 29 0.000905009519735446
12 29 0.0012157198378193797
13 29 0.0004969431242176821
14 29 0.01731720750897443
15 29 0.8604704398806258
16 29 0.7807384435971099
17 29 0.8025755450582961
18 29 0.7807385154971007
19 29 0.7921319052078304
20 29 0.7807390155023742
21 29 0.7916582504433943
22 29 0.7807407847544157
23 29 0.8244059738252999
24 29 0.7916573497285498
25 29 0.7807399357852165
26 29 0.7926475678469141
27 29 0.7807380811715966
28 29 0.7807411157689442
29 29 0.7916568540134243

0 28 8.089988434074179e-05
1 28 9.771434771942196e-06
2 28 0.8714628584738723
3 28 9.630645618645823e-05
4 28 0.0016075033011537028
5 28 4.227934035791572e-06
6 28 0.003059397588207547
7 28 0.000312942642227175
8 28 5.178283960419234e-06
9 28 1.881606549181552e-05
10 28 0.001309286790226559
11 28 0.015353575330568
12 28 7.410270043298073e-06
13 28 0.0009562311006897076
14 28 0.0008234187035276136
15 28 0.8305707353277082
16 28 0.8025755450582961
17 28 0.7807325720404529
18 28 0.7635372371869366
19 28 0.6919909413269284
20 28 0.780731995429028
21 28 0.5260671678644028
22 28 0.7463400793443954
23 28 0.7124172551002178
24 28 0.38943544835189176
25 28 0.35496769255036764
26 28 0.6139407464880643
27 28 0.7273898674732046
28 28 0.6106439657430994
29 28 0.7463415494163956

0 27 0.00015214371328265666
1 27 0.01388579335074856
2 27 9.630645618645823e-05
3 27 0.9309990390157326
4 27 8.180482846266345e-05
5 27 0.003862313121634071
6 27 2.4947254352051195e-07
7 27 0.0003803467323391102
8 27 1.5931379100800096e-06
9 27 0.0006202760912078657
10 27 7.417210662102616e-05
11 27 0.0037444513274331307
12 27 0.008020880687516892
13 27 0.003460480265497281
14 27 0.0010910008806543413
15 27 0.7907018618766368
16 27 0.7807385154971007
17 27 0.7635372371869366
18 27 0.860467291510716
19 27 0.8106386887257364
20 27 0.7902911494397691
21 27 0.7807420351708465
22 27 0.7902911333282917
23 27 0.7902967307414079
24 27 0.8189447923351763
25 27 0.780739594180305
26 27 0.7807427344777371
27 27 0.8006689001633183
28 27 0.790292724105904
29 27 0.7807403914292574

0 26 0.0002469535555227179
1 26 6.380412256399005e-05
2 26 0.0016075033011537028
3 26 8.180482846266345e-05
4 26 0.8579170868950999
5 26 3.883784058860288e-05
6 26 0.02397818122511267
7 26 0.013743812732242873
8 26 0.00359784391134471
9 26 0.0074305403450189485
10 26 0.005923665771883275
11 26 9.4856870100852e-05
12 26 3.877075764998305e-05
13 26 1.9652226602171225e-05
14 26 9.801149841598578e-06
15 26 0.7911415715369516
16 26 0.7921319052078304
17 26 0.6919909413269284
18 26 0.8106386887257364
19 26 0.7807430045693301
20 26 0.7907082641404688
21 26 0.7807389098800289
22 26 0.7907097340633302
23 26 0.7807408417997124
24 26 0.7907070253654132
25 26 0.7807393796780341
26 26 0.8568456984958454
27 26 0.7807451733032024
28 26 0.780740669373776
29 26 0.8405422004900245

0 25 1.849025710592946e-05
1 25 0.01932543296921299
2 25 4.227934035791572e-06
3 25 0.003862313121634071
4 25 3.883784058860288e-05
5 25 0.7989058349057158
6 25 3.0614167621106675e-06
7 25 0.0008000135405701744
8 25 0.0
9 25 0.0029359526487390958
10 25 1.8147906852231256e-06
11 25 0.009121427082659153
12 25 0.0004802475372908716
13 25 7.932677909603879e-05
14 25 0.00734779343787323
15 25 0.8106406312689245
16 25 0.7807390155023742
17 25 0.780731995429028
18 25 0.7902911494397691
19 25 0.7907082641404688
20 25 0.780736380545816
21 25 0.7807392376653353
22 25 0.7807407294587083
23 25 0.7998480641048165
24 25 0.7807399714453994
25 25 0.7094507276629777
26 25 0.7911608290257909
27 25 0.7807378389797296
28 25 0.7902920633467885
29 25 0.7807425176293304

0 24 2.859601509788697e-06
1 24 1.3999139030514874e-07
2 24 0.003059397588207547
3 24 2.4947254352051195e-07
4 24 0.02397818122511267
5 24 3.0614167621106675e-06
6 24 0.864853984987399
7 24 0.0001382841701891299
8 24 0.0003218377326609794
9 24 7.364412502574987e-05
10 24 0.006388385516243993
11 24 5.1227374585762435e-05
12 24 3.990641382474919e-06
13 24 2.732538383027997e-06
14 24 1.918305186434122e-05
15 24 0.850504212719428
16 24 0.7916582504433943
17 24 0.5260671678644028
18 24 0.7807420351708465
19 24 0.7807389098800289
20 24 0.7807392376653353
21 24 0.7807299806647215
22 24 0.7463419351120308
23 24 0.7635361061615199
24 24 0.7635366826983044
25 24 0.0
26 24 0.7807355105070541
27 24 0.6919945486736818
28 24 0.7902837585000103
29 24 0.7998403553427634

0 23 2.5827201277627634e-05
1 23 0.00018684755065271532
2 23 0.000312942642227175
3 23 0.0003803467323391102
4 23 0.013743812732242873
5 23 0.0008000135405701744
6 23 0.0001382841701891299
7 23 0.7263139072966976
8 23 0.0011838074139263392
9 23 0.00017966416099175512
10 23 0.002058936601544212
11 23 0.0016281089580037088
12 23 2.4100348305306176e-06
13 23 8.88956548703997e-05
14 23 5.3913418159823225e-05
15 23 0.8903692728410176
16 23 0.7807407847544157
17 23 0.7463400793443954
18 23 0.7902911333282917
19 23 0.7907097340633302
20 23 0.7807407294587083
21 23 0.7463419351120308
22 23 0.9202692117174075
23 23 0.8380479810079678
24 23 0.8284957194705228
25 23 0.8206068977589789
26 23 0.8953540685929013
27 23 0.9402013595473383
28 23 0.9335572665344701
29 23 0.9526605885716352

0 22 0.00025069421188897195
1 22 1.1742672820534506e-07
2 22 5.178283960419234e-06
3 22 1.5931379100800096e-06
4 22 0.00359784391134471
5 22 0.0
6 22 0.0003218377326609794
7 22 0.0011838074139263392
8 22 0.915075675650887
9 22 0.00014964621532690168
10 22 0.0009457487416173287
11 22 6.389468857993012e-05
12 22 1.391835851844309e-06
13 22 3.2343129190811242e-06
14 22 1.8695907023458463e-06
15 22 0.7548169106202821
16 22 0.8244059738252999
17 22 0.7124172551002178
18 22 0.7902967307414079
19 22 0.7807408417997124
20 22 0.7998480641048165
21 22 0.7635361061615199
22 22 0.8380479810079678
23 22 0.7448476615680135
24 22 0.8189453458446041
25 22 0.6939840662184121
26 22 0.8745130522552871
27 22 0.7907082816399372
28 22 0.8189416662558415
29 22 0.9717615312423946

0 21 0.004933122967783705
1 21 0.0009617668075401772
2 21 1.881606549181552e-05
3 21 0.0006202760912078657
4 21 0.0074305403450189485
5 21 0.0029359526487390958
6 21 7.364412502574987e-05
7 21 0.00017966416099175512
8 21 0.00014964621532690168
9 21 0.8880734888834633
10 21 0.0009149194906519604
11 21 0.0032944577633727407
12 21 0.0006079709710343156
13 21 0.004119323621839351
14 21 3.079793365594379e-05
15 21 0.820603667804038
16 21 0.7916573497285498
17 21 0.38943544835189176
18 21 0.8189447923351763
19 21 0.7907070253654132
20 21 0.7807399714453994
21 21 0.7635366826983044
22 21 0.8284957194705228
23 21 0.8189453458446041
24 21 0.7807433964782671
25 21 0.8505084442585155
26 21 0.9474498103904122
27 21 0.7807424943768794
28 21 0.8380513269589074
29 21 0.8093994220082197

0 20 5.1094724640092996e-05
1 20 3.814053708273924e-06
2 20 0.001309286790226559
3 20 7.417210662102616e-05
4 20 0.005923665771883275
5 20 1.8147906852231256e-06
6 20 0.006388385516243993
7 20 0.002058936601544212
8 20 0.0009457487416173287
9 20 0.0009149194906519604
10 20 0.8922326358363676
11 20 3.556549487662282e-05
12 20 2.867292208657961e-05
13 20 0.0001403407079877063
14 20 0.00044173396406517197
15 20 0.8223403114787524
16 20 0.7807399357852165
17 20 0.35496769255036764
18 20 0.780739594180305
19 20 0.7807393796780341
20 20 0.7094507276629777
21 20 0.0
22 20 0.8206068977589789
23 20 0.6939840662184121
24 20 0.8505084442585155
25 20 0.7415883048939471
26 20 0.8459757308954157
27 20 0.7807441293260738
28 20 0.8405371469447899
29 20 0.8903731770591462

0 19 0.0006012388144770743
1 19 0.000905009519735446
2 19 0.015353575330568
3 19 0.0037444513274331307
4 19 9.4856870100852e-05
5 19 0.009121427082659153
6 19 5.1227374585762435e-05
7 19 0.0016281089580037088
8 19 6.389468857993012e-05
9 19 0.0032944577633727407
10 19 3.556549487662282e-05
11 19 0.8082717834583482
12 19 7.602509734793545e-05
13 19 0.0027184828620961327
14 19 0.0030787406975180767
15 19 0.845974133505589
16 19 0.7926475678469141
17 19 0.6139407464880643
18 19 0.7807427344777371
19 19 0.8568456984958454
20 19 0.7911608290257909
21 19 0.7807355105070541
22 19 0.8953540685929013
23 19 0.8745130522552871
24 19 0.9474498103904122
25 19 0.8459757308954157
26 19 0.8283781858358862
27 19 0.7916187097055427
28 19 0.8432615735000037
29 19 0.8432636969005184

0 18 0.006079548508570634
1 18 0.0012157198378193797
2 18 7.410270043298073e-06
3 18 0.008020880687516892
4 18 3.877075764998305e-05
5 18 0.0004802475372908716
6 18 3.990641382474919e-06
7 18 2.4100348305306176e-06
8 18 1.391835851844309e-06
9 18 0.0006079709710343156
10 18 2.867292208657961e-05
11 18 7.602509734793545e-05
12 18 1.0
13 18 4.103696975804721e-05
14 18 0.00013145659300080065
15 18 0.7724111885315268
16 18 0.7807380811715966
17 18 0.7273898674732046
18 18 0.8006689001633183
19 18 0.7807451733032024
20 18 0.7807378389797296
21 18 0.6919945486736818
22 18 0.9402013595473383
23 18 0.7907082816399372
24 18 0.7807424943768794
25 18 0.7807441293260738
26 18 0.7916187097055427
27 18 0.7807386437501898
28 18 0.8106396768099762
29 18 0.8106386239067926

0 17 0.0003745474612616354
1 17 0.0004969431242176821
2 17 0.0009562311006897076
3 17 0.003460480265497281
4 17 1.9652226602171225e-05
5 17 7.932677909603879e-05
6 17 2.732538383027997e-06
7 17 8.88956548703997e-05
8 17 3.2343129190811242e-06
9 17 0.004119323621839351
10 17 0.0001403407079877063
11 17 0.0027184828620961327
12 17 4.103696975804721e-05
13 17 0.5902826511045496
14 17 0.0012026154319306286
15 17 0.8704360263611322
16 17 0.7807411157689442
17 17 0.6106439657430994
18 17 0.790292724105904
19 17 0.780740669373776
20 17 0.7902920633467885
21 17 0.7902837585000103
22 17 0.9335572665344701
23 17 0.8189416662558415
24 17 0.8380513269589074
25 17 0.8405371469447899
26 17 0.8432615735000037
27 17 0.8106396768099762
28 17 0.7807330835324454
29 17 0.7998384743348783

0 16 8.710009652003807e-05
1 16 0.01731720750897443
2 16 0.0008234187035276136
3 16 0.0010910008806543413
4 16 9.801149841598578e-06
5 16 0.00734779343787323
6 16 1.918305186434122e-05
7 16 5.3913418159823225e-05
8 16 1.8695907023458463e-06
9 16 3.079793365594379e-05
10 16 0.00044173396406517197
11 16 0.0030787406975180767
12 16 0.00013145659300080065
13 16 0.0012026154319306286
14 16 0.6644379147345344
15 16 0.8106413510497629
16 16 0.7916568540134243
17 16 0.7463415494163956
18 16 0.7807403914292574
19 16 0.8405422004900245
20 16 0.7807425176293304
21 16 0.7998403553427634
22 16 0.9526605885716352
23 16 0.9717615312423946
24 16 0.8093994220082197
25 16 0.8903731770591462
26 16 0.8432636969005184
27 16 0.8106386239067926
28 16 0.7998384743348783
29 16 1.0

0 15 0.7807366523458884
1 15 0.8604704398806258
2 15 0.8305707353277082
3 15 0.7907018618766368
4 15 0.7911415715369516
5 15 0.8106406312689245
6 15 0.850504212719428
7 15 0.8903692728410176
8 15 0.7548169106202821
9 15 0.820603667804038
10 15 0.8223403114787524
11 15 0.845974133505589
12 15 0.7724111885315268
13 15 0.8704360263611322
14 15 0.8106413510497629
15 15 0.7742022878974096
16 15 0.23271188599571363
17 15 0.3779888284515685
18 15 0.36461246864809427
19 15 0.18204409130762536
20 15 0.25128989337948293
21 15 0.0
22 15 0.2564776083533874
23 15 0.24307323513054802
24 15 0.2418663067410328
25 15 0.08894184312709977
26 15 0.1816020866067293
27 15 0.5844951933271716
28 15 0.41638692394180055
29 15 0.2627422814696622

0 14 0.8604704398806258
1 14 0.7807384435971099
2 14 0.8025755450582961
3 14 0.7807385154971007
4 14 0.7921319052078304
5 14 0.7807390155023742
6 14 0.7916582504433943
7 14 0.7807407847544157
8 14 0.8244059738252999
9 14 0.7916573497285498
10 14 0.7807399357852165
11 14 0.7926475678469141
12 14 0.7807380811715966
13 14 0.7807411157689442
14 14 0.7916568540134243
15 14 0.23271188599571363
16 14 0.9129692204272324
17 14 0.559583171534685
18 14 0.3719570614072617
19 14 0.7536736361449075
20 14 0.7672422530377542
21 14 0.42516055542982045
22 14 0.6378117186805897
23 14 0.2786090550652419
24 14 0.6424297327051899
25 14 0.7556459357998425
26 14 0.5621672373637581
27 14 0.46762648013674035
28 14 0.590858625425354
29 14 0.597066130708269

0 13 0.8305707353277082
1 13 0.8025755450582961
2 13 0.7807325720404529
3 13 0.7635372371869366
4 13 0.6919909413269284
5 13 0.780731995429028
6 13 0.5260671678644028
7 13 0.7463400793443954
8 13 0.7124172551002178
9 13 0.38943544835189176
10 13 0.35496769255036764
11 13 0.6139407464880643
12 13 0.7273898674732046
13 13 0.6106439657430994
14 13 0.7463415494163956
15 13 0.3779888284515685
16 13 0.559583171534685
17 13 1.0
18 13 0.6062074155208764
19 13 0.4285497688447178
20 13 0.5052465161174197
21 13 0.1550550707890398
22 13 0.534373854521305
23 13 0.3106623945065553
24 13 0.7035132323303405
25 13 0.4241264322830938
26 13 0.5248330655815369
27 13 0.7923839195064265
28 13 0.6457882037973254
29 13 0.5927231237575268

0 12 0.7907018618766368
1 12 0.7807385154971007
2 12 0.7635372371869366
3 12 0.860467291510716
4 12 0.8106386887257364
5 12 0.7902911494397691
6 12 0.7807420351708465
7 12 0.7902911333282917
8 12 0.7902967307414079
9 12 0.8189447923351763
10 12 0.780739594180305
11 12 0.7807427344777371
12 12 0.8006689001633183
13 12 0.790292724105904
14 12 0.7807403914292574
15 12 0.36461246864809427
16 12 0.3719570614072617
17 12 0.6062074155208764
18 12 0.8498157215580989
19 12 0.2906308290096997
20 12 0.42291534288442745
21 12 0.030506331654304743
22 12 0.4086529132787139
23 12 0.26505173349608285
24 12 0.5692967657822786
25 12 0.14991324429665429
26 12 0.4375246175738325
27 12 0.7976728256641141
28 12 0.4039656690302532
29 12 0.5993258385442588

0 11 0.7911415715369516
1 11 0.7921319052078304
2 11 0.6919909413269284
3 11 0.8106386887257364
4 11 0.7807430045693301
5 11 0.7907082641404688
6 11 0.7807389098800289
7 11 0.7907097340633302
8 11 0.7807408417997124
9 11 0.7907070253654132
10 11 0.7807393796780341
11 11 0.8568456984958454
12 11 0.7807451733032024
13 11 0.780740669373776
14 11 0.8405422004900245
15 11 0.18204409130762536
16 11 0.7536736361449075
17 11 0.4285497688447178
18 11 0.2906308290096997
19 11 0.9937422255645685
20 11 0.626513328325286
21 11 0.5989572456631553
22 11 0.6201108270227673
23 11 0.46594128508709376
24 11 0.6023579555180448
25 11 0.8128584368581222
26 11 0.27727304759114924
27 11 0.32015533397161305
28 11 0.4215445826106912
29 11 0.49539060489175823

0 10 0.8106406312689245
1 10 0.7807390155023742
2 10 0.780731995429028
3 10 0.7902911494397691
4 10 0.7907082641404688
5 10 0.780736380545816
6 10 0.7807392376653353
7 10 0.7807407294587083
8 10 0.7998480641048165
9 10 0.7807399714453994
10 10 0.7094507276629777
11 10 0.7911608290257909
12 10 0.7807378389797296
13 10 0.7902920633467885
14 10 0.7807425176293304
15 10 0.25128989337948293
16 10 0.7672422530377542
17 10 0.5052465161174197
18 10 0.42291534288442745
19 10 0.626513328325286
20 10 0.8494103102427188
21 10 0.28537357741288033
22 10 0.6650121152276852
23 10 0.28125276719223297
24 10 0.7302474208249586
25 10 0.5802778142340019
26 10 0.6050451097024508
27 10 0.5250543300812341
28 10 0.5871048546541733
29 10 0.5424476373738012

0 9 0.850504212719428
1 9 0.7916582504433943
2 9 0.5260671678644028
3 9 0.7807420351708465
4 9 0.7807389098800289
5 9 0.7807392376653353
6 9 0.7807299806647215
7 9 0.7463419351120308
8 9 0.7635361061615199
9 9 0.7635366826983044
10 9 0.0
11 9 0.7807355105070541
12 9 0.6919945486736818
13 9 0.7902837585000103
14 9 0.7998403553427634
15 9 0.0
16 9 0.42516055542982045
17 9 0.1550550707890398
18 9 0.030506331654304743
19 9 0.5989572456631553
20 9 0.28537357741288033
21 9 0.7526018214953215
22 9 0.29803302985637464
23 9 0.1300890148818704
24 9 0.1798295746522352
25 9 0.5291900381171647
26 9 0.0834961379398599
27 9 0.052877723307218225
28 9 0.19405012444463293
29 9 0.11940670737694951

0 8 0.8903692728410176
1 8 0.7807407847544157
2 8 0.7463400793443954
3 8 0.7902911333282917
4 8 0.7907097340633302
5 8 0.7807407294587083
6 8 0.7463419351120308
7 8 0.9202692117174075
8 8 0.8380479810079678
9 8 0.8284957194705228
10 8 0.8206068977589789
11 8 0.8953540685929013
12 8 0.9402013595473383
13 8 0.9335572665344701
14 8 0.9526605885716352
15 8 0.2564776083533874
16 8 0.6378117186805897
17 8 0.534373854521305
18 8 0.4086529132787139
19 8 0.6201108270227673
20 8 0.6650121152276852
21 8 0.29803302985637464
22 8 0.6378846773507217
23 8 0.3220224276836126
24 8 0.6096170241154977
25 8 0.5357427104570137
26 8 0.5178311525005697
27 8 0.49494659080991443
28 8 0.5837776415932447
29 8 0.5964304857878078

0 7 0.7548169106202821
1 7 0.8244059738252999
2 7 0.7124172551002178
3 7 0.7902967307414079
4 7 0.7807408417997124
5 7 0.7998480641048165
6 7 0.7635361061615199
7 7 0.8380479810079678
8 7 0.7448476615680135
9 7 0.8189453458446041
10 7 0.6939840662184121
11 7 0.8745130522552871
12 7 0.7907082816399372
13 7 0.8189416662558415
14 7 0.9717615312423946
15 7 0.24307323513054802
16 7 0.2786090550652419
17 7 0.3106623945065553
18 7 0.26505173349608285
19 7 0.46594128508709376
20 7 0.28125276719223297
21 7 0.1300890148818704
22 7 0.3220224276836126
23 7 0.7109963279854983
24 7 0.4306825866115031
25 7 0.2971333157157171
26 7 0.11063925679322038
27 7 0.28348949904537374
28 7 0.25041797069596744
29 7 0.30652336329416185

0 6 0.820603667804038
1 6 0.7916573497285498
2 6 0.38943544835189176
3 6 0.8189447923351763
4 6 0.7907070253654132
5 6 0.7807399714453994
6 6 0.7635366826983044
7 6 0.8284957194705228
8 6 0.8189453458446041
9 6 0.7807433964782671
10 6 0.8505084442585155
11 6 0.9474498103904122
12 6 0.7807424943768794
13 6 0.8380513269589074
14 6 0.8093994220082197
15 6 0.2418663067410328
16 6 0.6424297327051899
17 6 0.7035132323303405
18 6 0.5692967657822786
19 6 0.6023579555180448
20 6 0.7302474208249586
21 6 0.1798295746522352
22 6 0.6096170241154977
23 6 0.4306825866115031
24 6 0.9348706610057147
25 6 0.5150756887354399
26 6 0.5543552088507628
27 6 0.589020353482218
28 6 0.4907924493741639
29 6 0.655744617630623

0 5 0.8223403114787524
1 5 0.7807399357852165
2 5 0.35496769255036764
3 5 0.780739594180305
4 5 0.7807393796780341
5 5 0.7094507276629777
6 5 0.0
7 5 0.8206068977589789
8 5 0.6939840662184121
9 5 0.8505084442585155
10 5 0.7415883048939471
11 5 0.8459757308954157
12 5 0.7807441293260738
13 5 0.8405371469447899
14 5 0.8903731770591462
15 5 0.08894184312709977
16 5 0.7556459357998425
17 5 0.4241264322830938
18 5 0.14991324429665429
19 5 0.8128584368581222
20 5 0.5802778142340019
21 5 0.5291900381171647
22 5 0.5357427104570137
23 5 0.2971333157157171
24 5 0.5150756887354399
25 5 0.8526231508827535
26 5 0.3228218466902777
27 5 0.1940449635828032
28 5 0.40489498058516515
29 5 0.3517276315663912

0 4 0.845974133505589
1 4 0.7926475678469141
2 4 0.6139407464880643
3 4 0.7807427344777371
4 4 0.8568456984958454
5 4 0.7911608290257909
6 4 0.7807355105070541
7 4 0.8953540685929013
8 4 0.8745130522552871
9 4 0.9474498103904122
10 4 0.8459757308954157
11 4 0.8283781858358862
12 4 0.7916187097055427
13 4 0.8432615735000037
14 4 0.8432636969005184
15 4 0.1816020866067293
16 4 0.5621672373637581
17 4 0.5248330655815369
18 4 0.4375246175738325
19 4 0.27727304759114924
20 4 0.6050451097024508
21 4 0.0834961379398599
22 4 0.5178311525005697
23 4 0.11063925679322038
24 4 0.5543552088507628
25 4 0.3228218466902777
26 4 0.6713727574899618
27 4 0.5020502819666818
28 4 0.5365236964313755
29 4 0.4212535545018264

0 3 0.7724111885315268
1 3 0.7807380811715966
2 3 0.7273898674732046
3 3 0.8006689001633183
4 3 0.7807451733032024
5 3 0.7807378389797296
6 3 0.6919945486736818
7 3 0.9402013595473383
8 3 0.7907082816399372
9 3 0.7807424943768794
10 3 0.7807441293260738
11 3 0.7916187097055427
12 3 0.7807386437501898
13 3 0.8106396768099762
14 3 0.8106386239067926
15 3 0.5844951933271716
16 3 0.46762648013674035
17 3 0.7923839195064265
18 3 0.7976728256641141
19 3 0.32015533397161305
20 3 0.5250543300812341
21 3 0.052877723307218225
22 3 0.49494659080991443
23 3 0.28348949904537374
24 3 0.589020353482218
25 3 0.1940449635828032
26 3 0.5020502819666818
27 3 0.9875785681599735
28 3 0.5966953332650559
29 3 0.6235875594393527

0 2 0.8704360263611322
1 2 0.7807411157689442
2 2 0.6106439657430994
3 2 0.790292724105904
4 2 0.780740669373776
5 2 0.7902920633467885
6 2 0.7902837585000103
7 2 0.9335572665344701
8 2 0.8189416662558415
9 2 0.8380513269589074
10 2 0.8405371469447899
11 2 0.8432615735000037
12 2 0.8106396768099762
13 2 0.7807330835324454
14 2 0.7998384743348783
15 2 0.41638692394180055
16 2 0.590858625425354
17 2 0.6457882037973254
18 2 0.4039656690302532
19 2 0.4215445826106912
20 2 0.5871048546541733
21 2 0.19405012444463293
22 2 0.5837776415932447
23 2 0.25041797069596744
24 2 0.4907924493741639
25 2 0.40489498058516515
26 2 0.5365236964313755
27 2 0.5966953332650559
28 2 0.7712483821106186
29 2 0.5043572997871921

0 1 0.8106413510497629
1 1 0.7916568540134243
2 1 0.7463415494163956
3 1 0.7807403914292574
4 1 0.8405422004900245
5 1 0.7807425176293304
6 1 0.7998403553427634
7 1 0.9526605885716352
8 1 0.9717615312423946
9 1 0.8093994220082197
10 1 0.8903731770591462
11 1 0.8432636969005184
12 1 0.8106386239067926
13 1 0.7998384743348783
14 1 1.0
15 1 0.2627422814696622
16 1 0.597066130708269
17 1 0.5927231237575268
18 1 0.5993258385442588
19 1 0.49539060489175823
20 1 0.5424476373738012
21 1 0.11940670737694951
22 1 0.5964304857878078
23 1 0.30652336329416185
24 1 0.655744617630623
25 1 0.3517276315663912
26 1 0.4212535545018264
27 1 0.6235875594393527
28 1 0.5043572997871921
29 1 0.9322725302534426



==> matrices/first_baseline/ldft_nostandardisation.txt <==
0 40 0.07648612958214702
1 40 0.0
2 40 0.0
3 40 4.692416784836652e-18
4 40 0.0
5 40 9.738232620128334e-21
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 1.8588354948283127e-20
11 40 4.710370633750185e-15
12 40 1.1818673225336221e-18
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 1.3329728321041903e-16
18 40 1.1044873563449304e-12
19 40 0.0
20 40 9.504181210639958e-16
21 40 0.0
22 40 2.9013210320689386e-14
23 40 0.0
24 40 3.1052020622064208e-15
25 40 0.0008692291415886367
26 40 8.462627105364373e-17
27 40 2.1525149083330997e-17
28 40 0.0
29 40 2.6743367042926388e-17
30 40 0.0
31 40 1.424436181444276e-15
32 40 0.0
33 40 1.5216053662354672e-17
34 40 5.895250521998447e-09
35 40 0.0
36 40 0.0
37 40 1.0291451520598864e-14
38 40 0.0
39 40 0.0

0 39 0.0
1 39 0.6307792952265316
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0001776169818660645
7 39 0.0
8 39 0.0
9 39 0.0
10 39 1.1723055854049818e-18
11 39 2.5213076937370534e-20
12 39 1.1372029817776942e-15
13 39 0.0
14 39 2.380894337427635e-15
15 39 0.0
16 39 6.986123401396053e-19
17 39 2.2442570508328427e-15
18 39 4.220505661223684e-18
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 6.76504685476117e-17
28 39 0.0
29 39 0.0
30 39 9.471065596665624e-16
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 3.293732187411602e-14
37 39 0.0
38 39 5.107403665575918e-13
39 39 0.0

0 38 0.0
1 38 0.0
2 38 0.3559258272818275
3 38 0.0
4 38 0.0
5 38 2.1763663938864374e-10
6 38 0.0
7 38 0.0
8 38 8.451254803978926e-05
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 3.152438887377382e-16
18 38 0.0
19 38 0.0
20 38 2.9013210320689386e-14
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0

0 37 4.692416784836652e-18
1 37 0.0
2 37 0.0
3 37 0.19457053346136674
4 37 0.0
5 37 0.0
6 37 1.873174274566127e-19
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.1770864185447421
5 36 0.0
6 36 0.0
7 36 3.7865167487243424e-20
8 36 0.0
9 36 0.0
10 36 1.845521096610386e-13
11 36 0.0
12 36 1.2212283638825168e-06
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 5.914178540864702e-21
20 36 3.1052020622064208e-15
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 1.2626539902482279e-14
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0

0 35 9.738232620128334e-21
1 35 0.0
2 35 2.1763663938864374e-10
3 35 0.0
4 35 0.0
5 35 0.22210358493764332
6 35 6.214522890136934e-10
7 35 5.4137410151716444e-11
8 35 0.0
9 35 7.675440362026567e-05
10 35 0.0
11 35 0.0
12 35 1.2199074208087018e-08
13 35 4.1386758633098264e-19
14 35 0.0
15 35 0.0
16 35 0.0
17 35 7.211482220796305e-21
18 35 6.428702966614926e-07
19 35 1.785400837221317e-14
20 35 0.0008692291415886367
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 2.5123433655235576e-07
26 35 0.0
27 35 0.0
28 35 3.183417199098796e-12
29 35 0.0
30 35 0.0
31 35 5.766798914551644e-13
32 35 0.0
33 35 2.5106488542884823e-15
34 35 2.2841981733134736e-16
35 35 0.0026782918762697206
36 35 2.5504945847327828e-11
37 35 0.0
38 35 0.0
39 35 3.3931220007860464e-14

0 34 0.0
1 34 0.0001776169818660645
2 34 0.0
3 34 1.873174274566127e-19
4 34 0.0
5 34 6.214522890136934e-10
6 34 0.2537322028939755
7 34 1.1203939968828222e-21
8 34 0.0
9 34 6.128731820250434e-08
10 34 5.833331344763672e-18
11 34 8.941432056348877e-19
12 34 4.69504979125511e-12
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0002576878720470081
17 34 6.175225166684275e-11
18 34 0.0
19 34 0.0
20 34 8.462627105364373e-17
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.6072487191611112
29 34 0.0
30 34 0.0
31 34 0.0006374635322867825
32 34 0.0
33 34 7.676086692004594e-11
34 34 1.1733894725925398e-17
35 34 1.46482844987829e-06
36 34 3.704558192042151e-16
37 34 8.920170732474363e-11
38 34 0.0
39 34 5.889297638631118e-16

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 3.7865167487243424e-20
5 33 5.4137410151716444e-11
6 33 1.1203939968828222e-21
7 33 0.4388783731664064
8 33 0.0
9 33 1.404944534657065e-12
10 33 0.0
11 33 0.0
12 33 0.0
13 33 1.8190455185850038e-16
14 33 0.0
15 33 0.0
16 33 7.302568015396968e-22
17 33 0.0
18 33 0.0
19 33 0.0
20 33 2.1525149083330997e-17
21 33 6.76504685476117e-17
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0

0 32 0.0
1 32 0.0
2 32 8.451254803978926e-05
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 1.0
9 32 0.0
10 32 1.090516823632611e-20
11 32 0.0
12 32 0.0
13 32 0.0
14 32 3.3967353873996376e-17
15 32 7.591324421352561e-16
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 3.183417199098796e-12
26 32 0.6072487191611112
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 7.675440362026567e-05
6 31 6.128731820250434e-08
7 31 1.404944534657065e-12
8 31 0.0
9 31 0.5186917195889167
10 31 1.9172004506444646e-15
11 31 0.0
12 31 0.0005755065200101205
13 31 0.0
14 31 0.0
15 31 0.0
16 31 5.229424911678815e-06
17 31 1.6389732319991629e-21
18 31 0.0
19 31 0.0
20 31 2.6743367042926388e-17
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 4.7030298231599496e-12
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 1.7790201290556614e-08
36 31 3.1518968300591815e-17
37 31 0.0
38 31 0.0
39 31 0.0

0 30 1.8588354948283127e-20
1 30 1.1723055854049818e-18
2 30 0.0
3 30 0.0
4 30 1.845521096610386e-13
5 30 0.0
6 30 5.833331344763672e-18
7 30 0.0
8 30 1.090516823632611e-20
9 30 1.9172004506444646e-15
10 30 0.3804978046653093
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 3.20559179204899e-19
18 30 0.0
19 30 0.0
20 30 0.0
21 30 9.471065596665624e-16
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 4.7030298231599496e-12
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0

0 29 4.710370633750185e-15
1 29 2.5213076937370534e-20
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 8.941432056348877e-19
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.2821652429397998
12 29 0.0
13 29 3.0422069465342286e-10
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 1.424436181444276e-15
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 5.766798914551644e-13
26 29 0.0006374635322867825
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 9.016571736763723e-17
35 29 0.0
36 29 3.2116169805233982e-15
37 29 0.0
38 29 0.0
39 29 0.0

0 28 1.1818673225336221e-18
1 28 1.1372029817776942e-15
2 28 0.0
3 28 0.0
4 28 1.2212283638825168e-06
5 28 1.2199074208087018e-08
6 28 4.69504979125511e-12
7 28 0.0
8 28 0.0
9 28 0.0005755065200101205
10 28 0.0
11 28 0.0
12 28 0.2556339396159097
13 28 0.0
14 28 0.0
15 28 0.0
16 28 8.152638348593705e-05
17 28 1.650059928705691e-05
18 28 5.25048031562662e-15
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 6.157193807557472e-17
33 28 6.269774911386287e-12
34 28 5.478079555024131e-09
35 28 3.9901528764395946e-11
36 28 1.361778521910189e-10
37 28 1.6674640387535274e-05
38 28 0.0
39 28 0.0005196768529255915

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 4.1386758633098264e-19
6 27 0.0
7 27 1.8190455185850038e-16
8 27 0.0
9 27 0.0
10 27 0.0
11 27 3.0422069465342286e-10
12 27 0.0
13 27 0.5092410584362214
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 1.5216053662354672e-17
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 2.5106488542884823e-15
26 27 7.676086692004594e-11
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 6.269774911386287e-12
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0

0 26 0.0
1 26 2.380894337427635e-15
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 3.3967353873996376e-17
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.2993555537665705
15 26 4.351218727513346e-21
16 26 0.0
17 26 1.670306543787376e-20
18 26 0.0
19 26 0.0
20 26 5.895250521998447e-09
21 26 0.0
22 26 0.0
23 26 0.0
24 26 1.2626539902482279e-14
25 26 2.2841981733134736e-16
26 26 1.1733894725925398e-17
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 9.016571736763723e-17
32 26 5.478079555024131e-09
33 26 0.0
34 26 7.670814761127347e-17
35 26 0.0
36 26 5.674804836825484e-15
37 26 1.7725562034440583e-14
38 26 0.0
39 26 0.0

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 0.0
8 25 7.591324421352561e-16
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 4.351218727513346e-21
15 25 0.45652545235616787
16 25 0.0015608295683530618
17 25 1.1055838551735363e-19
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0026782918762697206
26 25 1.46482844987829e-06
27 25 0.0
28 25 0.0
29 25 1.7790201290556614e-08
30 25 0.0
31 25 0.0
32 25 3.9901528764395946e-11
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0

0 24 0.0
1 24 6.986123401396053e-19
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0002576878720470081
7 24 7.302568015396968e-22
8 24 0.0
9 24 5.229424911678815e-06
10 24 0.0
11 24 0.0
12 24 8.152638348593705e-05
13 24 0.0
14 24 0.0
15 24 0.0015608295683530618
16 24 0.32553875725420267
17 24 2.1251755399966233e-05
18 24 0.0
19 24 0.0
20 24 0.0
21 24 3.293732187411602e-14
22 24 0.0
23 24 0.0
24 24 0.0
25 24 2.5504945847327828e-11
26 24 3.704558192042151e-16
27 24 0.0
28 24 0.0
29 24 3.1518968300591815e-17
30 24 0.0
31 24 3.2116169805233982e-15
32 24 1.361778521910189e-10
33 24 0.0
34 24 5.674804836825484e-15
35 24 0.0
36 24 8.621436064903926e-05
37 24 1.0
38 24 0.5969011397851064
39 24 0.0003316523086931239

0 23 1.3329728321041903e-16
1 23 2.2442570508328427e-15
2 23 3.152438887377382e-16
3 23 0.0
4 23 0.0
5 23 7.211482220796305e-21
6 23 6.175225166684275e-11
7 23 0.0
8 23 0.0
9 23 1.6389732319991629e-21
10 23 3.20559179204899e-19
11 23 0.0
12 23 1.650059928705691e-05
13 23 0.0
14 23 1.670306543787376e-20
15 23 1.1055838551735363e-19
16 23 2.1251755399966233e-05
17 23 0.09144625137600507
18 23 0.0
19 23 0.0
20 23 1.0291451520598864e-14
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 8.920170732474363e-11
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 1.6674640387535274e-05
33 23 0.0
34 23 1.7725562034440583e-14
35 23 0.0
36 23 1.0
37 23 6.639382509954811e-08
38 23 0.0
39 23 5.895650877601508e-11

0 22 1.1044873563449304e-12
1 22 4.220505661223684e-18
2 22 0.0
3 22 0.0
4 22 0.0
5 22 6.428702966614926e-07
6 22 0.0
7 22 0.0
8 22 0.0
9 22 0.0
10 22 0.0
11 22 0.0
12 22 5.25048031562662e-15
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.43744531148685795
19 22 0.0
20 22 0.0
21 22 5.107403665575918e-13
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.5969011397851064
37 22 0.0
38 22 0.0
39 22 0.0

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 5.914178540864702e-21
5 21 1.785400837221317e-14
6 21 0.0
7 21 0.0
8 21 0.0
9 21 0.0
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.29712641042562976
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 3.3931220007860464e-14
26 21 5.889297638631118e-16
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0005196768529255915
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0003316523086931239
37 21 5.895650877601508e-11
38 21 0.0
39 21 3.4454629007679e-09

0 20 9.504181210639958e-16
1 20 0.0
2 20 2.9013210320689386e-14
3 20 0.0
4 20 3.1052020622064208e-15
5 20 0.0008692291415886367
6 20 8.462627105364373e-17
7 20 2.1525149083330997e-17
8 20 0.0
9 20 2.6743367042926388e-17
10 20 0.0
11 20 1.424436181444276e-15
12 20 0.0
13 20 1.5216053662354672e-17
14 20 5.895250521998447e-09
15 20 0.0
16 20 0.0
17 20 1.0291451520598864e-14
18 20 0.0
19 20 0.0
20 20 0.2272133010991835
21 20 0.2767155091618036
22 20 0.19865347238374123
23 20 0.1571081422733898
24 20 0.17121182375347885
25 20 0.04564779532705657
26 20 0.13540905634065906
27 20 0.11031499403145165
28 20 0.10108108555666731
29 20 0.14098783787162397
30 20 0.09372209532843018
31 20 0.24638888516505655
32 20 0.15511008573103785
33 20 0.23006742698196334
34 20 0.16694979583249162
35 20 0.20357153997317812
36 20 0.1636120406343079
37 20 0.1639883754645457
38 20 0.16647772063506122
39 20 0.2508738412377611

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 6.76504685476117e-17
8 19 0.0
9 19 0.0
10 19 9.471065596665624e-16
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 3.293732187411602e-14
17 19 0.0
18 19 5.107403665575918e-13
19 19 0.0
20 19 0.2767155091618036
21 19 1.0
22 19 0.5765823729288443
23 19 0.46325803010095384
24 19 0.3507162450692077
25 19 0.12596055688918356
26 19 0.21166246210354767
27 19 0.2647641590678464
28 19 0.3265781036202881
29 19 0.2280097987209895
30 19 0.33097596279827457
31 19 0.6077444383768035
32 19 0.3671812826948401
33 19 0.43582654812219473
34 19 0.466406282509377
35 19 0.7002615087016341
36 19 0.3308905552642879
37 19 0.45543671385004675
38 19 0.2957295684549242
39 19 0.7068410029565413

0 18 2.9013210320689386e-14
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.19865347238374123
21 18 0.5765823729288443
22 18 0.4806629968901276
23 18 0.32062846995957733
24 18 0.20987102259116103
25 18 0.05281857642265695
26 18 0.0996641898842956
27 18 0.09410970439244859
28 18 0.2809005555081533
29 18 0.12825898335841748
30 18 0.2744869063345197
31 18 0.30466000466633647
32 18 0.19257646569392192
33 18 0.2981662456221538
34 18 0.30538798796339806
35 18 0.5027370933553597
36 18 0.16980912355076438
37 18 0.3310330068673667
38 18 0.18131115019266703
39 18 0.4869457340829936

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.1571081422733898
21 17 0.46325803010095384
22 17 0.32062846995957733
23 17 0.4012276466029133
24 17 0.1006727191287962
25 17 0.0
26 17 0.06956091514624897
27 17 0.03470136900784147
28 17 0.21325737087250787
29 17 0.05500928834790627
30 17 0.1939265341932603
31 17 0.2157663057936834
32 17 0.12733264311299242
33 17 0.20765942718981098
34 17 0.3160967168134553
35 17 0.3503762451429411
36 17 0.0979682487582235
37 17 0.32173023862718303
38 17 0.05526751109048487
39 17 0.4065004924176077

0 16 3.1052020622064208e-15
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 1.2626539902482279e-14
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.17121182375347885
21 16 0.3507162450692077
22 16 0.20987102259116103
23 16 0.1006727191287962
24 16 0.5022687188139032
25 16 0.3046904668887508
26 16 0.15104209438657168
27 16 0.3971245447245562
28 16 0.09531781278429938
29 16 0.25806402272198903
30 16 0.15291111764109236
31 16 0.4033321582261938
32 16 0.2558891394239608
33 16 0.22600416169299348
34 16 0.08360896861286808
35 16 0.2476036917306616
36 16 0.2824885494053673
37 16 0.11531447573558232
38 16 0.5069834112563242
39 16 0.33294680966382145

0 15 0.0008692291415886367
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 2.5123433655235576e-07
6 15 0.0
7 15 0.0
8 15 3.183417199098796e-12
9 15 0.0
10 15 0.0
11 15 5.766798914551644e-13
12 15 0.0
13 15 2.5106488542884823e-15
14 15 2.2841981733134736e-16
15 15 0.0026782918762697206
16 15 2.5504945847327828e-11
17 15 0.0
18 15 0.0
19 15 3.3931220007860464e-14
20 15 0.04564779532705657
21 15 0.12596055688918356
22 15 0.05281857642265695
23 15 0.0
24 15 0.3046904668887508
25 15 0.5647872120704361
26 15 0.128397250970796
27 15 0.45232497321463355
28 15 0.03602733367873267
29 15 0.2855023402996717
30 15 0.1252885292172559
31 15 0.20801371784459494
32 15 0.2339637378891612
33 15 0.13364376394115376
34 15 0.008411000696890046
35 15 0.08250785154813213
36 15 0.26497909821698845
37 15 0.033354549796746194
38 15 0.4977600803574372
39 15 0.049248378388513404

0 14 8.462627105364373e-17
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.6072487191611112
9 14 0.0
10 14 0.0
11 14 0.0006374635322867825
12 14 0.0
13 14 7.676086692004594e-11
14 14 1.1733894725925398e-17
15 14 1.46482844987829e-06
16 14 3.704558192042151e-16
17 14 8.920170732474363e-11
18 14 0.0
19 14 5.889297638631118e-16
20 14 0.13540905634065906
21 14 0.21166246210354767
22 14 0.0996641898842956
23 14 0.06956091514624897
24 14 0.15104209438657168
25 14 0.128397250970796
26 14 0.3288874432103079
27 14 0.2921260202033735
28 14 0.04289951293690151
29 14 0.2646444958302048
30 14 0.17446917971775816
31 14 0.23040700704904296
32 14 0.28073910657361856
33 14 0.2530439260040714
34 14 0.12619714264940327
35 14 0.1617866460781598
36 14 0.2532879618149896
37 14 0.13249871867747343
38 14 0.2685718110078826
39 14 0.09544991299222655

0 13 2.1525149083330997e-17
1 13 6.76504685476117e-17
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.11031499403145165
21 13 0.2647641590678464
22 13 0.09410970439244859
23 13 0.03470136900784147
24 13 0.3971245447245562
25 13 0.45232497321463355
26 13 0.2921260202033735
27 13 0.6902667618039597
28 13 0.03481152609052853
29 13 0.3838393633588178
30 13 0.24867286560387833
31 13 0.3916502393396747
32 13 0.39035441849210706
33 13 0.2509778702567168
34 13 0.07071466608681896
35 13 0.159327918976647
36 13 0.3728032117662051
37 13 0.08821150881642305
38 13 0.6555323710714717
39 13 0.11953578462398654

0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 3.183417199098796e-12
6 12 0.6072487191611112
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.10108108555666731
21 12 0.3265781036202881
22 12 0.2809005555081533
23 12 0.21325737087250787
24 12 0.09531781278429938
25 12 0.03602733367873267
26 12 0.04289951293690151
27 12 0.03481152609052853
28 12 0.26743310325338826
29 12 0.06736510378529295
30 12 0.15813742186848656
31 12 0.16179158947382002
32 12 0.09835980000788326
33 12 0.18214607692762988
34 12 0.21635756794795014
35 12 0.32715909005696
36 12 0.114120942323414
37 12 0.23853229379803623
38 12 0.10602527595158714
39 12 0.275430080067917

0 11 2.6743367042926388e-17
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 4.7030298231599496e-12
11 11 0.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 1.7790201290556614e-08
16 11 3.1518968300591815e-17
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.14098783787162397
21 11 0.2280097987209895
22 11 0.12825898335841748
23 11 0.05500928834790627
24 11 0.25806402272198903
25 11 0.2855023402996717
26 11 0.2646444958302048
27 11 0.3838393633588178
28 11 0.06736510378529295
29 11 0.3881740051111058
30 11 0.2714217580087845
31 11 0.2709070490003308
32 11 0.3222093261726372
33 11 0.28051810858993514
34 11 0.09355862211011802
35 11 0.1564360474166246
36 11 0.3044585464538479
37 11 0.1305489961111164
38 11 0.4798236569404053
39 11 0.12207189005537947

0 10 0.0
1 10 9.471065596665624e-16
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 4.7030298231599496e-12
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.09372209532843018
21 10 0.33097596279827457
22 10 0.2744869063345197
23 10 0.1939265341932603
24 10 0.15291111764109236
25 10 0.1252885292172559
26 10 0.17446917971775816
27 10 0.24867286560387833
28 10 0.15813742186848656
29 10 0.2714217580087845
30 10 0.6898826981674159
31 10 0.1738472952724799
32 10 0.3172424855048952
33 10 0.3003715068212488
34 10 0.16993385428721194
35 10 0.3046124953850773
36 10 0.21415190729240305
37 10 0.2788159974558339
38 10 0.4019970832332204
39 10 0.2299675451058733

0 9 1.424436181444276e-15
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 5.766798914551644e-13
6 9 0.0006374635322867825
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 9.016571736763723e-17
15 9 0.0
16 9 3.2116169805233982e-15
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.24638888516505655
21 9 0.6077444383768035
22 9 0.30466000466633647
23 9 0.2157663057936834
24 9 0.4033321582261938
25 9 0.20801371784459494
26 9 0.23040700704904296
27 9 0.3916502393396747
28 9 0.16179158947382002
29 9 0.2709070490003308
30 9 0.1738472952724799
31 9 0.6471741236778508
32 9 0.34285920253043606
33 9 0.3508617753896127
34 9 0.25472280373159717
35 9 0.421828810583328
36 9 0.3411396013781504
37 9 0.23756222538426888
38 9 0.4568972531135164
39 9 0.4133058150909319

0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 6.157193807557472e-17
13 8 6.269774911386287e-12
14 8 5.478079555024131e-09
15 8 3.9901528764395946e-11
16 8 1.361778521910189e-10
17 8 1.6674640387535274e-05
18 8 0.0
19 8 0.0005196768529255915
20 8 0.15511008573103785
21 8 0.3671812826948401
22 8 0.19257646569392192
23 8 0.12733264311299242
24 8 0.2558891394239608
25 8 0.2339637378891612
26 8 0.28073910657361856
27 8 0.39035441849210706
28 8 0.09835980000788326
29 8 0.3222093261726372
30 8 0.3172424855048952
31 8 0.34285920253043606
32 8 0.3909832418622162
33 8 0.3223590243168412
34 8 0.17652512124577785
35 8 0.25782711951391346
36 8 0.31543029206481643
37 8 0.21951049112960933
38 8 0.39493862297479887
39 8 0.20012318087326372

0 7 1.5216053662354672e-17
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 2.5106488542884823e-15
6 7 7.676086692004594e-11
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 6.269774911386287e-12
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 0.23006742698196334
21 7 0.43582654812219473
22 7 0.2981662456221538
23 7 0.20765942718981098
24 7 0.22600416169299348
25 7 0.13364376394115376
26 7 0.2530439260040714
27 7 0.2509778702567168
28 7 0.18214607692762988
29 7 0.28051810858993514
30 7 0.3003715068212488
31 7 0.3508617753896127
32 7 0.3223590243168412
33 7 0.43728582412484757
34 7 0.27981272927118633
35 7 0.35683420309707914
36 7 0.28578266887073883
37 7 0.3033976537764515
38 7 0.3377309094304726
39 7 0.2896541230514592

0 6 5.895250521998447e-09
1 6 0.0
2 6 0.0
3 6 0.0
4 6 1.2626539902482279e-14
5 6 2.2841981733134736e-16
6 6 1.1733894725925398e-17
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 9.016571736763723e-17
12 6 5.478079555024131e-09
13 6 0.0
14 6 7.670814761127347e-17
15 6 0.0
16 6 5.674804836825484e-15
17 6 1.7725562034440583e-14
18 6 0.0
19 6 0.0
20 6 0.16694979583249162
21 6 0.466406282509377
22 6 0.30538798796339806
23 6 0.3160967168134553
24 6 0.08360896861286808
25 6 0.008411000696890046
26 6 0.12619714264940327
27 6 0.07071466608681896
28 6 0.21635756794795014
29 6 0.09355862211011802
30 6 0.16993385428721194
31 6 0.25472280373159717
32 6 0.17652512124577785
33 6 0.27981272927118633
34 6 0.48617827343144543
35 6 0.38470279531003865
36 6 0.15093128168699854
37 6 0.3316040300796707
38 6 0.09042185524614191
39 6 0.32291650349497436

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0026782918762697206
6 5 1.46482844987829e-06
7 5 0.0
8 5 0.0
9 5 1.7790201290556614e-08
10 5 0.0
11 5 0.0
12 5 3.9901528764395946e-11
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 0.20357153997317812
21 5 0.7002615087016341
22 5 0.5027370933553597
23 5 0.3503762451429411
24 5 0.2476036917306616
25 5 0.08250785154813213
26 5 0.1617866460781598
27 5 0.159327918976647
28 5 0.32715909005696
29 5 0.1564360474166246
30 5 0.3046124953850773
31 5 0.421828810583328
32 5 0.25782711951391346
33 5 0.35683420309707914
34 5 0.38470279531003865
35 5 0.6640377564370509
36 5 0.24870727676583318
37 5 0.3967675304785249
38 5 0.2573156366659761
39 5 0.5302404909641578

0 4 0.0
1 4 3.293732187411602e-14
2 4 0.0
3 4 0.0
4 4 0.0
5 4 2.5504945847327828e-11
6 4 3.704558192042151e-16
7 4 0.0
8 4 0.0
9 4 3.1518968300591815e-17
10 4 0.0
11 4 3.2116169805233982e-15
12 4 1.361778521910189e-10
13 4 0.0
14 4 5.674804836825484e-15
15 4 0.0
16 4 8.621436064903926e-05
17 4 1.0
18 4 0.5969011397851064
19 4 0.0003316523086931239
20 4 0.1636120406343079
21 4 0.3308905552642879
22 4 0.16980912355076438
23 4 0.0979682487582235
24 4 0.2824885494053673
25 4 0.26497909821698845
26 4 0.2532879618149896
27 4 0.3728032117662051
28 4 0.114120942323414
29 4 0.3044585464538479
30 4 0.21415190729240305
31 4 0.3411396013781504
32 4 0.31543029206481643
33 4 0.28578266887073883
34 4 0.15093128168699854
35 4 0.24870727676583318
36 4 0.35932374634300107
37 4 0.16807616626694222
38 4 0.412602461786892
39 4 0.1902429778072092

0 3 1.0291451520598864e-14
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 8.920170732474363e-11
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 1.6674640387535274e-05
13 3 0.0
14 3 1.7725562034440583e-14
15 3 0.0
16 3 1.0
17 3 6.639382509954811e-08
18 3 0.0
19 3 5.895650877601508e-11
20 3 0.1639883754645457
21 3 0.45543671385004675
22 3 0.3310330068673667
23 3 0.32173023862718303
24 3 0.11531447573558232
25 3 0.033354549796746194
26 3 0.13249871867747343
27 3 0.08821150881642305
28 3 0.23853229379803623
29 3 0.1305489961111164
30 3 0.2788159974558339
31 3 0.23756222538426888
32 3 0.21951049112960933
33 3 0.3033976537764515
34 3 0.3316040300796707
35 3 0.3967675304785249
36 3 0.16807616626694222
37 3 0.39076537358710595
38 3 0.11464346481589434
39 3 0.34186347570643544

0 2 0.0
1 2 5.107403665575918e-13
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.5969011397851064
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.16647772063506122
21 2 0.2957295684549242
22 2 0.18131115019266703
23 2 0.05526751109048487
24 2 0.5069834112563242
25 2 0.4977600803574372
26 2 0.2685718110078826
27 2 0.6555323710714717
28 2 0.10602527595158714
29 2 0.4798236569404053
30 2 0.4019970832332204
31 2 0.4568972531135164
32 2 0.39493862297479887
33 2 0.3377309094304726
34 2 0.09042185524614191
35 2 0.2573156366659761
36 2 0.412602461786892
37 2 0.11464346481589434
38 2 0.9117594505225772
39 2 0.19893254637360666

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 3.3931220007860464e-14
6 1 5.889297638631118e-16
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0005196768529255915
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0003316523086931239
17 1 5.895650877601508e-11
18 1 0.0
19 1 3.4454629007679e-09
20 1 0.2508738412377611
21 1 0.7068410029565413
22 1 0.4869457340829936
23 1 0.4065004924176077
24 1 0.33294680966382145
25 1 0.049248378388513404
26 1 0.09544991299222655
27 1 0.11953578462398654
28 1 0.275430080067917
29 1 0.12207189005537947
30 1 0.2299675451058733
31 1 0.4133058150909319
32 1 0.20012318087326372
33 1 0.2896541230514592
34 1 0.32291650349497436
35 1 0.5302404909641578
36 1 0.1902429778072092
37 1 0.34186347570643544
38 1 0.19893254637360666
39 1 0.7019646310780029



==> matrices/first_baseline/libri_dev_trials_f_concat_mat_norm.txt <==
0 40 0.4282454462902752
1 40 0.053498275306990986
2 40 0.02439154277983678
3 40 0.04090900589054839
4 40 0.07045391896850299
5 40 0.0415021578831943
6 40 0.03924083044028129
7 40 0.0336410657462976
8 40 0.024120980138858338
9 40 0.043670242988489164
10 40 0.05818447892324434
11 40 0.06273741066615102
12 40 0.08030393235518359
13 40 0.023732828384206768
14 40 0.02263613091692041
15 40 0.02926791549562589
16 40 0.04355327163023789
17 40 0.06790794229592795
18 40 0.09549500200528416
19 40 0.047648163139959766
20 40 0.4028123803779165
21 40 0.32822198559788746
22 40 0.2933561543505647
23 40 0.26918627493881553
24 40 0.2594100233861945
25 40 0.3544679314046281
26 40 0.44602849752665275
27 40 0.292841215283581
28 40 0.3035562485012157
29 40 0.3897997125421583
30 40 0.20337083449105312
31 40 0.31484404160219
32 40 0.35204908545052044
33 40 0.3516727081468912
34 40 0.3057740358616066
35 40 0.2871441833881928
36 40 0.3329155796356284
37 40 0.3063762504049254
38 40 0.26011084977933985
39 40 0.28065274142262847

0 39 0.053498275306990986
1 39 0.803536518729841
2 39 0.018991159738426272
3 39 0.02951256275337503
4 39 0.03337511061196445
5 39 0.013950547983717419
6 39 0.132846081984663
7 39 0.0012511381268951504
8 39 0.032369571008134757
9 39 0.07638146802369633
10 39 0.02359657499194734
11 39 0.06394524925625908
12 39 0.10791656085244318
13 39 0.020392363019253738
14 39 0.09465791523598337
15 39 0.00959765752930033
16 39 0.0886536184268591
17 39 0.1199097936828601
18 39 0.05035427018108441
19 39 0.05624496676250772
20 39 0.32822198559788746
21 39 0.5244074755804599
22 39 0.4775418598934792
23 39 0.47057149517781477
24 39 0.4634104325998251
25 39 0.47548521212048717
26 39 0.6205556938791812
27 39 0.6495673294421652
28 39 0.40756280898089187
29 39 0.6130370214161736
30 39 0.6795479000395288
31 39 0.5582866059772659
32 39 0.6338020777980101
33 39 0.49410220517543296
34 39 0.40076871284216653
35 39 0.5005371971835653
36 39 0.5720180705341177
37 39 0.46848731724202114
38 39 0.6638360449471938
39 39 0.458117101954288

0 38 0.02439154277983678
1 38 0.018991159738426272
2 38 0.6297340588575465
3 38 0.01587087652808263
4 38 0.05127302216371565
5 38 0.012924141436494
6 38 0.029741403616171756
7 38 0.0012230585328779511
8 38 0.06931810019117493
9 38 0.0042054630010635976
10 38 0.02821337211723977
11 38 0.028479725368493792
12 38 0.022835822304186536
13 38 0.02464841343305797
14 38 0.06460202249967316
15 38 0.05192616328244725
16 38 0.01701039216686952
17 38 0.042554365933914956
18 38 0.01202896531455644
19 38 0.023156254034588073
20 38 0.2933561543505647
21 38 0.4775418598934792
22 38 0.0729641945864196
23 38 0.10468977010038605
24 38 0.11363374723740938
25 38 0.14720038591842508
26 38 0.17708425298086727
27 38 0.11877638376760963
28 38 0.11299139341142478
29 38 0.1314455526181752
30 38 0.06647591920119054
31 38 0.09893424500236106
32 38 0.15542039879360223
33 38 0.1095736957339509
34 38 0.10470629801540947
35 38 0.0847389469388703
36 38 0.15964059296437708
37 38 0.1370216136951456
38 38 0.06994933741227799
39 38 0.07939847667927717

0 37 0.04090900589054839
1 37 0.02951256275337503
2 37 0.01587087652808263
3 37 0.3432592237510001
4 37 0.019354476178107847
5 37 0.007378731889335029
6 37 0.059532647980016194
7 37 0.016056547725199988
8 37 0.02131075061152649
9 37 0.009520452132154272
10 37 0.013538038970843934
11 37 0.056598632452978845
12 37 0.0361175829667855
13 37 0.017390483884464174
14 37 0.05123638947923973
15 37 0.009310915445203377
16 37 0.023936310099996368
17 37 0.05173970459598514
18 37 0.0104184056245122
19 37 0.04948319443986971
20 37 0.26918627493881553
21 37 0.47057149517781477
22 37 0.10468977010038605
23 37 0.1455789354080836
24 37 0.07508799528643867
25 37 0.12428258240623916
26 37 0.17369333142870344
27 37 0.09633960493768388
28 37 0.18003911317351337
29 37 0.18004111546855003
30 37 0.17629824325378035
31 37 0.0694171449339521
32 37 0.15250356623481037
33 37 0.15544029387386551
34 37 0.14993282148015943
35 37 0.15402561966767267
36 37 0.13653140897483132
37 37 0.1804050917754043
38 37 0.09008635878288819
39 37 0.08424699954913223

0 36 0.07045391896850299
1 36 0.03337511061196445
2 36 0.05127302216371565
3 36 0.019354476178107847
4 36 0.46906744453950283
5 36 0.0531686885929484
6 36 0.0342045055879156
7 36 0.036065797319821465
8 36 0.02783990002027732
9 36 0.026381238697370583
10 36 0.07883934045844611
11 36 0.03881673118123242
12 36 0.09897073771819338
13 36 0.010914420716665494
14 36 0.040308572974461186
15 36 0.04280325727910672
16 36 0.06479218152767163
17 36 0.05079588801930158
18 36 0.11474305429717536
19 36 0.05640116764180627
20 36 0.2594100233861945
21 36 0.4634104325998251
22 36 0.11363374723740938
23 36 0.07508799528643867
24 36 0.3928246549479692
25 36 0.3980028241431604
26 36 0.3867609494645952
27 36 0.3312108265280253
28 36 0.30413386113243057
29 36 0.2862791344636346
30 36 0.16211535268108485
31 36 0.3419852659489184
32 36 0.32090383175288195
33 36 0.267393091654282
34 36 0.2819129335991781
35 36 0.3024221185934151
36 36 0.3880334889949173
37 36 0.2741923285479584
38 36 0.28712723160087733
39 36 0.2957258435921707

0 35 0.0415021578831943
1 35 0.013950547983717419
2 35 0.012924141436494
3 35 0.007378731889335029
4 35 0.0531686885929484
5 35 0.5496849717754206
6 35 0.0773592788395735
7 35 0.09535840965059147
8 35 0.02511509547593115
9 35 0.1352794218711487
10 35 0.04775208500139689
11 35 0.018587148475434686
12 35 0.07038015688493529
13 35 0.07455865269813675
14 35 0.016517912192318872
15 35 0.010840679406407022
16 35 0.06842872532234802
17 35 0.030789935225613123
18 35 0.10106821181224393
19 35 0.02767585346030603
20 35 0.3544679314046281
21 35 0.47548521212048717
22 35 0.14720038591842508
23 35 0.12428258240623916
24 35 0.3980028241431604
25 35 0.4537693369870497
26 35 0.2650356413559453
27 35 0.3153408360711904
28 35 0.3360769300541974
29 35 0.23599400655461428
30 35 0.09871125130439316
31 35 0.488491386230435
32 35 0.2676561702936983
33 35 0.2366446060819192
34 35 0.26935739439949175
35 35 0.3966894573385878
36 35 0.3552247252571587
37 35 0.309413371358584
38 35 0.2859965274249854
39 35 0.5291759484825131

0 34 0.03924083044028129
1 34 0.132846081984663
2 34 0.029741403616171756
3 34 0.059532647980016194
4 34 0.0342045055879156
5 34 0.0773592788395735
6 34 0.5556439741898476
7 34 0.06324629462690758
8 34 0.032860216153951925
9 34 0.15206369364974257
10 34 0.036735278684925335
11 34 0.04972555435228123
12 34 0.07202464450114192
13 34 0.024277690113580185
14 34 0.04787501420524064
15 34 0.019935096006018893
16 34 0.16712616222910445
17 34 0.08466461746979928
18 34 0.0271575048672276
19 34 0.02260608880740131
20 34 0.44602849752665275
21 34 0.6205556938791812
22 34 0.17708425298086727
23 34 0.17369333142870344
24 34 0.3867609494645952
25 34 0.2650356413559453
26 34 0.5320421233995324
27 34 0.3857193928025517
28 34 0.4968811826377389
29 34 0.35180255985306896
30 34 0.29844261150398366
31 34 0.5434302658146184
32 34 0.42869852514176576
33 34 0.47181975412022376
34 34 0.5079937463927098
35 34 0.588405941673522
36 34 0.4719805074166472
37 34 0.507163469226634
38 34 0.3529765461227188
39 34 0.5261361941082214

0 33 0.0336410657462976
1 33 0.0012511381268951504
2 33 0.0012230585328779511
3 33 0.016056547725199988
4 33 0.036065797319821465
5 33 0.09535840965059147
6 33 0.06324629462690758
7 33 0.6467481777129367
8 33 0.011510164463395993
9 33 0.11220572437383437
10 33 0.02789244703318771
11 33 0.04113903241337884
12 33 0.06714600594587553
13 33 0.08150045144983904
14 33 0.005098994586716237
15 33 0.002846527218280776
16 33 0.06084846153832772
17 33 0.017356411534942814
18 33 0.053876499944322837
19 33 0.0
20 33 0.292841215283581
21 33 0.6495673294421652
22 33 0.11877638376760963
23 33 0.09633960493768388
24 33 0.3312108265280253
25 33 0.3153408360711904
26 33 0.3857193928025517
27 33 0.027727312855068367
28 33 0.12303097952993632
29 33 0.05002557739738237
30 33 0.0
31 33 0.10771130923749744
32 33 0.03594190919362073
33 33 0.0639567261044451
34 33 0.07932636243300688
35 33 0.14374254535250297
36 33 0.0774290347188554
37 33 0.06400470392217837
38 33 0.06769930822110173
39 33 0.10408362967016582

0 32 0.024120980138858338
1 32 0.032369571008134757
2 32 0.06931810019117493
3 32 0.02131075061152649
4 32 0.02783990002027732
5 32 0.02511509547593115
6 32 0.032860216153951925
7 32 0.011510164463395993
8 32 1.0
9 32 0.035477157132589004
10 32 0.04700326619286995
11 32 0.042249613790075816
12 32 0.060422048057860375
13 32 0.04080241720774892
14 32 0.09205386195172308
15 32 0.06885453063295664
16 32 0.02075409210642065
17 32 0.03848330259860796
18 32 0.01009820615122336
19 32 0.01101236671087502
20 32 0.3035562485012157
21 32 0.40756280898089187
22 32 0.11299139341142478
23 32 0.18003911317351337
24 32 0.30413386113243057
25 32 0.3360769300541974
26 32 0.4968811826377389
27 32 0.12303097952993632
28 32 0.23456787240618884
29 32 0.17693762513381017
30 32 0.09268501391415267
31 32 0.10370757337407026
32 32 0.15659378791582798
33 32 0.13397606290472258
34 32 0.1811751677753171
35 32 0.09151763285113154
36 32 0.22611672678035255
37 32 0.17396992254249063
38 32 0.08797920030372833
39 32 0.09898526088361108

0 31 0.043670242988489164
1 31 0.07638146802369633
2 31 0.0042054630010635976
3 31 0.009520452132154272
4 31 0.026381238697370583
5 31 0.1352794218711487
6 31 0.15206369364974257
7 31 0.11220572437383437
8 31 0.035477157132589004
9 31 0.7415430290284292
10 31 0.09714139210626056
11 31 0.026829826022843166
12 31 0.20870498580315786
13 31 0.09003332744662672
14 31 0.010463828211057213
15 31 0.01782394908998608
16 31 0.1368060551202406
17 31 0.10207362735587379
18 31 0.04673250612433947
19 31 0.006955559316290184
20 31 0.3897997125421583
21 31 0.6130370214161736
22 31 0.1314455526181752
23 31 0.18004111546855003
24 31 0.2862791344636346
25 31 0.23599400655461428
26 31 0.35180255985306896
27 31 0.05002557739738237
28 31 0.17693762513381017
29 31 0.2560807632359808
30 31 0.14304883772447455
31 31 0.4063608519665184
32 31 0.20900403029529127
33 31 0.2605345032510851
34 31 0.3673338397127186
35 31 0.4938107872535797
36 31 0.32541946823585305
37 31 0.31530466220878756
38 31 0.2756498719766793
39 31 0.5308396269479919

0 30 0.05818447892324434
1 30 0.02359657499194734
2 30 0.02821337211723977
3 30 0.013538038970843934
4 30 0.07883934045844611
5 30 0.04775208500139689
6 30 0.036735278684925335
7 30 0.02789244703318771
8 30 0.04700326619286995
9 30 0.09714139210626056
10 30 0.6315989174335715
11 30 0.022451519618463905
12 30 0.07772796620224526
13 30 0.021930576433217445
14 30 0.02289718163177909
15 30 0.03213838604286697
16 30 0.06151592611280316
17 30 0.0880270135541249
18 30 0.050457464066815554
19 30 0.00579648163487565
20 30 0.20337083449105312
21 30 0.6795479000395288
22 30 0.06647591920119054
23 30 0.17629824325378035
24 30 0.16211535268108485
25 30 0.09871125130439316
26 30 0.29844261150398366
27 30 0.0
28 30 0.09268501391415267
29 30 0.14304883772447455
30 30 0.11108211205273173
31 30 0.3093029859964233
32 30 0.19793471915618024
33 30 0.23398105361813332
34 30 0.43053614471956597
35 30 0.3583579420480426
36 30 0.2558159241328201
37 30 0.39683961787872063
38 30 0.14220647287597868
39 30 0.41850327093835565

0 29 0.06273741066615102
1 29 0.06394524925625908
2 29 0.028479725368493792
3 29 0.056598632452978845
4 29 0.03881673118123242
5 29 0.018587148475434686
6 29 0.04972555435228123
7 29 0.04113903241337884
8 29 0.042249613790075816
9 29 0.026829826022843166
10 29 0.022451519618463905
11 29 0.47545840542014156
12 29 0.04354190082719051
13 29 0.08181511221745014
14 29 0.05666129084528365
15 29 0.0073440798067281815
16 29 0.017144641798814416
17 29 0.03286136323490461
18 29 0.033926184487011145
19 29 0.032948331549822206
20 29 0.31484404160219
21 29 0.5582866059772659
22 29 0.09893424500236106
23 29 0.0694171449339521
24 29 0.3419852659489184
25 29 0.488491386230435
26 29 0.5434302658146184
27 29 0.10771130923749744
28 29 0.10370757337407026
29 29 0.4063608519665184
30 29 0.3093029859964233
31 29 0.1555506573508483
32 29 0.27579643413532023
33 29 0.2560243420485502
34 29 0.2711588632227458
35 29 0.26670923297190446
36 29 0.29164320811145245
37 29 0.25241697329693036
38 29 0.18104011496609942
39 29 0.1429014843578304

0 28 0.08030393235518359
1 28 0.10791656085244318
2 28 0.022835822304186536
3 28 0.0361175829667855
4 28 0.09897073771819338
5 28 0.07038015688493529
6 28 0.07202464450114192
7 28 0.06714600594587553
8 28 0.060422048057860375
9 28 0.20870498580315786
10 28 0.07772796620224526
11 28 0.04354190082719051
12 28 0.5287191852978776
13 28 0.0728613881723356
14 28 0.03407837149805514
15 28 0.03776556675996132
16 28 0.1075688401230889
17 28 0.12341813486521466
18 28 0.07132558236836004
19 28 0.04527128516359031
20 28 0.35204908545052044
21 28 0.6338020777980101
22 28 0.15542039879360223
23 28 0.15250356623481037
24 28 0.32090383175288195
25 28 0.2676561702936983
26 28 0.42869852514176576
27 28 0.03594190919362073
28 28 0.15659378791582798
29 28 0.20900403029529127
30 28 0.19793471915618024
31 28 0.27579643413532023
32 28 0.40818575781081085
33 28 0.4464273634433809
34 28 0.5862701052606993
35 28 0.6739085715084704
36 28 0.5703994295686537
37 28 0.5611947828079706
38 28 0.5189101512297231
39 28 0.7086131407622484

0 27 0.023732828384206768
1 27 0.020392363019253738
2 27 0.02464841343305797
3 27 0.017390483884464174
4 27 0.010914420716665494
5 27 0.07455865269813675
6 27 0.024277690113580185
7 27 0.08150045144983904
8 27 0.04080241720774892
9 27 0.09003332744662672
10 27 0.021930576433217445
11 27 0.08181511221745014
12 27 0.0728613881723356
13 27 0.7320258766216438
14 27 0.02854427209783379
15 27 0.006712683325360146
16 27 0.014115361931574935
17 27 0.059235159543132306
18 27 0.01999036427102964
19 27 0.004490305790376307
20 27 0.3516727081468912
21 27 0.49410220517543296
22 27 0.1095736957339509
23 27 0.15544029387386551
24 27 0.267393091654282
25 27 0.2366446060819192
26 27 0.47181975412022376
27 27 0.0639567261044451
28 27 0.13397606290472258
29 27 0.2605345032510851
30 27 0.23398105361813332
31 27 0.2560243420485502
32 27 0.4464273634433809
33 27 0.15902015351871626
34 27 0.18317431696662057
35 27 0.19451162210768294
36 27 0.19730594875609048
37 27 0.1798239160109971
38 27 0.11236407167692002
39 27 0.16190107628451364

0 26 0.02263613091692041
1 26 0.09465791523598337
2 26 0.06460202249967316
3 26 0.05123638947923973
4 26 0.040308572974461186
5 26 0.016517912192318872
6 26 0.04787501420524064
7 26 0.005098994586716237
8 26 0.09205386195172308
9 26 0.010463828211057213
10 26 0.02289718163177909
11 26 0.05666129084528365
12 26 0.03407837149805514
13 26 0.02854427209783379
14 26 0.6023424574637206
15 26 0.034669815759502905
16 26 0.04834016265775953
17 26 0.0677720839016066
18 26 0.04603438602421927
19 26 0.03761672075366551
20 26 0.3057740358616066
21 26 0.40076871284216653
22 26 0.10470629801540947
23 26 0.14993282148015943
24 26 0.2819129335991781
25 26 0.26935739439949175
26 26 0.5079937463927098
27 26 0.07932636243300688
28 26 0.1811751677753171
29 26 0.3673338397127186
30 26 0.43053614471956597
31 26 0.2711588632227458
32 26 0.5862701052606993
33 26 0.18317431696662057
34 26 0.5958293406945776
35 26 0.4926049068551289
36 26 0.5579331254009835
37 26 0.6650748385939771
38 26 0.4099701557441807
39 26 0.38142643303888557

0 25 0.02926791549562589
1 25 0.00959765752930033
2 25 0.05192616328244725
3 25 0.009310915445203377
4 25 0.04280325727910672
5 25 0.010840679406407022
6 25 0.019935096006018893
7 25 0.002846527218280776
8 25 0.06885453063295664
9 25 0.01782394908998608
10 25 0.03213838604286697
11 25 0.0073440798067281815
12 25 0.03776556675996132
13 25 0.006712683325360146
14 25 0.034669815759502905
15 25 0.6519987479826765
16 25 0.1517131687262098
17 25 0.05532359249650176
18 25 0.013075778233301642
19 25 0.03243979292872425
20 25 0.2871441833881928
21 25 0.5005371971835653
22 25 0.0847389469388703
23 25 0.15402561966767267
24 25 0.3024221185934151
25 25 0.3966894573385878
26 25 0.588405941673522
27 25 0.14374254535250297
28 25 0.09151763285113154
29 25 0.4938107872535797
30 25 0.3583579420480426
31 25 0.26670923297190446
32 25 0.6739085715084704
33 25 0.19451162210768294
34 25 0.4926049068551289
35 25 0.12647187733998924
36 25 0.24501538433569478
37 25 0.1591733765434979
38 25 0.2973758508764843
39 25 0.2548087529231253

0 24 0.04355327163023789
1 24 0.0886536184268591
2 24 0.01701039216686952
3 24 0.023936310099996368
4 24 0.06479218152767163
5 24 0.06842872532234802
6 24 0.16712616222910445
7 24 0.06084846153832772
8 24 0.02075409210642065
9 24 0.1368060551202406
10 24 0.06151592611280316
11 24 0.017144641798814416
12 24 0.1075688401230889
13 24 0.014115361931574935
14 24 0.04834016265775953
15 24 0.1517131687262098
16 24 0.6131472719058878
17 24 0.13000293761152598
18 24 0.034887980466807834
19 24 0.05575222022323132
20 24 0.3329155796356284
21 24 0.5720180705341177
22 24 0.15964059296437708
23 24 0.13653140897483132
24 24 0.3880334889949173
25 24 0.3552247252571587
26 24 0.4719805074166472
27 24 0.0774290347188554
28 24 0.22611672678035255
29 24 0.32541946823585305
30 24 0.2558159241328201
31 24 0.29164320811145245
32 24 0.5703994295686537
33 24 0.19730594875609048
34 24 0.5579331254009835
35 24 0.24501538433569478
36 24 0.6425537583289606
37 24 0.6848163886791269
38 24 0.9912728390118438
39 24 1.0

0 23 0.06790794229592795
1 23 0.1199097936828601
2 23 0.042554365933914956
3 23 0.05173970459598514
4 23 0.05079588801930158
5 23 0.030789935225613123
6 23 0.08466461746979928
7 23 0.017356411534942814
8 23 0.03848330259860796
9 23 0.10207362735587379
10 23 0.0880270135541249
11 23 0.03286136323490461
12 23 0.12341813486521466
13 23 0.059235159543132306
14 23 0.0677720839016066
15 23 0.05532359249650176
16 23 0.13000293761152598
17 23 0.37773468794062964
18 23 0.03355043768459973
19 23 0.041054057025324886
20 23 0.3063762504049254
21 23 0.46848731724202114
22 23 0.1370216136951456
23 23 0.1804050917754043
24 23 0.2741923285479584
25 23 0.309413371358584
26 23 0.507163469226634
27 23 0.06400470392217837
28 23 0.17396992254249063
29 23 0.31530466220878756
30 23 0.39683961787872063
31 23 0.25241697329693036
32 23 0.5611947828079706
33 23 0.1798239160109971
34 23 0.6650748385939771
35 23 0.1591733765434979
36 23 0.6848163886791269
37 23 0.6118562257186226
38 23 0.41801682430514725
39 23 0.4990168414183437

0 22 0.09549500200528416
1 22 0.05035427018108441
2 22 0.01202896531455644
3 22 0.0104184056245122
4 22 0.11474305429717536
5 22 0.10106821181224393
6 22 0.0271575048672276
7 22 0.053876499944322837
8 22 0.01009820615122336
9 22 0.04673250612433947
10 22 0.050457464066815554
11 22 0.033926184487011145
12 22 0.07132558236836004
13 22 0.01999036427102964
14 22 0.04603438602421927
15 22 0.013075778233301642
16 22 0.034887980466807834
17 22 0.03355043768459973
18 22 0.6872885088073398
19 22 0.00896727476117029
20 22 0.26011084977933985
21 22 0.6638360449471938
22 22 0.06994933741227799
23 22 0.09008635878288819
24 22 0.28712723160087733
25 22 0.2859965274249854
26 22 0.3529765461227188
27 22 0.06769930822110173
28 22 0.08797920030372833
29 22 0.2756498719766793
30 22 0.14220647287597868
31 22 0.18104011496609942
32 22 0.5189101512297231
33 22 0.11236407167692002
34 22 0.4099701557441807
35 22 0.2973758508764843
36 22 0.9912728390118438
37 22 0.41801682430514725
38 22 0.1527361496258145
39 22 0.27073786772067215

0 21 0.047648163139959766
1 21 0.05624496676250772
2 21 0.023156254034588073
3 21 0.04948319443986971
4 21 0.05640116764180627
5 21 0.02767585346030603
6 21 0.02260608880740131
7 21 0.0
8 21 0.01101236671087502
9 21 0.006955559316290184
10 21 0.00579648163487565
11 21 0.032948331549822206
12 21 0.04527128516359031
13 21 0.004490305790376307
14 21 0.03761672075366551
15 21 0.03243979292872425
16 21 0.05575222022323132
17 21 0.041054057025324886
18 21 0.00896727476117029
19 21 0.5940748012317011
20 21 0.28065274142262847
21 21 0.458117101954288
22 21 0.07939847667927717
23 21 0.08424699954913223
24 21 0.2957258435921707
25 21 0.5291759484825131
26 21 0.5261361941082214
27 21 0.10408362967016582
28 21 0.09898526088361108
29 21 0.5308396269479919
30 21 0.41850327093835565
31 21 0.1429014843578304
32 21 0.7086131407622484
33 21 0.16190107628451364
34 21 0.38142643303888557
35 21 0.2548087529231253
36 21 1.0
37 21 0.4990168414183437
38 21 0.27073786772067215
39 21 0.5013436704923256

0 20 0.4028123803779165
1 20 0.32822198559788746
2 20 0.2933561543505647
3 20 0.26918627493881553
4 20 0.2594100233861945
5 20 0.3544679314046281
6 20 0.44602849752665275
7 20 0.292841215283581
8 20 0.3035562485012157
9 20 0.3897997125421583
10 20 0.20337083449105312
11 20 0.31484404160219
12 20 0.35204908545052044
13 20 0.3516727081468912
14 20 0.3057740358616066
15 20 0.2871441833881928
16 20 0.3329155796356284
17 20 0.3063762504049254
18 20 0.26011084977933985
19 20 0.28065274142262847
20 20 0.4108297625389919
21 20 0.4297854642193636
22 20 0.3617269178128813
23 20 0.3081712276830412
24 20 0.315730623908474
25 20 0.16973874220872967
26 20 0.3335860441174945
27 20 0.26315526446208604
28 20 0.2669163511812848
29 20 0.329299576293289
30 20 0.24291367881355552
31 20 0.39839548973364264
32 20 0.3382706188011563
33 20 0.4134755646939626
34 20 0.3448290002526237
35 20 0.3691595928023134
36 20 0.35026452183915985
37 20 0.3413298965988873
38 20 0.3273891243607372
39 20 0.3959687264106694

0 19 0.32822198559788746
1 19 0.5244074755804599
2 19 0.4775418598934792
3 19 0.47057149517781477
4 19 0.4634104325998251
5 19 0.47548521212048717
6 19 0.6205556938791812
7 19 0.6495673294421652
8 19 0.40756280898089187
9 19 0.6130370214161736
10 19 0.6795479000395288
11 19 0.5582866059772659
12 19 0.6338020777980101
13 19 0.49410220517543296
14 19 0.40076871284216653
15 19 0.5005371971835653
16 19 0.5720180705341177
17 19 0.46848731724202114
18 19 0.6638360449471938
19 19 0.458117101954288
20 19 0.4297854642193636
21 19 1.0
22 19 0.6632356799805216
23 19 0.5740724882744995
24 19 0.4915140628225115
25 19 0.3000704854013088
26 19 0.3923947620587416
27 19 0.4342159236986217
28 19 0.4598720445154188
29 19 0.3917235106913366
30 19 0.4902942050436774
31 19 0.7133337421868814
32 19 0.5014129050896446
33 19 0.5761548115348085
34 19 0.5840180989940336
35 19 0.7752430978956255
36 19 0.48831830359636497
37 19 0.5755528316290631
38 19 0.5033336919696065
39 19 0.7795743832722994

0 18 0.2933561543505647
1 18 0.4775418598934792
2 18 0.0729641945864196
3 18 0.10468977010038605
4 18 0.11363374723740938
5 18 0.14720038591842508
6 18 0.17708425298086727
7 18 0.11877638376760963
8 18 0.11299139341142478
9 18 0.1314455526181752
10 18 0.06647591920119054
11 18 0.09893424500236106
12 18 0.15542039879360223
13 18 0.1095736957339509
14 18 0.10470629801540947
15 18 0.0847389469388703
16 18 0.15964059296437708
17 18 0.1370216136951456
18 18 0.06994933741227799
19 18 0.07939847667927717
20 18 0.3617269178128813
21 18 0.6632356799805216
22 18 0.6048768779523496
23 18 0.4598505140731933
24 18 0.33133586782712127
25 18 0.16349758276420895
26 18 0.24985524932753136
27 18 0.22011119742331506
28 18 0.4295997977449198
29 18 0.28721169148010295
30 18 0.420754392023243
31 18 0.4259564465447483
32 18 0.33689454133785945
33 18 0.4535276575375436
34 18 0.44885770045391105
35 18 0.6069920080676239
36 18 0.3270207513627517
37 18 0.47497496414825263
38 18 0.34487194714112945
39 18 0.5991172298986552

0 17 0.26918627493881553
1 17 0.47057149517781477
2 17 0.10468977010038605
3 17 0.1455789354080836
4 17 0.07508799528643867
5 17 0.12428258240623916
6 17 0.17369333142870344
7 17 0.09633960493768388
8 17 0.18003911317351337
9 17 0.18004111546855003
10 17 0.17629824325378035
11 17 0.0694171449339521
12 17 0.15250356623481037
13 17 0.15544029387386551
14 17 0.14993282148015943
15 17 0.15402561966767267
16 17 0.13653140897483132
17 17 0.1804050917754043
18 17 0.09008635878288819
19 17 0.08424699954913223
20 17 0.3081712276830412
21 17 0.5740724882744995
22 17 0.4598505140731933
23 17 0.5310478546260456
24 17 0.17645627818477758
25 17 0.0
26 17 0.18745992890623198
27 17 0.1094295379560417
28 17 0.35259259403148324
29 17 0.17389207055532976
30 17 0.33758139663779313
31 17 0.32810851617875625
32 17 0.2588065842652077
33 17 0.3625916077967098
34 17 0.46005103168938954
35 17 0.475690493582342
36 17 0.2167584573033768
37 17 0.46847113005878055
38 17 0.17235390615379934
39 17 0.5153799075787255

0 16 0.2594100233861945
1 16 0.4634104325998251
2 16 0.11363374723740938
3 16 0.07508799528643867
4 16 0.3928246549479692
5 16 0.3980028241431604
6 16 0.3867609494645952
7 16 0.3312108265280253
8 16 0.30413386113243057
9 16 0.2862791344636346
10 16 0.16211535268108485
11 16 0.3419852659489184
12 16 0.32090383175288195
13 16 0.267393091654282
14 16 0.2819129335991781
15 16 0.3024221185934151
16 16 0.3880334889949173
17 16 0.2741923285479584
18 16 0.28712723160087733
19 16 0.2957258435921707
20 16 0.315730623908474
21 16 0.4915140628225115
22 16 0.33133586782712127
23 16 0.17645627818477758
24 16 0.6196873195114392
25 16 0.47079603192164254
26 16 0.3255702645180713
27 16 0.5445001376739321
28 16 0.21063733873313026
29 16 0.4107870420855302
30 16 0.2842304224982914
31 16 0.5462567168597476
32 16 0.3865387145875354
33 16 0.37236259015892814
34 16 0.17190478480567484
35 16 0.3872898141017979
36 16 0.4440292355056327
37 16 0.22373991175049443
38 16 0.6402280679446992
39 16 0.4680856005389436

0 15 0.3544679314046281
1 15 0.47548521212048717
2 15 0.14720038591842508
3 15 0.12428258240623916
4 15 0.3980028241431604
5 15 0.4537693369870497
6 15 0.2650356413559453
7 15 0.3153408360711904
8 15 0.3360769300541974
9 15 0.23599400655461428
10 15 0.09871125130439316
11 15 0.488491386230435
12 15 0.2676561702936983
13 15 0.2366446060819192
14 15 0.26935739439949175
15 15 0.3966894573385878
16 15 0.3552247252571587
17 15 0.309413371358584
18 15 0.2859965274249854
19 15 0.5291759484825131
20 15 0.16973874220872967
21 15 0.3000704854013088
22 15 0.16349758276420895
23 15 0.0
24 15 0.47079603192164254
25 15 0.688133366502816
26 15 0.3064332272418614
27 15 0.5920739240138065
28 15 0.12564171427145782
29 15 0.44463999284602007
30 15 0.2683947450613136
31 15 0.39155473630695337
32 15 0.38657972036401184
33 15 0.28577948575368545
34 15 0.05358369641884705
35 15 0.22854664668442434
36 15 0.43188158732871335
37 15 0.12077949623172105
38 15 0.6434157269971099
39 15 0.17800450988371946

0 14 0.44602849752665275
1 14 0.6205556938791812
2 14 0.17708425298086727
3 14 0.17369333142870344
4 14 0.3867609494645952
5 14 0.2650356413559453
6 14 0.5320421233995324
7 14 0.3857193928025517
8 14 0.4968811826377389
9 14 0.35180255985306896
10 14 0.29844261150398366
11 14 0.5434302658146184
12 14 0.42869852514176576
13 14 0.47181975412022376
14 14 0.5079937463927098
15 14 0.588405941673522
16 14 0.4719805074166472
17 14 0.507163469226634
18 14 0.3529765461227188
19 14 0.5261361941082214
20 14 0.3335860441174945
21 14 0.3923947620587416
22 14 0.24985524932753136
23 14 0.18745992890623198
24 14 0.3255702645180713
25 14 0.3064332272418614
26 14 0.5141957729960844
27 14 0.4751713443337818
28 14 0.17851778601072565
29 14 0.4485341914871992
30 14 0.3446462632392186
31 14 0.4152362861048851
32 14 0.4603486495265557
33 14 0.4462046196100141
34 14 0.30265267519469335
35 14 0.3402157446151096
36 14 0.442106272054624
37 14 0.3051312485708019
38 14 0.4580197800197956
39 14 0.2416915039078058

0 13 0.292841215283581
1 13 0.6495673294421652
2 13 0.11877638376760963
3 13 0.09633960493768388
4 13 0.3312108265280253
5 13 0.3153408360711904
6 13 0.3857193928025517
7 13 0.027727312855068367
8 13 0.12303097952993632
9 13 0.05002557739738237
10 13 0.0
11 13 0.10771130923749744
12 13 0.03594190919362073
13 13 0.0639567261044451
14 13 0.07932636243300688
15 13 0.14374254535250297
16 13 0.0774290347188554
17 13 0.06400470392217837
18 13 0.06769930822110173
19 13 0.10408362967016582
20 13 0.26315526446208604
21 13 0.4342159236986217
22 13 0.22011119742331506
23 13 0.1094295379560417
24 13 0.5445001376739321
25 13 0.5920739240138065
26 13 0.4751713443337818
27 13 0.7770312011485837
28 13 0.1284967780569262
29 13 0.530501302926166
30 13 0.4059631441175331
31 13 0.5444463235600702
32 13 0.5273111318563802
33 13 0.41827509570236876
34 13 0.18887124913637135
35 13 0.3193354316529525
36 13 0.522353949982261
37 13 0.2156452832148438
38 13 0.748878686383278
39 13 0.27082321460159964

0 12 0.3035562485012157
1 12 0.40756280898089187
2 12 0.11299139341142478
3 12 0.18003911317351337
4 12 0.30413386113243057
5 12 0.3360769300541974
6 12 0.4968811826377389
7 12 0.12303097952993632
8 12 0.23456787240618884
9 12 0.17693762513381017
10 12 0.09268501391415267
11 12 0.10370757337407026
12 12 0.15659378791582798
13 12 0.13397606290472258
14 12 0.1811751677753171
15 12 0.09151763285113154
16 12 0.22611672678035255
17 12 0.17396992254249063
18 12 0.08797920030372833
19 12 0.09898526088361108
20 12 0.2669163511812848
21 12 0.4598720445154188
22 12 0.4295997977449198
23 12 0.35259259403148324
24 12 0.21063733873313026
25 12 0.12564171427145782
26 12 0.17851778601072565
27 12 0.1284967780569262
28 12 0.41525894729290336
29 12 0.2139099118081248
30 12 0.2998893393091204
31 12 0.2985881213202252
32 12 0.24300051699160866
33 12 0.350820902335073
34 12 0.3768572092065604
35 12 0.46507390395026404
36 12 0.26504873088104286
37 12 0.39571611443451077
38 12 0.2570968571066689
39 12 0.40707455687996486

0 11 0.3897997125421583
1 11 0.6130370214161736
2 11 0.1314455526181752
3 11 0.18004111546855003
4 11 0.2862791344636346
5 11 0.23599400655461428
6 11 0.35180255985306896
7 11 0.05002557739738237
8 11 0.17693762513381017
9 11 0.2560807632359808
10 11 0.14304883772447455
11 11 0.4063608519665184
12 11 0.20900403029529127
13 11 0.2605345032510851
14 11 0.3673338397127186
15 11 0.4938107872535797
16 11 0.32541946823585305
17 11 0.31530466220878756
18 11 0.2756498719766793
19 11 0.5308396269479919
20 11 0.329299576293289
21 11 0.3917235106913366
22 11 0.28721169148010295
23 11 0.17389207055532976
24 11 0.4107870420855302
25 11 0.44463999284602007
26 11 0.4485341914871992
27 11 0.530501302926166
28 11 0.2139099118081248
29 11 0.5471679079263095
30 11 0.43161755994666773
31 11 0.439436992680879
32 11 0.48316991329684
33 11 0.45925037518209755
34 11 0.2512912337205693
35 11 0.32399298906239615
36 11 0.4763984219395946
37 11 0.2928451131104118
38 11 0.6114697851795649
39 11 0.289532440848178

0 10 0.20337083449105312
1 10 0.6795479000395288
2 10 0.06647591920119054
3 10 0.17629824325378035
4 10 0.16211535268108485
5 10 0.09871125130439316
6 10 0.29844261150398366
7 10 0.0
8 10 0.09268501391415267
9 10 0.14304883772447455
10 10 0.11108211205273173
11 10 0.3093029859964233
12 10 0.19793471915618024
13 10 0.23398105361813332
14 10 0.43053614471956597
15 10 0.3583579420480426
16 10 0.2558159241328201
17 10 0.39683961787872063
18 10 0.14220647287597868
19 10 0.41850327093835565
20 10 0.24291367881355552
21 10 0.4902942050436774
22 10 0.420754392023243
23 10 0.33758139663779313
24 10 0.2842304224982914
25 10 0.2683947450613136
26 10 0.3446462632392186
27 10 0.4059631441175331
28 10 0.2998893393091204
29 10 0.43161755994666773
30 10 0.7516609062362868
31 10 0.3289027204407874
32 10 0.46393587361861083
33 10 0.4648970677361446
34 10 0.31051671415171017
35 10 0.46125722211018816
36 10 0.36322466303537576
37 10 0.4143797250027323
38 10 0.5628304031092538
39 10 0.37111000476422856

0 9 0.31484404160219
1 9 0.5582866059772659
2 9 0.09893424500236106
3 9 0.0694171449339521
4 9 0.3419852659489184
5 9 0.488491386230435
6 9 0.5434302658146184
7 9 0.10771130923749744
8 9 0.10370757337407026
9 9 0.4063608519665184
10 9 0.3093029859964233
11 9 0.1555506573508483
12 9 0.27579643413532023
13 9 0.2560243420485502
14 9 0.2711588632227458
15 9 0.26670923297190446
16 9 0.29164320811145245
17 9 0.25241697329693036
18 9 0.18104011496609942
19 9 0.1429014843578304
20 9 0.39839548973364264
21 9 0.7133337421868814
22 9 0.4259564465447483
23 9 0.32810851617875625
24 9 0.5462567168597476
25 9 0.39155473630695337
26 9 0.4152362861048851
27 9 0.5444463235600702
28 9 0.2985881213202252
29 9 0.439436992680879
30 9 0.3289027204407874
31 9 0.7398482465625915
32 9 0.48097815378576736
33 9 0.5015925545193997
34 9 0.3974046296925263
35 9 0.5536063760744938
36 9 0.5008516531179463
37 9 0.37608204910823845
38 9 0.6128902374259666
39 9 0.5481544297096107

0 8 0.35204908545052044
1 8 0.6338020777980101
2 8 0.15542039879360223
3 8 0.15250356623481037
4 8 0.32090383175288195
5 8 0.2676561702936983
6 8 0.42869852514176576
7 8 0.03594190919362073
8 8 0.15659378791582798
9 8 0.20900403029529127
10 8 0.19793471915618024
11 8 0.27579643413532023
12 8 0.40818575781081085
13 8 0.4464273634433809
14 8 0.5862701052606993
15 8 0.6739085715084704
16 8 0.5703994295686537
17 8 0.5611947828079706
18 8 0.5189101512297231
19 8 0.7086131407622484
20 8 0.3382706188011563
21 8 0.5014129050896446
22 8 0.33689454133785945
23 8 0.2588065842652077
24 8 0.3865387145875354
25 8 0.38657972036401184
26 8 0.4603486495265557
27 8 0.5273111318563802
28 8 0.24300051699160866
29 8 0.48316991329684
30 8 0.46393587361861083
31 8 0.48097815378576736
32 8 0.5327846767240343
33 8 0.4904166020402504
34 8 0.33869851967646475
35 8 0.41338712047479825
36 8 0.47800392061736957
37 8 0.38243014454912183
38 8 0.5391890503545251
39 8 0.34353552468210147

0 7 0.3516727081468912
1 7 0.49410220517543296
2 7 0.1095736957339509
3 7 0.15544029387386551
4 7 0.267393091654282
5 7 0.2366446060819192
6 7 0.47181975412022376
7 7 0.0639567261044451
8 7 0.13397606290472258
9 7 0.2605345032510851
10 7 0.23398105361813332
11 7 0.2560243420485502
12 7 0.4464273634433809
13 7 0.15902015351871626
14 7 0.18317431696662057
15 7 0.19451162210768294
16 7 0.19730594875609048
17 7 0.1798239160109971
18 7 0.11236407167692002
19 7 0.16190107628451364
20 7 0.4134755646939626
21 7 0.5761548115348085
22 7 0.4535276575375436
23 7 0.3625916077967098
24 7 0.37236259015892814
25 7 0.28577948575368545
26 7 0.4462046196100141
27 7 0.41827509570236876
28 7 0.350820902335073
29 7 0.45925037518209755
30 7 0.4648970677361446
31 7 0.5015925545193997
32 7 0.4904166020402504
33 7 0.5887478317460021
34 7 0.45383368339038926
35 7 0.5131657766836162
36 7 0.4636364333487294
37 7 0.46654749054643185
38 7 0.4967733836364474
39 7 0.44048459197353373

0 6 0.3057740358616066
1 6 0.40076871284216653
2 6 0.10470629801540947
3 6 0.14993282148015943
4 6 0.2819129335991781
5 6 0.26935739439949175
6 6 0.5079937463927098
7 6 0.07932636243300688
8 6 0.1811751677753171
9 6 0.3673338397127186
10 6 0.43053614471956597
11 6 0.2711588632227458
12 6 0.5862701052606993
13 6 0.18317431696662057
14 6 0.5958293406945776
15 6 0.4926049068551289
16 6 0.5579331254009835
17 6 0.6650748385939771
18 6 0.4099701557441807
19 6 0.38142643303888557
20 6 0.3448290002526237
21 6 0.5840180989940336
22 6 0.44885770045391105
23 6 0.46005103168938954
24 6 0.17190478480567484
25 6 0.05358369641884705
26 6 0.30265267519469335
27 6 0.18887124913637135
28 6 0.3768572092065604
29 6 0.2512912337205693
30 6 0.31051671415171017
31 6 0.3974046296925263
32 6 0.33869851967646475
33 6 0.45383368339038926
34 6 0.6089359356747804
35 6 0.5236938794395328
36 6 0.3166545082893308
37 6 0.4923429679439495
38 6 0.21854400865019752
39 6 0.4501388844711947

0 5 0.2871441833881928
1 5 0.5005371971835653
2 5 0.0847389469388703
3 5 0.15402561966767267
4 5 0.3024221185934151
5 5 0.3966894573385878
6 5 0.588405941673522
7 5 0.14374254535250297
8 5 0.09151763285113154
9 5 0.4938107872535797
10 5 0.3583579420480426
11 5 0.26670923297190446
12 5 0.6739085715084704
13 5 0.19451162210768294
14 5 0.4926049068551289
15 5 0.12647187733998924
16 5 0.24501538433569478
17 5 0.1591733765434979
18 5 0.2973758508764843
19 5 0.2548087529231253
20 5 0.3691595928023134
21 5 0.7752430978956255
22 5 0.6069920080676239
23 5 0.475690493582342
24 5 0.3872898141017979
25 5 0.22854664668442434
26 5 0.3402157446151096
27 5 0.3193354316529525
28 5 0.46507390395026404
29 5 0.32399298906239615
30 5 0.46125722211018816
31 5 0.5536063760744938
32 5 0.41338712047479825
33 5 0.5131657766836162
34 5 0.5236938794395328
35 5 0.7420951838740222
36 5 0.4179709024648894
37 5 0.5307225850430558
38 5 0.44053943574496474
39 5 0.6362786233799128

0 4 0.3329155796356284
1 4 0.5720180705341177
2 4 0.15964059296437708
3 4 0.13653140897483132
4 4 0.3880334889949173
5 4 0.3552247252571587
6 4 0.4719805074166472
7 4 0.0774290347188554
8 4 0.22611672678035255
9 4 0.32541946823585305
10 4 0.2558159241328201
11 4 0.29164320811145245
12 4 0.5703994295686537
13 4 0.19730594875609048
14 4 0.5579331254009835
15 4 0.24501538433569478
16 4 0.6425537583289606
17 4 0.6848163886791269
18 4 0.9912728390118438
19 4 1.0
20 4 0.35026452183915985
21 4 0.48831830359636497
22 4 0.3270207513627517
23 4 0.2167584573033768
24 4 0.4440292355056327
25 4 0.43188158732871335
26 4 0.442106272054624
27 4 0.522353949982261
28 4 0.26504873088104286
29 4 0.4763984219395946
30 4 0.36322466303537576
31 4 0.5008516531179463
32 4 0.47800392061736957
33 4 0.4636364333487294
34 4 0.3166545082893308
35 4 0.4179709024648894
36 4 0.5249039213120303
37 4 0.33333108408083995
38 4 0.556251875246826
39 4 0.3569367757488003

0 3 0.3063762504049254
1 3 0.46848731724202114
2 3 0.1370216136951456
3 3 0.1804050917754043
4 3 0.2741923285479584
5 3 0.309413371358584
6 3 0.507163469226634
7 3 0.06400470392217837
8 3 0.17396992254249063
9 3 0.31530466220878756
10 3 0.39683961787872063
11 3 0.25241697329693036
12 3 0.5611947828079706
13 3 0.1798239160109971
14 3 0.6650748385939771
15 3 0.1591733765434979
16 3 0.6848163886791269
17 3 0.6118562257186226
18 3 0.41801682430514725
19 3 0.4990168414183437
20 3 0.3413298965988873
21 3 0.5755528316290631
22 3 0.47497496414825263
23 3 0.46847113005878055
24 3 0.22373991175049443
25 3 0.12077949623172105
26 3 0.3051312485708019
27 3 0.2156452832148438
28 3 0.39571611443451077
29 3 0.2928451131104118
30 3 0.4143797250027323
31 3 0.37608204910823845
32 3 0.38243014454912183
33 3 0.46654749054643185
34 3 0.4923429679439495
35 3 0.5307225850430558
36 3 0.33333108408083995
37 3 0.5338645078743984
38 3 0.26778022732316137
39 3 0.46660840602618614

0 2 0.26011084977933985
1 2 0.6638360449471938
2 2 0.06994933741227799
3 2 0.09008635878288819
4 2 0.28712723160087733
5 2 0.2859965274249854
6 2 0.3529765461227188
7 2 0.06769930822110173
8 2 0.08797920030372833
9 2 0.2756498719766793
10 2 0.14220647287597868
11 2 0.18104011496609942
12 2 0.5189101512297231
13 2 0.11236407167692002
14 2 0.4099701557441807
15 2 0.2973758508764843
16 2 0.9912728390118438
17 2 0.41801682430514725
18 2 0.1527361496258145
19 2 0.27073786772067215
20 2 0.3273891243607372
21 2 0.5033336919696065
22 2 0.34487194714112945
23 2 0.17235390615379934
24 2 0.6402280679446992
25 2 0.6434157269971099
26 2 0.4580197800197956
27 2 0.748878686383278
28 2 0.2570968571066689
29 2 0.6114697851795649
30 2 0.5628304031092538
31 2 0.6128902374259666
32 2 0.5391890503545251
33 2 0.4967733836364474
34 2 0.21854400865019752
35 2 0.44053943574496474
36 2 0.556251875246826
37 2 0.26778022732316137
38 2 0.9390565561971067
39 2 0.39565832701431497

0 1 0.28065274142262847
1 1 0.458117101954288
2 1 0.07939847667927717
3 1 0.08424699954913223
4 1 0.2957258435921707
5 1 0.5291759484825131
6 1 0.5261361941082214
7 1 0.10408362967016582
8 1 0.09898526088361108
9 1 0.5308396269479919
10 1 0.41850327093835565
11 1 0.1429014843578304
12 1 0.7086131407622484
13 1 0.16190107628451364
14 1 0.38142643303888557
15 1 0.2548087529231253
16 1 1.0
17 1 0.4990168414183437
18 1 0.27073786772067215
19 1 0.5013436704923256
20 1 0.3959687264106694
21 1 0.7795743832722994
22 1 0.5991172298986552
23 1 0.5153799075787255
24 1 0.4680856005389436
25 1 0.17800450988371946
26 1 0.2416915039078058
27 1 0.27082321460159964
28 1 0.40707455687996486
29 1 0.289532440848178
30 1 0.37111000476422856
31 1 0.5481544297096107
32 1 0.34353552468210147
33 1 0.44048459197353373
34 1 0.4501388844711947
35 1 0.6362786233799128
36 1 0.3569367757488003
37 1 0.46660840602618614
38 1 0.39565832701431497
39 1 0.7658459209207551



==> matrices/first_baseline/libri_dev_trials_m_concat_mat_norm.txt <==
0 40 0.6257004938934273
1 40 0.015513135150142012
2 40 0.03177208171857868
3 40 0.014079789250425133
4 40 0.030119067503833405
5 40 0.07223791120671863
6 40 0.06048013446645005
7 40 0.07655685234136896
8 40 0.04657298870425006
9 40 0.0716726505427003
10 40 0.1102493726262801
11 40 0.06582240629700581
12 40 0.03669670205958543
13 40 0.06181881330738426
14 40 0.05101100449661463
15 40 0.08292617773482507
16 40 0.07104057981193053
17 40 0.062483066194941914
18 40 0.01842623934319123
19 40 0.0948170838496692
20 40 0.10515226846138917
21 40 0.24878230118333633
22 40 0.23093058471152744
23 40 0.16682714545097638
24 40 0.35181157731820784
25 40 0.13832040657910052
26 40 0.08282825610159258
27 40 0.058357439290355355
28 40 0.19929722007128142
29 40 0.0413783618211813
30 40 0.18853398846830025
31 40 0.1009434220863424
32 40 0.24155170774138643
33 40 0.21035236039881636
34 40 0.1142386490426576
35 40 0.1522720158746948
36 40 0.08687599042523626
37 40 0.18935033191899286
38 40 0.1856604147841727
39 40 0.12144924741540207

0 39 0.015513135150142012
1 39 0.644780724793011
2 39 0.05890338583913789
3 39 0.08762034757180127
4 39 0.07277583767495895
5 39 0.036317886621276156
6 39 0.011720568791906435
7 39 0.03280374909676542
8 39 0.033506071346785536
9 39 0.05270648708855386
10 39 0.06239899288208737
11 39 0.014363683301655387
12 39 0.12617682992607937
13 39 0.06234302163386346
14 39 0.06283035335167676
15 39 0.05640235620971926
16 39 0.032591665200300234
17 39 0.15108316212512085
18 39 0.025660410295561376
19 39 0.02846219627658626
20 39 0.24878230118333633
21 39 0.605580188910631
22 39 0.5515498111719608
23 39 0.4286452740765304
24 39 0.616479873193155
25 39 0.7749826728971668
26 39 0.691877943075028
27 39 0.7641614603082636
28 39 0.696818802914154
29 39 0.43497046724751165
30 39 0.9203378648245634
31 39 0.558763888177391
32 39 0.774604309963996
33 39 0.9642163220914477
34 39 0.7461806881440076
35 39 0.7774597468087329
36 39 0.7230995791629299
37 39 0.688400420183351
38 39 0.578374111755652
39 39 0.6236246198586639

0 38 0.03177208171857868
1 38 0.05890338583913789
2 38 0.7647413672312313
3 38 0.024982304271799736
4 38 0.05448792204490362
5 38 0.026722139849394314
6 38 0.000910621224904521
7 38 0.012399423220744714
8 38 0.040238134544293355
9 38 0.019707988311713397
10 38 0.014649681256652194
11 38 0.04486734323144093
12 38 0.018972598112487027
13 38 0.03543870451432557
14 38 0.02799618261560561
15 38 0.06061089363394509
16 38 0.020290117269809768
17 38 0.011197485309046807
18 38 0.05172100988104931
19 38 0.02061250526374128
20 38 0.23093058471152744
21 38 0.5515498111719608
22 38 0.34528654283204546
23 38 0.19215416787950831
24 38 0.29043898577016136
25 38 0.395740838224136
26 38 0.362956716525872
27 38 0.37488123232555726
28 38 0.26347889223975
29 38 0.2336145086988702
30 38 0.3916584561736475
31 38 0.28607047137360875
32 38 0.3444387879999802
33 38 0.45890813961622595
34 38 0.2251087724645864
35 38 0.2812729849390902
36 38 0.2874191904439101
37 38 0.26379064810990255
38 38 0.34040207224001723
39 38 0.2743060883665769

0 37 0.014079789250425133
1 37 0.08762034757180127
2 37 0.024982304271799736
3 37 0.8859300954076281
4 37 0.12004541068089032
5 37 0.04812940753395662
6 37 0.022626031748024494
7 37 0.006126402470397738
8 37 0.05485513356572126
9 37 0.04243167065336014
10 37 0.03566510206293275
11 37 0.03298966416478364
12 37 0.03442732916571157
13 37 0.03781383959585236
14 37 0.02405643737477025
15 37 0.09618921500116984
16 37 0.015933474742032314
17 37 0.0939587587691612
18 37 0.026702137295147504
19 37 0.03841838647975945
20 37 0.16682714545097638
21 37 0.4286452740765304
22 37 0.19215416787950831
23 37 0.24058882915641108
24 37 0.2516745158042473
25 37 0.37751370373792614
26 37 0.30695782402324134
27 37 0.31777061606928186
28 37 0.26846822563246253
29 37 0.20265131168813139
30 37 0.4936865681898143
31 37 0.22186725608143112
32 37 0.35048597669912757
33 37 0.508740730225168
34 37 0.35001787071887397
35 37 0.296547327985018
36 37 0.3514099676086446
37 37 0.3473353293323034
38 37 0.35818641041070554
39 37 0.3152829878914941

0 36 0.030119067503833405
1 36 0.07277583767495895
2 36 0.05448792204490362
3 36 0.12004541068089032
4 36 0.725046177373935
5 36 0.02539322682217073
6 36 0.003501345465288094
7 36 0.0035961662943270406
8 36 0.059541786628982823
9 36 0.00672319592487623
10 36 0.025818060819196204
11 36 0.008016711959231681
12 36 0.05168304183253822
13 36 0.07040597349089557
14 36 0.006952376403899066
15 36 0.05963507971016324
16 36 0.004906152305125201
17 36 0.04442282596764658
18 36 0.03099178177336677
19 36 0.020152568605399376
20 36 0.35181157731820784
21 36 0.616479873193155
22 36 0.29043898577016136
23 36 0.2516745158042473
24 36 0.5089070900721514
25 36 0.8862933362043687
26 36 1.0
27 36 0.9041173863724652
28 36 0.5328765771195793
29 36 0.6176243808598628
30 36 0.7932807881477777
31 36 0.5641057157991961
32 36 0.5161205043835145
33 36 0.864453575572957
34 36 0.6700302504160581
35 36 0.7734241506660502
36 36 0.6973505290208059
37 36 0.44024357367043127
38 36 0.4740438048644188
39 36 0.614665653793661

0 35 0.07223791120671863
1 35 0.036317886621276156
2 35 0.026722139849394314
3 35 0.04812940753395662
4 35 0.02539322682217073
5 35 0.5666969579261573
6 35 0.03984153393521525
7 35 0.10521237025806077
8 35 0.09745326013453164
9 35 0.06071373488869709
10 35 0.10257340731535812
11 35 0.0769630866857793
12 35 0.029295210446681635
13 35 0.13165428188442202
14 35 0.027803608631879282
15 35 0.15309438059641256
16 35 0.08605159359115848
17 35 0.04849967968377009
18 35 0.010188859005537851
19 35 0.07740619500899366
20 35 0.13832040657910052
21 35 0.7749826728971668
22 35 0.395740838224136
23 35 0.37751370373792614
24 35 0.8862933362043687
25 35 0.33933761032571497
26 35 0.27042539494362233
27 35 0.19534563275880204
28 35 0.6125511239114135
29 35 0.3363761177251146
30 35 0.4400569236718371
31 35 0.4856232305889748
32 35 0.8120914529592916
33 35 0.4770528069128047
34 35 0.5337939246113703
35 35 0.6244853225024254
36 35 0.2855858225206823
37 35 0.6134102154634629
38 35 0.5433774324176766
39 35 0.4999640458661717

0 34 0.06048013446645005
1 34 0.011720568791906435
2 34 0.000910621224904521
3 34 0.022626031748024494
4 34 0.003501345465288094
5 34 0.03984153393521525
6 34 0.8344121831728796
7 34 0.13387503731455036
8 34 0.0019683265583548847
9 34 0.04398815947065397
10 34 0.04785441665759108
11 34 0.07173710002897367
12 34 0.05716587333505543
13 34 0.04063241971171233
14 34 0.034248582816430985
15 34 0.04342332451078656
16 34 0.058400818100719065
17 34 0.029568927364142246
18 34 0.0007717160116090535
19 34 0.031463111354245385
20 34 0.08282825610159258
21 34 0.691877943075028
22 34 0.362956716525872
23 34 0.30695782402324134
24 34 1.0
25 34 0.27042539494362233
26 34 0.009448855317028734
27 34 0.0
28 34 0.20945816699899272
29 34 0.025410807272233545
30 34 0.09906606784694247
31 34 0.056449277948502644
32 34 0.16124623318522868
33 34 0.06532238050405345
34 34 0.08430522950152794
35 34 0.11199546666312123
36 34 0.007534130674226287
37 34 0.19546782400233856
38 34 0.3506378830839012
39 34 0.06910157921273674

0 33 0.07655685234136896
1 33 0.03280374909676542
2 33 0.012399423220744714
3 33 0.006126402470397738
4 33 0.0035961662943270406
5 33 0.10521237025806077
6 33 0.13387503731455036
7 33 0.8159678908002735
8 33 0.007805229320432475
9 33 0.06505796968728089
10 33 0.0912258139162086
11 33 0.08812909120446666
12 33 0.051352006584289095
13 33 0.07511852176579477
14 33 0.021775075453807403
15 33 0.03252311262749518
16 33 0.0902375603625292
17 33 0.04482317619108015
18 33 0.0012160633918409326
19 33 0.028267351768448384
20 33 0.058357439290355355
21 33 0.7641614603082636
22 33 0.37488123232555726
23 33 0.31777061606928186
24 33 0.9041173863724652
25 33 0.19534563275880204
26 33 0.0
27 33 0.06693713350262805
28 33 0.46407413461112645
29 33 0.1055808337202236
30 33 0.20188396203571465
31 33 0.17199410256155087
32 33 0.4539109655380331
33 33 0.1663668913745327
34 33 0.2056499968681272
35 33 0.24997870452096496
36 33 0.11291922333014104
37 33 0.5032535799234494
38 33 0.3677219973610861
39 33 0.24668874346421807

0 32 0.04657298870425006
1 32 0.033506071346785536
2 32 0.040238134544293355
3 32 0.05485513356572126
4 32 0.059541786628982823
5 32 0.09745326013453164
6 32 0.0019683265583548847
7 32 0.007805229320432475
8 32 0.9879407293023958
9 32 0.017116845219352084
10 32 0.05181265514095828
11 32 0.027238723303360673
12 32 0.029742051077303672
13 32 0.08811067548518829
14 32 0.010843579039771473
15 32 0.13511592540306677
16 32 0.013796201879288877
17 32 0.017213325368578242
18 32 0.02600274659972387
19 32 0.059971778152578065
20 32 0.19929722007128142
21 32 0.696818802914154
22 32 0.26347889223975
23 32 0.26846822563246253
24 32 0.5328765771195793
25 32 0.6125511239114135
26 32 0.20945816699899272
27 32 0.46407413461112645
28 32 0.15074862813803283
29 32 0.2016342948981224
30 32 0.26343962793978326
31 32 0.16150911741218857
32 32 0.38081618243125603
33 32 0.313863900679299
34 32 0.30130209275992426
35 32 0.2762413072573555
36 32 0.13296702655272064
37 32 0.2964178199226053
38 32 0.2664535543671805
39 32 0.22252343562274016

0 31 0.0716726505427003
1 31 0.05270648708855386
2 31 0.019707988311713397
3 31 0.04243167065336014
4 31 0.00672319592487623
5 31 0.06071373488869709
6 31 0.04398815947065397
7 31 0.06505796968728089
8 31 0.017116845219352084
9 31 0.8784261396060237
10 31 0.07527617494082134
11 31 0.04573588490822044
12 31 0.05449898806332808
13 31 0.047787024422081194
14 31 0.02881233427625622
15 31 0.0540343844325283
16 31 0.03634740509465536
17 31 0.07762124424979876
18 31 0.009914494285324479
19 31 0.05843899858480554
20 31 0.0413783618211813
21 31 0.43497046724751165
22 31 0.2336145086988702
23 31 0.20265131168813139
24 31 0.6176243808598628
25 31 0.3363761177251146
26 31 0.025410807272233545
27 31 0.1055808337202236
28 31 0.2016342948981224
29 31 0.06103189134521333
30 31 0.2077576957275112
31 31 0.09489321070062494
32 31 0.23047056021007245
33 31 0.22415605780798162
34 31 0.11025169788442608
35 31 0.16517838483972616
36 31 0.15550852261775244
37 31 0.20492028509526652
38 31 0.25790603002160234
39 31 0.13697445322708432

0 30 0.1102493726262801
1 30 0.06239899288208737
2 30 0.014649681256652194
3 30 0.03566510206293275
4 30 0.025818060819196204
5 30 0.10257340731535812
6 30 0.04785441665759108
7 30 0.0912258139162086
8 30 0.05181265514095828
9 30 0.07527617494082134
10 30 0.5567275519644099
11 30 0.045362657682769814
12 30 0.11739207345871162
13 30 0.19184194906176516
14 30 0.07532508673444374
15 30 0.06023097443331919
16 30 0.06902131791138832
17 30 0.1185135082224129
18 30 0.012585422029362529
19 30 0.10453238500263477
20 30 0.18853398846830025
21 30 0.9203378648245634
22 30 0.3916584561736475
23 30 0.4936865681898143
24 30 0.7932807881477777
25 30 0.4400569236718371
26 30 0.09906606784694247
27 30 0.20188396203571465
28 30 0.26343962793978326
29 30 0.2077576957275112
30 30 0.3686678041589014
31 30 0.28301431427949886
32 30 0.5093428504117542
33 30 0.3919725343607445
34 30 0.37245313537460983
35 30 0.4382218961752845
36 30 0.2626082894664985
37 30 0.39304744543628806
38 30 0.29734034419582756
39 30 0.3417453175344526

0 29 0.06582240629700581
1 29 0.014363683301655387
2 29 0.04486734323144093
3 29 0.03298966416478364
4 29 0.008016711959231681
5 29 0.0769630866857793
6 29 0.07173710002897367
7 29 0.08812909120446666
8 29 0.027238723303360673
9 29 0.04573588490822044
10 29 0.045362657682769814
11 29 0.8422508223163011
12 29 0.022490032886377735
13 29 0.01460091072705936
14 29 0.040190171292223326
15 29 0.06547523919535043
16 29 0.06923361870830669
17 29 0.04218568195665262
18 29 0.0021246899502072227
19 29 0.05861298522101872
20 29 0.1009434220863424
21 29 0.558763888177391
22 29 0.28607047137360875
23 29 0.22186725608143112
24 29 0.5641057157991961
25 29 0.4856232305889748
26 29 0.056449277948502644
27 29 0.17199410256155087
28 29 0.16150911741218857
29 29 0.09489321070062494
30 29 0.28301431427949886
31 29 0.27737703097092725
32 29 0.6268514762267408
33 29 0.3861263206932523
34 29 0.3306750338546573
35 29 0.38874005138472617
36 29 0.2366555273269218
37 29 0.6215617412830556
38 29 0.5014214730699251
39 29 0.3205011122534286

0 28 0.03669670205958543
1 28 0.12617682992607937
2 28 0.018972598112487027
3 28 0.03442732916571157
4 28 0.05168304183253822
5 28 0.029295210446681635
6 28 0.05716587333505543
7 28 0.051352006584289095
8 28 0.029742051077303672
9 28 0.05449898806332808
10 28 0.11739207345871162
11 28 0.022490032886377735
12 28 0.8252949986905259
13 28 0.1598938720054514
14 28 0.052244198007976306
15 28 0.043354691841155445
16 28 0.030353055744985678
17 28 0.19641430335851098
18 28 0.01694156384303649
19 28 0.053286417025794904
20 28 0.24155170774138643
21 28 0.774604309963996
22 28 0.3444387879999802
23 28 0.35048597669912757
24 28 0.5161205043835145
25 28 0.8120914529592916
26 28 0.16124623318522868
27 28 0.4539109655380331
28 28 0.38081618243125603
29 28 0.23047056021007245
30 28 0.5093428504117542
31 28 0.6268514762267408
32 28 0.8507333899413121
33 28 0.7942696784304887
34 28 0.9084954174115311
35 28 0.8908952802212915
36 28 0.6249618774012186
37 28 0.6956045848243824
38 28 0.5277646213342683
39 28 0.6871730111514345

0 27 0.06181881330738426
1 27 0.06234302163386346
2 27 0.03543870451432557
3 27 0.03781383959585236
4 27 0.07040597349089557
5 27 0.13165428188442202
6 27 0.04063241971171233
7 27 0.07511852176579477
8 27 0.08811067548518829
9 27 0.047787024422081194
10 27 0.19184194906176516
11 27 0.01460091072705936
12 27 0.1598938720054514
13 27 0.6093272915885926
14 27 0.031083650577023406
15 27 0.08580926167684587
16 27 0.07545455557104805
17 27 0.06614825041274634
18 27 0.008402907835475521
19 27 0.04651863892685062
20 27 0.21035236039881636
21 27 0.9642163220914477
22 27 0.45890813961622595
23 27 0.508740730225168
24 27 0.864453575572957
25 27 0.4770528069128047
26 27 0.06532238050405345
27 27 0.1663668913745327
28 27 0.313863900679299
29 27 0.22415605780798162
30 27 0.3919725343607445
31 27 0.3861263206932523
32 27 0.7942696784304887
33 27 0.5247585870017234
34 27 0.6414080541512273
35 27 0.7555352303494411
36 27 0.36149174497109865
37 27 0.5129109741650713
38 27 0.4849817227766298
39 27 0.5582707640766025

0 26 0.05101100449661463
1 26 0.06283035335167676
2 26 0.02799618261560561
3 26 0.02405643737477025
4 26 0.006952376403899066
5 26 0.027803608631879282
6 26 0.034248582816430985
7 26 0.021775075453807403
8 26 0.010843579039771473
9 26 0.02881233427625622
10 26 0.07532508673444374
11 26 0.040190171292223326
12 26 0.052244198007976306
13 26 0.031083650577023406
14 26 0.6938073189863038
15 26 0.04010099424692256
16 26 0.0793015085560169
17 26 0.10582321206584414
18 26 0.0
19 26 0.08685133521695836
20 26 0.1142386490426576
21 26 0.7461806881440076
22 26 0.2251087724645864
23 26 0.35001787071887397
24 26 0.6700302504160581
25 26 0.5337939246113703
26 26 0.08430522950152794
27 26 0.2056499968681272
28 26 0.30130209275992426
29 26 0.11025169788442608
30 26 0.37245313537460983
31 26 0.3306750338546573
32 26 0.9084954174115311
33 26 0.6414080541512273
34 26 0.3198067859143526
35 26 0.2957669955556539
36 26 0.3064865069851869
37 26 0.36451209331488005
38 26 0.32206777683387827
39 26 0.2656665107033735

0 25 0.08292617773482507
1 25 0.05640235620971926
2 25 0.06061089363394509
3 25 0.09618921500116984
4 25 0.05963507971016324
5 25 0.15309438059641256
6 25 0.04342332451078656
7 25 0.03252311262749518
8 25 0.13511592540306677
9 25 0.0540343844325283
10 25 0.06023097443331919
11 25 0.06547523919535043
12 25 0.043354691841155445
13 25 0.08580926167684587
14 25 0.04010099424692256
15 25 0.8451060414282877
16 25 0.023701174422748533
17 25 0.028784416638057333
18 25 0.013952463653169872
19 25 0.04210551889457045
20 25 0.1522720158746948
21 25 0.7774597468087329
22 25 0.2812729849390902
23 25 0.296547327985018
24 25 0.7734241506660502
25 25 0.6244853225024254
26 25 0.11199546666312123
27 25 0.24997870452096496
28 25 0.2762413072573555
29 25 0.16517838483972616
30 25 0.4382218961752845
31 25 0.38874005138472617
32 25 0.8908952802212915
33 25 0.7555352303494411
34 25 0.2957669955556539
35 25 0.5208136140473311
36 25 0.3382635545753134
37 25 0.47661675215878335
38 25 0.5302364472629792
39 25 0.4914529366552154

0 24 0.07104057981193053
1 24 0.032591665200300234
2 24 0.020290117269809768
3 24 0.015933474742032314
4 24 0.004906152305125201
5 24 0.08605159359115848
6 24 0.058400818100719065
7 24 0.0902375603625292
8 24 0.013796201879288877
9 24 0.03634740509465536
10 24 0.06902131791138832
11 24 0.06923361870830669
12 24 0.030353055744985678
13 24 0.07545455557104805
14 24 0.0793015085560169
15 24 0.023701174422748533
16 24 1.0
17 24 0.07331353091870502
18 24 0.005130430726669165
19 24 0.07977161460409193
20 24 0.08687599042523626
21 24 0.7230995791629299
22 24 0.2874191904439101
23 24 0.3514099676086446
24 24 0.6973505290208059
25 24 0.2855858225206823
26 24 0.007534130674226287
27 24 0.11291922333014104
28 24 0.13296702655272064
29 24 0.15550852261775244
30 24 0.2626082894664985
31 24 0.2366555273269218
32 24 0.6249618774012186
33 24 0.36149174497109865
34 24 0.3064865069851869
35 24 0.3382635545753134
36 24 0.0623198818923503
37 24 0.16608091197659322
38 24 0.2743647866477915
39 24 0.10245737078762286

0 23 0.062483066194941914
1 23 0.15108316212512085
2 23 0.011197485309046807
3 23 0.0939587587691612
4 23 0.04442282596764658
5 23 0.04849967968377009
6 23 0.029568927364142246
7 23 0.04482317619108015
8 23 0.017213325368578242
9 23 0.07762124424979876
10 23 0.1185135082224129
11 23 0.04218568195665262
12 23 0.19641430335851098
13 23 0.06614825041274634
14 23 0.10582321206584414
15 23 0.028784416638057333
16 23 0.07331353091870502
17 23 0.8019326115659735
18 23 0.018330766794912613
19 23 0.07608050522936348
20 23 0.18935033191899286
21 23 0.688400420183351
22 23 0.26379064810990255
23 23 0.3473353293323034
24 23 0.44024357367043127
25 23 0.6134102154634629
26 23 0.19546782400233856
27 23 0.5032535799234494
28 23 0.2964178199226053
29 23 0.20492028509526652
30 23 0.39304744543628806
31 23 0.6215617412830556
32 23 0.6956045848243824
33 23 0.5129109741650713
34 23 0.36451209331488005
35 23 0.47661675215878335
36 23 0.16608091197659322
37 23 0.39445614336046536
38 23 0.26007633424547855
39 23 0.34229763293323534

0 22 0.01842623934319123
1 22 0.025660410295561376
2 22 0.05172100988104931
3 22 0.026702137295147504
4 22 0.03099178177336677
5 22 0.010188859005537851
6 22 0.0007717160116090535
7 22 0.0012160633918409326
8 22 0.02600274659972387
9 22 0.009914494285324479
10 22 0.012585422029362529
11 22 0.0021246899502072227
12 22 0.01694156384303649
13 22 0.008402907835475521
14 22 0.0
15 22 0.013952463653169872
16 22 0.005130430726669165
17 22 0.018330766794912613
18 22 0.6719172859997029
19 22 0.005344345358034239
20 22 0.1856604147841727
21 22 0.578374111755652
22 22 0.34040207224001723
23 22 0.35818641041070554
24 22 0.4740438048644188
25 22 0.5433774324176766
26 22 0.3506378830839012
27 22 0.3677219973610861
28 22 0.2664535543671805
29 22 0.25790603002160234
30 22 0.29734034419582756
31 22 0.5014214730699251
32 22 0.5277646213342683
33 22 0.4849817227766298
34 22 0.32206777683387827
35 22 0.5302364472629792
36 22 0.2743647866477915
37 22 0.26007633424547855
38 22 0.1805865122130243
39 22 0.027228377348868227

0 21 0.0948170838496692
1 21 0.02846219627658626
2 21 0.02061250526374128
3 21 0.03841838647975945
4 21 0.020152568605399376
5 21 0.07740619500899366
6 21 0.031463111354245385
7 21 0.028267351768448384
8 21 0.059971778152578065
9 21 0.05843899858480554
10 21 0.10453238500263477
11 21 0.05861298522101872
12 21 0.053286417025794904
13 21 0.04651863892685062
14 21 0.08685133521695836
15 21 0.04210551889457045
16 21 0.07977161460409193
17 21 0.07608050522936348
18 21 0.005344345358034239
19 21 0.7752119691168126
20 21 0.12144924741540207
21 21 0.6236246198586639
22 21 0.2743060883665769
23 21 0.3152829878914941
24 21 0.614665653793661
25 21 0.4999640458661717
26 21 0.06910157921273674
27 21 0.24668874346421807
28 21 0.22252343562274016
29 21 0.13697445322708432
30 21 0.3417453175344526
31 21 0.3205011122534286
32 21 0.6871730111514345
33 21 0.5582707640766025
34 21 0.2656665107033735
35 21 0.4914529366552154
36 21 0.10245737078762286
37 21 0.34229763293323534
38 21 0.027228377348868227
39 21 0.2941991570583874

0 20 0.10515226846138917
1 20 0.24878230118333633
2 20 0.23093058471152744
3 20 0.16682714545097638
4 20 0.35181157731820784
5 20 0.13832040657910052
6 20 0.08282825610159258
7 20 0.058357439290355355
8 20 0.19929722007128142
9 20 0.0413783618211813
10 20 0.18853398846830025
11 20 0.1009434220863424
12 20 0.24155170774138643
13 20 0.21035236039881636
14 20 0.1142386490426576
15 20 0.1522720158746948
16 20 0.08687599042523626
17 20 0.18935033191899286
18 20 0.1856604147841727
19 20 0.12144924741540207
20 20 0.7045270355534913
21 20 0.4236046566244108
22 20 0.40532439943089626
23 20 0.5485993269734406
24 20 0.3217164019279087
25 20 0.5992995464872622
26 20 0.6325223333098187
27 20 0.5359543183293319
28 20 0.5979716901115486
29 20 0.7309001753807821
30 20 0.5339253355412414
31 20 0.6702806292207257
32 20 0.5204254448472903
33 20 0.47468189636391006
34 20 0.6699374978260243
35 20 0.7103489686872413
36 20 0.6055008427996303
37 20 0.4972037251269582
38 20 0.14426008440157526
39 20 0.6716093693642476

0 19 0.24878230118333633
1 19 0.605580188910631
2 19 0.5515498111719608
3 19 0.4286452740765304
4 19 0.616479873193155
5 19 0.7749826728971668
6 19 0.691877943075028
7 19 0.7641614603082636
8 19 0.696818802914154
9 19 0.43497046724751165
10 19 0.9203378648245634
11 19 0.558763888177391
12 19 0.774604309963996
13 19 0.9642163220914477
14 19 0.7461806881440076
15 19 0.7774597468087329
16 19 0.7230995791629299
17 19 0.688400420183351
18 19 0.578374111755652
19 19 0.6236246198586639
20 19 0.4236046566244108
21 19 0.5600472072982859
22 19 0.5557444626631156
23 19 0.6587318571977725
24 19 0.5416248817410256
25 19 0.3329155321398587
26 19 0.2830312607900703
27 19 0.22551874180788262
28 19 0.6237280838192817
29 19 0.49570750811233605
30 19 0.32880690475081054
31 19 0.5557785315194004
32 19 0.5163906690321838
33 19 0.2988942897438546
34 19 0.49773465930818084
35 19 0.5617403846535249
36 19 0.3134157886973381
37 19 0.5170448922408637
38 19 0.3000822339446547
39 19 0.522867734892047

0 18 0.23093058471152744
1 18 0.5515498111719608
2 18 0.34528654283204546
3 18 0.19215416787950831
4 18 0.29043898577016136
5 18 0.395740838224136
6 18 0.362956716525872
7 18 0.37488123232555726
8 18 0.26347889223975
9 18 0.2336145086988702
10 18 0.3916584561736475
11 18 0.28607047137360875
12 18 0.3444387879999802
13 18 0.45890813961622595
14 18 0.2251087724645864
15 18 0.2812729849390902
16 18 0.2874191904439101
17 18 0.26379064810990255
18 18 0.34040207224001723
19 18 0.2743060883665769
20 18 0.40532439943089626
21 18 0.5557444626631156
22 18 0.6904847678925311
23 18 0.6424958374698823
24 18 0.6023543550657476
25 18 0.325893448680135
26 18 0.28516862581930913
27 18 0.21167654226803076
28 18 0.6271374371376934
29 18 0.5126283173016005
30 18 0.3003883137189806
31 18 0.595036073891148
32 18 0.544553720297067
33 18 0.28807107117907116
34 18 0.5151744932037383
35 18 0.563634889752597
36 18 0.2758531425880193
37 18 0.5083757921844864
38 18 0.3720997892595988
39 18 0.48904483691289363

0 17 0.16682714545097638
1 17 0.4286452740765304
2 17 0.19215416787950831
3 17 0.24058882915641108
4 17 0.2516745158042473
5 17 0.37751370373792614
6 17 0.30695782402324134
7 17 0.31777061606928186
8 17 0.26846822563246253
9 17 0.20265131168813139
10 17 0.4936865681898143
11 17 0.22186725608143112
12 17 0.35048597669912757
13 17 0.508740730225168
14 17 0.35001787071887397
15 17 0.296547327985018
16 17 0.3514099676086446
17 17 0.3473353293323034
18 17 0.35818641041070554
19 17 0.3152829878914941
20 17 0.5485993269734406
21 17 0.6587318571977725
22 17 0.6424958374698823
23 17 0.937681999704657
24 17 0.6214836547435115
25 17 0.40160780322748835
26 17 0.35616682418081863
27 17 0.29569535643121675
28 17 0.7504724361714188
29 17 0.6854467081331586
30 17 0.4224779069683794
31 17 0.7179478254812917
32 17 0.6511960657946664
33 17 0.36518700333708976
34 17 0.7058920807868918
35 17 0.6978188521898686
36 17 0.44849345797883483
37 17 0.7009980441128248
38 17 0.30651319190487214
39 17 0.6494716961428942

0 16 0.35181157731820784
1 16 0.616479873193155
2 16 0.29043898577016136
3 16 0.2516745158042473
4 16 0.5089070900721514
5 16 0.8862933362043687
6 16 1.0
7 16 0.9041173863724652
8 16 0.5328765771195793
9 16 0.6176243808598628
10 16 0.7932807881477777
11 16 0.5641057157991961
12 16 0.5161205043835145
13 16 0.864453575572957
14 16 0.6700302504160581
15 16 0.7734241506660502
16 16 0.6973505290208059
17 16 0.44024357367043127
18 16 0.4740438048644188
19 16 0.614665653793661
20 16 0.3217164019279087
21 16 0.5416248817410256
22 16 0.6023543550657476
23 16 0.6214836547435115
24 16 0.6989753580965067
25 16 0.30360045670059344
26 16 0.16091056159157577
27 16 0.15783393511690844
28 16 0.6274214227511893
29 16 0.38723145680802845
30 16 0.28965241625638777
31 16 0.493243023673642
32 16 0.5243613439731097
33 16 0.30023965827567123
34 16 0.4384274368615609
35 16 0.47726767091511296
36 16 0.26046992021406123
37 16 0.49728097940280025
38 16 0.4194038542245626
39 16 0.40453289916908863

0 15 0.13832040657910052
1 15 0.7749826728971668
2 15 0.395740838224136
3 15 0.37751370373792614
4 15 0.8862933362043687
5 15 0.33933761032571497
6 15 0.27042539494362233
7 15 0.19534563275880204
8 15 0.6125511239114135
9 15 0.3363761177251146
10 15 0.4400569236718371
11 15 0.4856232305889748
12 15 0.8120914529592916
13 15 0.4770528069128047
14 15 0.5337939246113703
15 15 0.6244853225024254
16 15 0.2855858225206823
17 15 0.6134102154634629
18 15 0.5433774324176766
19 15 0.4999640458661717
20 15 0.5992995464872622
21 15 0.3329155321398587
22 15 0.325893448680135
23 15 0.40160780322748835
24 15 0.30360045670059344
25 15 0.6623770803103677
26 15 0.6589291426080425
27 15 0.63890327432143
28 15 0.5775113177627198
29 15 0.6469907366608951
30 15 0.545088865803943
31 15 0.639680319135525
32 15 0.47997570666574063
33 15 0.5376755672801499
34 15 0.5884237253186995
35 15 0.6153064065434226
36 15 0.6495189682472416
37 15 0.4078978807855998
38 15 0.1924080250933728
39 15 0.5722031149239462

0 14 0.08282825610159258
1 14 0.691877943075028
2 14 0.362956716525872
3 14 0.30695782402324134
4 14 1.0
5 14 0.27042539494362233
6 14 0.009448855317028734
7 14 0.0
8 14 0.20945816699899272
9 14 0.025410807272233545
10 14 0.09906606784694247
11 14 0.056449277948502644
12 14 0.16124623318522868
13 14 0.06532238050405345
14 14 0.08430522950152794
15 14 0.11199546666312123
16 14 0.007534130674226287
17 14 0.19546782400233856
18 14 0.3506378830839012
19 14 0.06910157921273674
20 14 0.6325223333098187
21 14 0.2830312607900703
22 14 0.28516862581930913
23 14 0.35616682418081863
24 14 0.16091056159157577
25 14 0.6589291426080425
26 14 0.8872691171317648
27 14 0.7219091030085503
28 14 0.6049324831105443
29 14 0.6910290771640455
30 14 0.5183009403115678
31 14 0.7322276490871825
32 14 0.4580905062778936
33 14 0.47179610743318895
34 14 0.5743766196797019
35 14 0.6742767327133683
36 14 0.7237453496891983
37 14 0.3855045418699808
38 14 0.0
39 14 0.6631655260444356

0 13 0.058357439290355355
1 13 0.7641614603082636
2 13 0.37488123232555726
3 13 0.31777061606928186
4 13 0.9041173863724652
5 13 0.19534563275880204
6 13 0.0
7 13 0.06693713350262805
8 13 0.46407413461112645
9 13 0.1055808337202236
10 13 0.20188396203571465
11 13 0.17199410256155087
12 13 0.4539109655380331
13 13 0.1663668913745327
14 13 0.2056499968681272
15 13 0.24997870452096496
16 13 0.11291922333014104
17 13 0.5032535799234494
18 13 0.3677219973610861
19 13 0.24668874346421807
20 13 0.5359543183293319
21 13 0.22551874180788262
22 13 0.21167654226803076
23 13 0.29569535643121675
24 13 0.15783393511690844
25 13 0.63890327432143
26 13 0.7219091030085503
27 13 0.6987825534986088
28 13 0.5115853090661524
29 13 0.6164903396943665
30 13 0.4800873277890768
31 13 0.6476687741159044
32 13 0.40233156367760603
33 13 0.47996137819308476
34 13 0.535484352800036
35 13 0.5442955197760019
36 13 0.6867745849210138
37 13 0.32987164943511876
38 13 0.08728748609912068
39 13 0.5528438810341441

0 12 0.19929722007128142
1 12 0.696818802914154
2 12 0.26347889223975
3 12 0.26846822563246253
4 12 0.5328765771195793
5 12 0.6125511239114135
6 12 0.20945816699899272
7 12 0.46407413461112645
8 12 0.15074862813803283
9 12 0.2016342948981224
10 12 0.26343962793978326
11 12 0.16150911741218857
12 12 0.38081618243125603
13 12 0.313863900679299
14 12 0.30130209275992426
15 12 0.2762413072573555
16 12 0.13296702655272064
17 12 0.2964178199226053
18 12 0.2664535543671805
19 12 0.22252343562274016
20 12 0.5979716901115486
21 12 0.6237280838192817
22 12 0.6271374371376934
23 12 0.7504724361714188
24 12 0.6274214227511893
25 12 0.5775113177627198
26 12 0.6049324831105443
27 12 0.5115853090661524
28 12 1.0
29 12 0.6561494710813544
30 12 0.5742251441347893
31 12 0.8548733489656777
32 12 0.8178659006167368
33 12 0.521395194418859
34 12 0.7125151996130314
35 12 0.810657016305756
36 12 0.6951573632567334
37 12 0.7423834360812528
38 12 0.28234323348759005
39 12 0.7392663241125627

0 11 0.0413783618211813
1 11 0.43497046724751165
2 11 0.2336145086988702
3 11 0.20265131168813139
4 11 0.6176243808598628
5 11 0.3363761177251146
6 11 0.025410807272233545
7 11 0.1055808337202236
8 11 0.2016342948981224
9 11 0.06103189134521333
10 11 0.2077576957275112
11 11 0.09489321070062494
12 11 0.23047056021007245
13 11 0.22415605780798162
14 11 0.11025169788442608
15 11 0.16517838483972616
16 11 0.15550852261775244
17 11 0.20492028509526652
18 11 0.25790603002160234
19 11 0.13697445322708432
20 11 0.7309001753807821
21 11 0.49570750811233605
22 11 0.5126283173016005
23 11 0.6854467081331586
24 11 0.38723145680802845
25 11 0.6469907366608951
26 11 0.6910290771640455
27 11 0.6164903396943665
28 11 0.6561494710813544
29 11 0.9241341766127366
30 11 0.5485825933924408
31 11 0.8084543859304582
32 11 0.5889606604257287
33 11 0.49482939033221734
34 11 0.7797957264663524
35 11 0.7656261149807658
36 11 0.6547347156766952
37 11 0.5736058942621876
38 11 0.23363170061463898
39 11 0.7239960867097012

0 10 0.18853398846830025
1 10 0.9203378648245634
2 10 0.3916584561736475
3 10 0.4936865681898143
4 10 0.7932807881477777
5 10 0.4400569236718371
6 10 0.09906606784694247
7 10 0.20188396203571465
8 10 0.26343962793978326
9 10 0.2077576957275112
10 10 0.3686678041589014
11 10 0.28301431427949886
12 10 0.5093428504117542
13 10 0.3919725343607445
14 10 0.37245313537460983
15 10 0.4382218961752845
16 10 0.2626082894664985
17 10 0.39304744543628806
18 10 0.29734034419582756
19 10 0.3417453175344526
20 10 0.5339253355412414
21 10 0.32880690475081054
22 10 0.3003883137189806
23 10 0.4224779069683794
24 10 0.28965241625638777
25 10 0.545088865803943
26 10 0.5183009403115678
27 10 0.4800873277890768
28 10 0.5742251441347893
29 10 0.5485825933924408
30 10 0.5825646012767444
31 10 0.5088700205384007
32 10 0.518873683347511
33 10 0.5104125331548381
34 10 0.5510661491780873
35 10 0.6168443216554115
36 10 0.5834179569285772
37 10 0.5039733151474994
38 10 0.12865790186092
39 10 0.573649695690671

0 9 0.1009434220863424
1 9 0.558763888177391
2 9 0.28607047137360875
3 9 0.22186725608143112
4 9 0.5641057157991961
5 9 0.4856232305889748
6 9 0.056449277948502644
7 9 0.17199410256155087
8 9 0.16150911741218857
9 9 0.09489321070062494
10 9 0.28301431427949886
11 9 0.27737703097092725
12 9 0.6268514762267408
13 9 0.3861263206932523
14 9 0.3306750338546573
15 9 0.38874005138472617
16 9 0.2366555273269218
17 9 0.6215617412830556
18 9 0.5014214730699251
19 9 0.3205011122534286
20 9 0.6702806292207257
21 9 0.5557785315194004
22 9 0.595036073891148
23 9 0.7179478254812917
24 9 0.493243023673642
25 9 0.639680319135525
26 9 0.7322276490871825
27 9 0.6476687741159044
28 9 0.8548733489656777
29 9 0.8084543859304582
30 9 0.5088700205384007
31 9 0.9932926924362706
32 9 0.7311668745043218
33 9 0.5055770691336956
34 9 0.7864565658795245
35 9 0.7713824447108021
36 9 0.7509206916410469
37 9 0.6156152872233323
38 9 0.2661010180677636
39 9 0.7515138145979047

0 8 0.24155170774138643
1 8 0.774604309963996
2 8 0.3444387879999802
3 8 0.35048597669912757
4 8 0.5161205043835145
5 8 0.8120914529592916
6 8 0.16124623318522868
7 8 0.4539109655380331
8 8 0.38081618243125603
9 8 0.23047056021007245
10 8 0.5093428504117542
11 8 0.6268514762267408
12 8 0.8507333899413121
13 8 0.7942696784304887
14 8 0.9084954174115311
15 8 0.8908952802212915
16 8 0.6249618774012186
17 8 0.6956045848243824
18 8 0.5277646213342683
19 8 0.6871730111514345
20 8 0.5204254448472903
21 8 0.5163906690321838
22 8 0.544553720297067
23 8 0.6511960657946664
24 8 0.5243613439731097
25 8 0.47997570666574063
26 8 0.4580905062778936
27 8 0.40233156367760603
28 8 0.8178659006167368
29 8 0.5889606604257287
30 8 0.518873683347511
31 8 0.7311668745043218
32 8 0.8769512544241266
33 8 0.5280277578847146
34 8 0.6980918406242367
35 8 0.7425814067664358
36 8 0.6009364810266283
37 8 0.7341483378018124
38 8 0.22690826236261208
39 8 0.6353610435456687

0 7 0.21035236039881636
1 7 0.9642163220914477
2 7 0.45890813961622595
3 7 0.508740730225168
4 7 0.864453575572957
5 7 0.4770528069128047
6 7 0.06532238050405345
7 7 0.1663668913745327
8 7 0.313863900679299
9 7 0.22415605780798162
10 7 0.3919725343607445
11 7 0.3861263206932523
12 7 0.7942696784304887
13 7 0.5247585870017234
14 7 0.6414080541512273
15 7 0.7555352303494411
16 7 0.36149174497109865
17 7 0.5129109741650713
18 7 0.4849817227766298
19 7 0.5582707640766025
20 7 0.47468189636391006
21 7 0.2988942897438546
22 7 0.28807107117907116
23 7 0.36518700333708976
24 7 0.30023965827567123
25 7 0.5376755672801499
26 7 0.47179610743318895
27 7 0.47996137819308476
28 7 0.521395194418859
29 7 0.49482939033221734
30 7 0.5104125331548381
31 7 0.5055770691336956
32 7 0.5280277578847146
33 7 0.5655946138819173
34 7 0.5434289121250305
35 7 0.5628705230544151
36 7 0.5336126993220186
37 7 0.4267526666736604
38 7 0.1839314242954365
39 7 0.4645458801080955

0 6 0.1142386490426576
1 6 0.7461806881440076
2 6 0.2251087724645864
3 6 0.35001787071887397
4 6 0.6700302504160581
5 6 0.5337939246113703
6 6 0.08430522950152794
7 6 0.2056499968681272
8 6 0.30130209275992426
9 6 0.11025169788442608
10 6 0.37245313537460983
11 6 0.3306750338546573
12 6 0.9084954174115311
13 6 0.6414080541512273
14 6 0.3198067859143526
15 6 0.2957669955556539
16 6 0.3064865069851869
17 6 0.36451209331488005
18 6 0.32206777683387827
19 6 0.2656665107033735
20 6 0.6699374978260243
21 6 0.49773465930818084
22 6 0.5151744932037383
23 6 0.7058920807868918
24 6 0.4384274368615609
25 6 0.5884237253186995
26 6 0.5743766196797019
27 6 0.535484352800036
28 6 0.7125151996130314
29 6 0.7797957264663524
30 6 0.5510661491780873
31 6 0.7864565658795245
32 6 0.6980918406242367
33 6 0.5434289121250305
34 6 0.8429034052793575
35 6 0.7560440679389754
36 6 0.6562307751421019
37 6 0.6379970789857575
38 6 0.24918560488034017
39 6 0.6764143184617877

0 5 0.1522720158746948
1 5 0.7774597468087329
2 5 0.2812729849390902
3 5 0.296547327985018
4 5 0.7734241506660502
5 5 0.6244853225024254
6 5 0.11199546666312123
7 5 0.24997870452096496
8 5 0.2762413072573555
9 5 0.16517838483972616
10 5 0.4382218961752845
11 5 0.38874005138472617
12 5 0.8908952802212915
13 5 0.7555352303494411
14 5 0.2957669955556539
15 5 0.5208136140473311
16 5 0.3382635545753134
17 5 0.47661675215878335
18 5 0.5302364472629792
19 5 0.4914529366552154
20 5 0.7103489686872413
21 5 0.5617403846535249
22 5 0.563634889752597
23 5 0.6978188521898686
24 5 0.47726767091511296
25 5 0.6153064065434226
26 5 0.6742767327133683
27 5 0.5442955197760019
28 5 0.810657016305756
29 5 0.7656261149807658
30 5 0.6168443216554115
31 5 0.7713824447108021
32 5 0.7425814067664358
33 5 0.5628705230544151
34 5 0.7560440679389754
35 5 0.8958270012781041
36 5 0.6422769542160562
37 5 0.6872895799632444
38 5 0.2163404311984434
39 5 0.7713527424718751

0 4 0.08687599042523626
1 4 0.7230995791629299
2 4 0.2874191904439101
3 4 0.3514099676086446
4 4 0.6973505290208059
5 4 0.2855858225206823
6 4 0.007534130674226287
7 4 0.11291922333014104
8 4 0.13296702655272064
9 4 0.15550852261775244
10 4 0.2626082894664985
11 4 0.2366555273269218
12 4 0.6249618774012186
13 4 0.36149174497109865
14 4 0.3064865069851869
15 4 0.3382635545753134
16 4 0.0623198818923503
17 4 0.16608091197659322
18 4 0.2743647866477915
19 4 0.10245737078762286
20 4 0.6055008427996303
21 4 0.3134157886973381
22 4 0.2758531425880193
23 4 0.44849345797883483
24 4 0.26046992021406123
25 4 0.6495189682472416
26 4 0.7237453496891983
27 4 0.6867745849210138
28 4 0.6951573632567334
29 4 0.6547347156766952
30 4 0.5834179569285772
31 4 0.7509206916410469
32 4 0.6009364810266283
33 4 0.5336126993220186
34 4 0.6562307751421019
35 4 0.6422769542160562
36 4 0.841740680853954
37 4 0.5325277921883845
38 4 0.08859077704748805
39 4 0.6671719377602723

0 3 0.18935033191899286
1 3 0.688400420183351
2 3 0.26379064810990255
3 3 0.3473353293323034
4 3 0.44024357367043127
5 3 0.6134102154634629
6 3 0.19546782400233856
7 3 0.5032535799234494
8 3 0.2964178199226053
9 3 0.20492028509526652
10 3 0.39304744543628806
11 3 0.6215617412830556
12 3 0.6956045848243824
13 3 0.5129109741650713
14 3 0.36451209331488005
15 3 0.47661675215878335
16 3 0.16608091197659322
17 3 0.39445614336046536
18 3 0.26007633424547855
19 3 0.34229763293323534
20 3 0.4972037251269582
21 3 0.5170448922408637
22 3 0.5083757921844864
23 3 0.7009980441128248
24 3 0.49728097940280025
25 3 0.4078978807855998
26 3 0.3855045418699808
27 3 0.32987164943511876
28 3 0.7423834360812528
29 3 0.5736058942621876
30 3 0.5039733151474994
31 3 0.6156152872233323
32 3 0.7341483378018124
33 3 0.4267526666736604
34 3 0.6379970789857575
35 3 0.6872895799632444
36 3 0.5325277921883845
37 3 0.7651545252539655
38 3 0.19854248066362812
39 3 0.6454573528324337

0 2 0.1856604147841727
1 2 0.578374111755652
2 2 0.34040207224001723
3 2 0.35818641041070554
4 2 0.4740438048644188
5 2 0.5433774324176766
6 2 0.3506378830839012
7 2 0.3677219973610861
8 2 0.2664535543671805
9 2 0.25790603002160234
10 2 0.29734034419582756
11 2 0.5014214730699251
12 2 0.5277646213342683
13 2 0.4849817227766298
14 2 0.32206777683387827
15 2 0.5302364472629792
16 2 0.2743647866477915
17 2 0.26007633424547855
18 2 0.1805865122130243
19 2 0.027228377348868227
20 2 0.14426008440157526
21 2 0.3000822339446547
22 2 0.3720997892595988
23 2 0.30651319190487214
24 2 0.4194038542245626
25 2 0.1924080250933728
26 2 0.0
27 2 0.08728748609912068
28 2 0.28234323348759005
29 2 0.23363170061463898
30 2 0.12865790186092
31 2 0.2661010180677636
32 2 0.22690826236261208
33 2 0.1839314242954365
34 2 0.24918560488034017
35 2 0.2163404311984434
36 2 0.08859077704748805
37 2 0.19854248066362812
38 2 0.6162240855403059
39 2 0.14352836561455107

0 1 0.12144924741540207
1 1 0.6236246198586639
2 1 0.2743060883665769
3 1 0.3152829878914941
4 1 0.614665653793661
5 1 0.4999640458661717
6 1 0.06910157921273674
7 1 0.24668874346421807
8 1 0.22252343562274016
9 1 0.13697445322708432
10 1 0.3417453175344526
11 1 0.3205011122534286
12 1 0.6871730111514345
13 1 0.5582707640766025
14 1 0.2656665107033735
15 1 0.4914529366552154
16 1 0.10245737078762286
17 1 0.34229763293323534
18 1 0.027228377348868227
19 1 0.2941991570583874
20 1 0.6716093693642476
21 1 0.522867734892047
22 1 0.48904483691289363
23 1 0.6494716961428942
24 1 0.40453289916908863
25 1 0.5722031149239462
26 1 0.6631655260444356
27 1 0.5528438810341441
28 1 0.7392663241125627
29 1 0.7239960867097012
30 1 0.573649695690671
31 1 0.7515138145979047
32 1 0.6353610435456687
33 1 0.4645458801080955
34 1 0.6764143184617877
35 1 0.7713527424718751
36 1 0.6671719377602723
37 1 0.6454573528324337
38 1 0.14352836561455107
39 1 0.8119373391268642



==> matrices/first_baseline/vctk_dev_trials_f_common_concat_mat_norm.txt <==
0 30 0.7746251434742717
1 30 0.13441720353948997
2 30 0.03777889317990681
3 30 0.13519578123031376
4 30 0.1161482769644099
5 30 0.2312678124871024
6 30 0.11207189210872547
7 30 0.09681885067364852
8 30 0.21860777639802662
9 30 0.22295830648859782
10 30 0.1378227555723656
11 30 0.09779662077809567
12 30 0.20938931693254115
13 30 0.3652065903309448
14 30 0.12319971985979564
15 30 0.33868362224716336
16 30 0.29686462556218124
17 30 0.25869688516490763
18 30 0.2595733791817329
19 30 0.3628524714364261
20 30 0.16020449531858008
21 30 0.3005329947942386
22 30 0.2242360193609449
23 30 0.1834360653518961
24 30 0.24639069037255182
25 30 0.3183714100171056
26 30 0.2467704539165279
27 30 0.27625928376547604
28 30 0.3294038856011591
29 30 0.27054525606660873

0 29 0.13441720353948997
1 29 0.7997785697004139
2 29 0.07472847434891608
3 29 0.0502627988370121
4 29 0.41289167142014666
5 29 0.16574460379866882
6 29 0.08429477116602185
7 29 0.17083408758770188
8 29 0.26474643157588684
9 29 0.3085005396327593
10 29 0.35366323476671446
11 29 0.0317465450746399
12 29 0.3428457127761695
13 29 0.23168888987441869
14 29 0.07525953022691158
15 29 0.29686462556218124
16 29 0.06425367917832786
17 29 0.10752846029749283
18 29 0.35955393674606173
19 29 0.10547168169312486
20 29 0.0663659957189007
21 29 0.11449869277280414
22 29 0.09379859878260678
23 29 0.09210639088874208
24 29 0.1267128907803873
25 29 0.18332543397386503
26 29 0.24775406066023217
27 29 0.10217973031530096
28 29 0.1927796955129455
29 29 0.2581206235514813

0 28 0.03777889317990681
1 28 0.07472847434891608
2 28 0.7985482433720691
3 28 0.16086987125945296
4 28 0.021735586026294624
5 28 0.1103317379180532
6 28 0.08477970104158784
7 28 0.1592022881282838
8 28 0.11971065973129355
9 28 0.08077400338410937
10 28 0.11992180398891508
11 28 0.1269718536112742
12 28 0.0631905178325376
13 28 0.09041985506177547
14 28 0.13878547934751226
15 28 0.25869688516490763
16 28 0.10752846029749283
17 28 0.5220183980859119
18 28 0.45289384625206613
19 28 0.6475974273697298
20 28 0.3991254902746762
21 28 0.5210931954706313
22 28 0.5602348678601217
23 28 0.32150763988723513
24 28 0.44190925935460507
25 28 0.4303749236450884
26 28 0.38872949435414844
27 28 0.32961149168945514
28 28 0.6165044312797393
29 28 0.7020737831084154

0 27 0.13519578123031376
1 27 0.0502627988370121
2 27 0.16086987125945296
3 27 0.7831199979607759
4 27 0.03918439268766259
5 27 0.08840427995761427
6 27 0.1805885875432437
7 27 0.19982885062883757
8 27 0.14201468531291223
9 27 0.15849170592515005
10 27 0.10321619902847254
11 27 0.15213001756030162
12 27 0.10552078016085635
13 27 0.16747179085614178
14 27 0.2444206689873029
15 27 0.2595733791817329
16 27 0.35955393674606173
17 27 0.45289384625206613
18 27 0.4936027802003573
19 27 0.7220801330336196
20 27 0.04717902903630761
21 27 0.16271998076434113
22 27 0.14166295861700673
23 27 0.09886446255484267
24 27 0.4440659722781432
25 27 0.26812081440836044
26 27 0.0786650863107984
27 27 0.1929158122665504
28 27 0.2556658330116321
29 27 0.1500225104207989

0 26 0.1161482769644099
1 26 0.41289167142014666
2 26 0.021735586026294624
3 26 0.03918439268766259
4 26 0.9334725255692621
5 26 0.08476236291573876
6 26 0.021541270135994293
7 26 0.15554064709008297
8 26 0.3183798652457832
9 26 0.37414132850675036
10 26 0.42035813032361086
11 26 0.06279255365695521
12 26 0.32330441677430816
13 26 0.23248029881840993
14 26 0.16661871281575383
15 26 0.3628524714364261
16 26 0.10547168169312486
17 26 0.6475974273697298
18 26 0.7220801330336196
19 26 0.16733380746876086
20 26 0.0
21 26 0.06934384991909766
22 26 0.02158683072057827
23 26 0.06189349910135781
24 26 0.18595157791732486
25 26 0.17262154411257988
26 26 0.1668611430803325
27 26 0.09065592382186695
28 26 0.10956687654716878
29 26 0.15894466952928038

0 25 0.2312678124871024
1 25 0.16574460379866882
2 25 0.1103317379180532
3 25 0.08840427995761427
4 25 0.08476236291573876
5 25 0.6348481855491118
6 25 0.09006604333229858
7 25 0.11210011068826085
8 25 0.1857271996476232
9 25 0.16229184522009657
10 25 0.18685057290829504
11 25 0.13320044555585847
12 25 0.20895596023523572
13 25 0.32833699730926746
14 25 0.1368991630226011
15 25 0.16020449531858008
16 25 0.0663659957189007
17 25 0.3991254902746762
18 25 0.04717902903630761
19 25 0.0
20 25 0.2256437947379295
21 25 0.22755139508632574
22 25 0.24808651242878466
23 25 0.10637903085528104
24 25 0.06840301449519545
25 25 0.19816756717265147
26 25 0.2068089743040244
27 25 0.11067573752337403
28 25 0.2688878724270846
29 25 0.2946313628481512

0 24 0.11207189210872547
1 24 0.08429477116602185
2 24 0.08477970104158784
3 24 0.1805885875432437
4 24 0.021541270135994293
5 24 0.09006604333229858
6 24 0.8829546889009369
7 24 0.19983080737478934
8 24 0.13069100689521224
9 24 0.0
10 24 0.10920314839761788
11 24 0.13618404552778662
12 24 0.03970690820545692
13 24 0.06020650644291943
14 24 0.09006225108388988
15 24 0.3005329947942386
16 24 0.11449869277280414
17 24 0.5210931954706313
18 24 0.16271998076434113
19 24 0.06934384991909766
20 24 0.22755139508632574
21 24 0.4760590750679246
22 24 0.5454321010701618
23 24 0.5707126235862404
24 24 0.9130134353798259
25 24 1.0
26 24 0.5897652207659922
27 24 0.7464912252700248
28 24 0.777415239931951
29 24 0.5812315066725634

0 23 0.09681885067364852
1 23 0.17083408758770188
2 23 0.1592022881282838
3 23 0.19982885062883757
4 23 0.15554064709008297
5 23 0.11210011068826085
6 23 0.19983080737478934
7 23 0.9264437132395706
8 23 0.28632761463172257
9 23 0.05282801297734318
10 23 0.3106636411057942
11 23 0.06122599318658327
12 23 0.11031316687688913
13 23 0.10576699127964123
14 23 0.2564117938625686
15 23 0.2242360193609449
16 23 0.09379859878260678
17 23 0.5602348678601217
18 23 0.14166295861700673
19 23 0.02158683072057827
20 23 0.24808651242878466
21 23 0.5454321010701618
22 23 0.5649692527360481
23 23 0.2636532441289387
24 23 0.34523633795451936
25 23 0.459521564458478
26 23 0.4881556746579716
27 23 0.3399092017499858
28 23 0.6370446168119158
29 23 0.6329893420212193

0 22 0.21860777639802662
1 22 0.26474643157588684
2 22 0.11971065973129355
3 22 0.14201468531291223
4 22 0.3183798652457832
5 22 0.1857271996476232
6 22 0.13069100689521224
7 22 0.28632761463172257
8 22 0.9347903640987982
9 22 0.318957967991771
10 22 0.4671934696599231
11 22 0.318328349458765
12 22 0.4396012297839391
13 22 0.37312626838100005
14 22 0.5486407977379186
15 22 0.1834360653518961
16 22 0.09210639088874208
17 22 0.32150763988723513
18 22 0.09886446255484267
19 22 0.06189349910135781
20 22 0.10637903085528104
21 22 0.5707126235862404
22 22 0.2636532441289387
23 22 0.2732904664372279
24 22 0.6038863479187375
25 22 0.6645983517761892
26 22 0.34773604873211994
27 22 0.5175933049458347
28 22 0.5742984887517802
29 22 0.47808567154114734

0 21 0.22295830648859782
1 21 0.3085005396327593
2 21 0.08077400338410937
3 21 0.15849170592515005
4 21 0.37414132850675036
5 21 0.16229184522009657
6 21 0.0
7 21 0.05282801297734318
8 21 0.318957967991771
9 21 0.9367791553070184
10 21 0.2753542003749067
11 21 0.05394037168563985
12 21 0.46020754588393487
13 21 0.3670421475718915
14 21 0.1678187155991225
15 21 0.24639069037255182
16 21 0.1267128907803873
17 21 0.44190925935460507
18 21 0.4440659722781432
19 21 0.18595157791732486
20 21 0.06840301449519545
21 21 0.9130134353798259
22 21 0.34523633795451936
23 21 0.6038863479187375
24 21 0.1831192947913145
25 21 0.12015246880656856
26 21 0.08693378872474188
27 21 0.0949713589708769
28 21 0.14342426579512502
29 21 0.16801475755809242

0 20 0.1378227555723656
1 20 0.35366323476671446
2 20 0.11992180398891508
3 20 0.10321619902847254
4 20 0.42035813032361086
5 20 0.18685057290829504
6 20 0.10920314839761788
7 20 0.3106636411057942
8 20 0.4671934696599231
9 20 0.2753542003749067
10 20 0.9135942953617111
11 20 0.12659164119399338
12 20 0.33518728372860673
13 20 0.30242103770618917
14 20 0.27668099972494864
15 20 0.3183714100171056
16 20 0.18332543397386503
17 20 0.4303749236450884
18 20 0.26812081440836044
19 20 0.17262154411257988
20 20 0.19816756717265147
21 20 1.0
22 20 0.459521564458478
23 20 0.6645983517761892
24 20 0.12015246880656856
25 20 0.4888533600127562
26 20 0.2845527740413216
27 20 0.3005840309196607
28 20 0.3932344948025208
29 20 0.40568653262038906

0 19 0.09779662077809567
1 19 0.0317465450746399
2 19 0.1269718536112742
3 19 0.15213001756030162
4 19 0.06279255365695521
5 19 0.13320044555585847
6 19 0.13618404552778662
7 19 0.06122599318658327
8 19 0.318328349458765
9 19 0.05394037168563985
10 19 0.12659164119399338
11 19 0.8752650248067408
12 19 0.10269321964465905
13 19 0.17145675595338472
14 19 0.28810038229393076
15 19 0.2467704539165279
16 19 0.24775406066023217
17 19 0.38872949435414844
18 19 0.0786650863107984
19 19 0.1668611430803325
20 19 0.2068089743040244
21 19 0.5897652207659922
22 19 0.4881556746579716
23 19 0.34773604873211994
24 19 0.08693378872474188
25 19 0.2845527740413216
26 19 0.11913806282930815
27 19 0.26157520324037986
28 19 0.27284868222500275
29 19 0.1817484544615344

0 18 0.20938931693254115
1 18 0.3428457127761695
2 18 0.0631905178325376
3 18 0.10552078016085635
4 18 0.32330441677430816
5 18 0.20895596023523572
6 18 0.03970690820545692
7 18 0.11031316687688913
8 18 0.4396012297839391
9 18 0.46020754588393487
10 18 0.33518728372860673
11 18 0.10269321964465905
12 18 0.8266550261831423
13 18 0.33068209652761066
14 18 0.22555993928690368
15 18 0.27625928376547604
16 18 0.10217973031530096
17 18 0.32961149168945514
18 18 0.1929158122665504
19 18 0.09065592382186695
20 18 0.11067573752337403
21 18 0.7464912252700248
22 18 0.3399092017499858
23 18 0.5175933049458347
24 18 0.0949713589708769
25 18 0.3005840309196607
26 18 0.26157520324037986
27 18 0.1425252462213052
28 18 0.26828738482751546
29 18 0.2376146240840169

0 17 0.3652065903309448
1 17 0.23168888987441869
2 17 0.09041985506177547
3 17 0.16747179085614178
4 17 0.23248029881840993
5 17 0.32833699730926746
6 17 0.06020650644291943
7 17 0.10576699127964123
8 17 0.37312626838100005
9 17 0.3670421475718915
10 17 0.30242103770618917
11 17 0.17145675595338472
12 17 0.33068209652761066
13 17 0.7459653835711777
14 17 0.2667142840645827
15 17 0.3294038856011591
16 17 0.1927796955129455
17 17 0.6165044312797393
18 17 0.2556658330116321
19 17 0.10956687654716878
20 17 0.2688878724270846
21 17 0.777415239931951
22 17 0.6370446168119158
23 17 0.5742984887517802
24 17 0.14342426579512502
25 17 0.3932344948025208
26 17 0.27284868222500275
27 17 0.26828738482751546
28 17 0.20526356617720734
29 17 0.20830652838923336

0 16 0.12319971985979564
1 16 0.07525953022691158
2 16 0.13878547934751226
3 16 0.2444206689873029
4 16 0.16661871281575383
5 16 0.1368991630226011
6 16 0.09006225108388988
7 16 0.2564117938625686
8 16 0.5486407977379186
9 16 0.1678187155991225
10 16 0.27668099972494864
11 16 0.28810038229393076
12 16 0.22555993928690368
13 16 0.2667142840645827
14 16 1.0
15 16 0.27054525606660873
16 16 0.2581206235514813
17 16 0.7020737831084154
18 16 0.1500225104207989
19 16 0.15894466952928038
20 16 0.2946313628481512
21 16 0.5812315066725634
22 16 0.6329893420212193
23 16 0.47808567154114734
24 16 0.16801475755809242
25 16 0.40568653262038906
26 16 0.1817484544615344
27 16 0.2376146240840169
28 16 0.20830652838923336
29 16 0.7799348934876807

0 15 0.33868362224716336
1 15 0.29686462556218124
2 15 0.25869688516490763
3 15 0.2595733791817329
4 15 0.3628524714364261
5 15 0.16020449531858008
6 15 0.3005329947942386
7 15 0.2242360193609449
8 15 0.1834360653518961
9 15 0.24639069037255182
10 15 0.3183714100171056
11 15 0.2467704539165279
12 15 0.27625928376547604
13 15 0.3294038856011591
14 15 0.27054525606660873
15 15 0.7955818793810743
16 15 0.5254485603975292
17 15 0.7314290920897064
18 15 0.3505596025137215
19 15 0.30757020529531814
20 15 0.606562469890355
21 15 0.68214660510164
22 15 0.663310449909105
23 15 0.7527600075721023
24 15 0.3934383067992196
25 15 0.6851311028939994
26 15 0.6959268245174881
27 15 0.5953584838483628
28 15 0.6619320797372729
29 15 0.6210127846015415

0 14 0.29686462556218124
1 14 0.06425367917832786
2 14 0.10752846029749283
3 14 0.35955393674606173
4 14 0.10547168169312486
5 14 0.0663659957189007
6 14 0.11449869277280414
7 14 0.09379859878260678
8 14 0.09210639088874208
9 14 0.1267128907803873
10 14 0.18332543397386503
11 14 0.24775406066023217
12 14 0.10217973031530096
13 14 0.1927796955129455
14 14 0.2581206235514813
15 14 0.5254485603975292
16 14 0.9074325800690044
17 14 0.5307716892458597
18 14 0.3787544989960443
19 14 0.6442213717960413
20 14 0.38486777234245284
21 14 0.6875007408375423
22 14 0.7889412321486939
23 14 0.573705729274253
24 14 0.696273096441603
25 14 0.717998082084666
26 14 0.3525825122640626
27 14 0.6049472062829907
28 14 0.6896581035432817
29 14 0.4503420224001679

0 13 0.25869688516490763
1 13 0.10752846029749283
2 13 0.5220183980859119
3 13 0.45289384625206613
4 13 0.6475974273697298
5 13 0.3991254902746762
6 13 0.5210931954706313
7 13 0.5602348678601217
8 13 0.32150763988723513
9 13 0.44190925935460507
10 13 0.4303749236450884
11 13 0.38872949435414844
12 13 0.32961149168945514
13 13 0.6165044312797393
14 13 0.7020737831084154
15 13 0.7314290920897064
16 13 0.5307716892458597
17 13 0.9223358279216675
18 13 0.16759170877102575
19 13 0.1767389048177387
20 13 0.8554225317635445
21 13 0.7008495790391251
22 13 0.7710482495129354
23 13 0.6237820621572723
24 13 0.2906155634241944
25 13 0.6010514627265577
26 13 0.6405268949662198
27 13 0.45373842333051734
28 13 0.6544236330056217
29 13 0.6273147494381748

0 12 0.2595733791817329
1 12 0.35955393674606173
2 12 0.45289384625206613
3 12 0.4936027802003573
4 12 0.7220801330336196
5 12 0.04717902903630761
6 12 0.16271998076434113
7 12 0.14166295861700673
8 12 0.09886446255484267
9 12 0.4440659722781432
10 12 0.26812081440836044
11 12 0.0786650863107984
12 12 0.1929158122665504
13 12 0.2556658330116321
14 12 0.1500225104207989
15 12 0.3505596025137215
16 12 0.3787544989960443
17 12 0.16759170877102575
18 12 0.874541068686954
19 12 0.484162761144344
20 12 0.0
21 12 0.3480805426461367
22 12 0.31725210258494546
23 12 0.494990930564967
24 12 0.7264439254350032
25 12 0.5667145635337288
26 12 0.39669303781118986
27 12 0.5473682929221907
28 12 0.39258144204288803
29 12 0.3595575387965092

0 11 0.3628524714364261
1 11 0.10547168169312486
2 11 0.6475974273697298
3 11 0.7220801330336196
4 11 0.16733380746876086
5 11 0.0
6 11 0.06934384991909766
7 11 0.02158683072057827
8 11 0.06189349910135781
9 11 0.18595157791732486
10 11 0.17262154411257988
11 11 0.1668611430803325
12 11 0.09065592382186695
13 11 0.10956687654716878
14 11 0.15894466952928038
15 11 0.30757020529531814
16 11 0.6442213717960413
17 11 0.1767389048177387
18 11 0.484162761144344
19 11 0.8353992849941402
20 11 0.018622830975387087
21 11 0.38970279228058335
22 11 0.3625788173020038
23 11 0.421499323921546
24 11 0.7536583046514185
25 11 0.585403406830466
26 11 0.17646948308878188
27 11 0.513546900604262
28 11 0.420575759701125
29 11 0.23342310662095533

0 10 0.16020449531858008
1 10 0.0663659957189007
2 10 0.3991254902746762
3 10 0.04717902903630761
4 10 0.0
5 10 0.2256437947379295
6 10 0.22755139508632574
7 10 0.24808651242878466
8 10 0.10637903085528104
9 10 0.06840301449519545
10 10 0.19816756717265147
11 10 0.2068089743040244
12 10 0.11067573752337403
13 10 0.2688878724270846
14 10 0.2946313628481512
15 10 0.606562469890355
16 10 0.38486777234245284
17 10 0.8554225317635445
18 10 0.0
19 10 0.018622830975387087
20 10 0.8704108680551967
21 10 0.5875927361159001
22 10 0.654637413694284
23 10 0.4435464887733175
24 10 0.11422347048924564
25 10 0.38918673441139606
26 10 0.5599189242653405
27 10 0.26032635383552777
28 10 0.5042078440010564
29 10 0.5561178672557423

0 9 0.3005329947942386
1 9 0.11449869277280414
2 9 0.5210931954706313
3 9 0.16271998076434113
4 9 0.06934384991909766
5 9 0.22755139508632574
6 9 0.4760590750679246
7 9 0.5454321010701618
8 9 0.5707126235862404
9 9 0.9130134353798259
10 9 1.0
11 9 0.5897652207659922
12 9 0.7464912252700248
13 9 0.777415239931951
14 9 0.5812315066725634
15 9 0.68214660510164
16 9 0.6875007408375423
17 9 0.7008495790391251
18 9 0.3480805426461367
19 9 0.38970279228058335
20 9 0.5875927361159001
21 9 0.8379203749626978
22 9 0.7988727798745247
23 9 0.6172481230886071
24 9 0.5598051480599398
25 9 0.691464499908258
26 9 0.489358263547915
27 9 0.6268056092765506
28 9 0.6432225475813813
29 9 0.6489090752899316

0 8 0.2242360193609449
1 8 0.09379859878260678
2 8 0.5602348678601217
3 8 0.14166295861700673
4 8 0.02158683072057827
5 8 0.24808651242878466
6 8 0.5454321010701618
7 8 0.5649692527360481
8 8 0.2636532441289387
9 8 0.34523633795451936
10 8 0.459521564458478
11 8 0.4881556746579716
12 8 0.3399092017499858
13 8 0.6370446168119158
14 8 0.6329893420212193
15 8 0.663310449909105
16 8 0.7889412321486939
17 8 0.7710482495129354
18 8 0.31725210258494546
19 8 0.3625788173020038
20 8 0.654637413694284
21 8 0.7988727798745247
22 8 0.9986107816867852
23 8 0.6264808706347654
24 8 0.5187012159216443
25 8 0.6766082366295562
26 8 0.5600088463713147
27 8 0.5768572298912099
28 8 0.7155709674454481
29 8 0.6363380559307985

0 7 0.1834360653518961
1 7 0.09210639088874208
2 7 0.32150763988723513
3 7 0.09886446255484267
4 7 0.06189349910135781
5 7 0.10637903085528104
6 7 0.5707126235862404
7 7 0.2636532441289387
8 7 0.2732904664372279
9 7 0.6038863479187375
10 7 0.6645983517761892
11 7 0.34773604873211994
12 7 0.5175933049458347
13 7 0.5742984887517802
14 7 0.47808567154114734
15 7 0.7527600075721023
16 7 0.573705729274253
17 7 0.6237820621572723
18 7 0.494990930564967
19 7 0.421499323921546
20 7 0.4435464887733175
21 7 0.6172481230886071
22 7 0.6264808706347654
23 7 0.8748770018931686
24 7 0.5696722982294947
25 7 0.8293419905474319
26 7 0.7313143259873461
27 7 0.7573064022750307
28 7 0.6824239177685605
29 7 0.6265891803036057

0 6 0.24639069037255182
1 6 0.1267128907803873
2 6 0.44190925935460507
3 6 0.4440659722781432
4 6 0.18595157791732486
5 6 0.06840301449519545
6 6 0.9130134353798259
7 6 0.34523633795451936
8 6 0.6038863479187375
9 6 0.1831192947913145
10 6 0.12015246880656856
11 6 0.08693378872474188
12 6 0.0949713589708769
13 6 0.14342426579512502
14 6 0.16801475755809242
15 6 0.3934383067992196
16 6 0.696273096441603
17 6 0.2906155634241944
18 6 0.7264439254350032
19 6 0.7536583046514185
20 6 0.11422347048924564
21 6 0.5598051480599398
22 6 0.5187012159216443
23 6 0.5696722982294947
24 6 0.9938183337044088
25 6 0.7708486906475198
26 6 0.3157053233023128
27 6 0.726426753431339
28 6 0.5550803738666842
29 6 0.3809838812984455

0 5 0.3183714100171056
1 5 0.18332543397386503
2 5 0.4303749236450884
3 5 0.26812081440836044
4 5 0.17262154411257988
5 5 0.19816756717265147
6 5 1.0
7 5 0.459521564458478
8 5 0.6645983517761892
9 5 0.12015246880656856
10 5 0.4888533600127562
11 5 0.2845527740413216
12 5 0.3005840309196607
13 5 0.3932344948025208
14 5 0.40568653262038906
15 5 0.6851311028939994
16 5 0.717998082084666
17 5 0.6010514627265577
18 5 0.5667145635337288
19 5 0.585403406830466
20 5 0.38918673441139606
21 5 0.691464499908258
22 5 0.6766082366295562
23 5 0.8293419905474319
24 5 0.7708486906475198
25 5 1.0
26 5 0.5978974116155411
27 5 0.8119190610341127
28 5 0.7166192109436829
29 5 0.5499008939059242

0 4 0.2467704539165279
1 4 0.24775406066023217
2 4 0.38872949435414844
3 4 0.0786650863107984
4 4 0.1668611430803325
5 4 0.2068089743040244
6 4 0.5897652207659922
7 4 0.4881556746579716
8 4 0.34773604873211994
9 4 0.08693378872474188
10 4 0.2845527740413216
11 4 0.11913806282930815
12 4 0.26157520324037986
13 4 0.27284868222500275
14 4 0.1817484544615344
15 4 0.6959268245174881
16 4 0.3525825122640626
17 4 0.6405268949662198
18 4 0.39669303781118986
19 4 0.17646948308878188
20 4 0.5599189242653405
21 4 0.489358263547915
22 4 0.5600088463713147
23 4 0.7313143259873461
24 4 0.3157053233023128
25 4 0.5978974116155411
26 4 0.7988462763887794
27 4 0.499636479349034
28 4 0.5498912065625907
29 4 0.6359894356563144

0 3 0.27625928376547604
1 3 0.10217973031530096
2 3 0.32961149168945514
3 3 0.1929158122665504
4 3 0.09065592382186695
5 3 0.11067573752337403
6 3 0.7464912252700248
7 3 0.3399092017499858
8 3 0.5175933049458347
9 3 0.0949713589708769
10 3 0.3005840309196607
11 3 0.26157520324037986
12 3 0.1425252462213052
13 3 0.26828738482751546
14 3 0.2376146240840169
15 3 0.5953584838483628
16 3 0.6049472062829907
17 3 0.45373842333051734
18 3 0.5473682929221907
19 3 0.513546900604262
20 3 0.26032635383552777
21 3 0.6268056092765506
22 3 0.5768572298912099
23 3 0.7573064022750307
24 3 0.726426753431339
25 3 0.8119190610341127
26 3 0.499636479349034
27 3 0.7634990152882867
28 3 0.5898253573725996
29 3 0.5063378275901493

0 2 0.3294038856011591
1 2 0.1927796955129455
2 2 0.6165044312797393
3 2 0.2556658330116321
4 2 0.10956687654716878
5 2 0.2688878724270846
6 2 0.777415239931951
7 2 0.6370446168119158
8 2 0.5742984887517802
9 2 0.14342426579512502
10 2 0.3932344948025208
11 2 0.27284868222500275
12 2 0.26828738482751546
13 2 0.20526356617720734
14 2 0.20830652838923336
15 2 0.6619320797372729
16 2 0.6896581035432817
17 2 0.6544236330056217
18 2 0.39258144204288803
19 2 0.420575759701125
20 2 0.5042078440010564
21 2 0.6432225475813813
22 2 0.7155709674454481
23 2 0.6824239177685605
24 2 0.5550803738666842
25 2 0.7166192109436829
26 2 0.5498912065625907
27 2 0.5898253573725996
28 2 0.7665911244875603
29 2 0.5270544245279358

0 1 0.27054525606660873
1 1 0.2581206235514813
2 1 0.7020737831084154
3 1 0.1500225104207989
4 1 0.15894466952928038
5 1 0.2946313628481512
6 1 0.5812315066725634
7 1 0.6329893420212193
8 1 0.47808567154114734
9 1 0.16801475755809242
10 1 0.40568653262038906
11 1 0.1817484544615344
12 1 0.2376146240840169
13 1 0.20830652838923336
14 1 0.7799348934876807
15 1 0.6210127846015415
16 1 0.4503420224001679
17 1 0.6273147494381748
18 1 0.3595575387965092
19 1 0.23342310662095533
20 1 0.5561178672557423
21 1 0.6489090752899316
22 1 0.6363380559307985
23 1 0.6265891803036057
24 1 0.3809838812984455
25 1 0.5499008939059242
26 1 0.6359894356563144
27 1 0.5063378275901493
28 1 0.5270544245279358
29 1 0.7833686834097668



==> matrices/first_baseline/vctk_dev_trials_f_concat_mat_norm.txt <==
0 30 0.900174844458941
1 30 0.06538859267941333
2 30 0.040452050591506736
3 30 0.07522903731274005
4 30 0.060065564285005243
5 30 0.22940863995306005
6 30 0.016984377613068088
7 30 0.08162664094998279
8 30 0.14710085681996424
9 30 0.22028926857044454
10 30 0.1403209440030852
11 30 0.10987923090949867
12 30 0.2059034024099319
13 30 0.3463908641150399
14 30 0.11021480508142545
15 30 0.2027894711204761
16 30 0.3171414055036364
17 30 0.2429657574419482
18 30 0.3579184917167267
19 30 0.44371946402574325
20 30 0.17272873890523885
21 30 0.3696296236954085
22 30 0.277993646479341
23 30 0.22163314397033493
24 30 0.36195019355929514
25 30 0.3383560696678458
26 30 0.19087120075901218
27 30 0.39462246697989767
28 30 0.33179840367580266
29 30 0.2668753297627496

0 29 0.06538859267941333
1 29 0.748685986807484
2 29 0.15317096759931131
3 29 0.03317330562088409
4 29 0.415178228547311
5 29 0.14135955755387924
6 29 0.07221304219436604
7 29 0.19590638129592572
8 29 0.15567771902576258
9 29 0.26129908305611227
10 29 0.2645195624357583
11 29 0.033490884875536794
12 29 0.259999840730483
13 29 0.21668114881391426
14 29 0.05794003697044215
15 29 0.3171414055036364
16 29 0.13529557019180852
17 29 0.14639556240576576
18 29 0.38521738537989225
19 29 0.19125686625844524
20 29 0.12375620121185764
21 29 0.22787602840544802
22 29 0.17704582695204335
23 29 0.17624833119049726
24 29 0.1944599146169196
25 29 0.2334976545463414
26 29 0.2443715405995919
27 29 0.23553267067611605
28 29 0.24248397092485638
29 29 0.2176219159428495

0 28 0.040452050591506736
1 28 0.15317096759931131
2 28 0.7181238367044679
3 28 0.1368502074023069
4 28 0.03095705532514497
5 28 0.1929591331777291
6 28 0.08627060042781619
7 28 0.13401831073740395
8 28 0.22486368998738515
9 28 0.2590845636377813
10 28 0.18056384194911992
11 28 0.11874647911898958
12 28 0.15673249782821574
13 28 0.12111643117005615
14 28 0.13352256620162314
15 28 0.2429657574419482
16 28 0.14639556240576576
17 28 0.5121592594324453
18 28 0.5985925996015858
19 28 0.4600687530894341
20 28 0.358744094079395
21 28 0.5135256213311874
22 28 0.432235026004732
23 28 0.42627187207133327
24 28 0.46520727373410875
25 28 0.5133365184832658
26 28 0.4397964810170995
27 28 0.5558607523064802
28 28 0.6039668287149381
29 28 0.6357912458194405

0 27 0.07522903731274005
1 27 0.03317330562088409
2 27 0.1368502074023069
3 27 0.6805217840761609
4 27 0.0
5 27 0.06381270290884763
6 27 0.18745735245521172
7 27 0.22841714348347208
8 27 0.15053978764714668
9 27 0.1267130385694
10 27 0.07463598125047285
11 27 0.19866666723929724
12 27 0.14315497457935358
13 27 0.14197283357614196
14 27 0.20919749266556045
15 27 0.3579184917167267
16 27 0.38521738537989225
17 27 0.5985925996015858
18 27 0.8997279771242356
19 27 0.8492758758922371
20 27 0.21645240583193887
21 27 0.5101282128936804
22 27 0.3987497132754115
23 27 0.2980000515658733
24 27 0.7808738612378555
25 27 0.4921817367869319
26 27 0.29164802088916997
27 27 0.6769755133800254
28 27 0.48654207000509014
29 27 0.30057157681491675

0 26 0.060065564285005243
1 26 0.415178228547311
2 26 0.03095705532514497
3 26 0.0
4 26 0.9862136423854536
5 26 0.02895780751480961
6 26 0.015231128280767049
7 26 0.17235446496115941
8 26 0.11326686930996088
9 26 0.26108104943402977
10 26 0.25016655011379324
11 26 0.011775919643242186
12 26 0.19816167217779715
13 26 0.1460952924623854
14 26 0.04526034109292964
15 26 0.44371946402574325
16 26 0.19125686625844524
17 26 0.4600687530894341
18 26 0.8492758758922371
19 26 0.22683215010054825
20 26 0.0
21 26 0.12311114236117039
22 26 0.08283829567614087
23 26 0.04992228159961563
24 26 0.18872556468316617
25 26 0.1480974099462589
26 26 0.14019423292275257
27 26 0.21283149150311673
28 26 0.09179615982346043
29 26 0.06311669477092301

0 25 0.22940863995306005
1 25 0.14135955755387924
2 25 0.1929591331777291
3 25 0.06381270290884763
4 25 0.02895780751480961
5 25 0.5466035355074575
6 25 0.11986154504590939
7 25 0.10820357440078529
8 25 0.23456344781836969
9 25 0.17583970058131412
10 25 0.16229799702475947
11 25 0.20135159508979286
12 25 0.2088815725965425
13 25 0.18926667411770431
14 25 0.12382693719169367
15 25 0.17272873890523885
16 25 0.12375620121185764
17 25 0.358744094079395
18 25 0.21645240583193887
19 25 0.0
20 25 0.39149417243295886
21 25 0.548085050542249
22 25 0.4607932999052412
23 25 0.46170420441384463
24 25 0.4347145944206003
25 25 0.5511780720479955
26 25 0.41308826214690025
27 25 0.5510703431126719
28 25 0.6190626449313744
29 25 0.5210863826451543

0 24 0.016984377613068088
1 24 0.07221304219436604
2 24 0.08627060042781619
3 24 0.18745735245521172
4 24 0.015231128280767049
5 24 0.11986154504590939
6 24 0.8689075429503087
7 24 0.2722750701327565
8 24 0.18242219856846803
9 24 0.03260232797276583
10 24 0.12178828116631343
11 24 0.2254634734613922
12 24 0.15438758495712515
13 24 0.04935309304661261
14 24 0.09420050638927811
15 24 0.3696296236954085
16 24 0.22787602840544802
17 24 0.5135256213311874
18 24 0.5101282128936804
19 24 0.12311114236117039
20 24 0.548085050542249
21 24 0.7526597765988068
22 24 0.7086842729854804
23 24 0.6212015222267552
24 24 0.9526467706684334
25 24 0.9413673460960604
26 24 0.648331187541598
27 24 1.0
28 24 0.7807794778362828
29 24 0.6480134494834852

0 23 0.08162664094998279
1 23 0.19590638129592572
2 23 0.13401831073740395
3 23 0.22841714348347208
4 23 0.17235446496115941
5 23 0.10820357440078529
6 23 0.2722750701327565
7 23 0.7987004389341388
8 23 0.32936885074837613
9 23 0.07312347579960914
10 23 0.2502906698495705
11 23 0.14258869910826058
12 23 0.20277113749218192
13 23 0.12159398921033479
14 23 0.2965007674538338
15 23 0.277993646479341
16 23 0.17704582695204335
17 23 0.432235026004732
18 23 0.3987497132754115
19 23 0.08283829567614087
20 23 0.4607932999052412
21 23 0.7086842729854804
22 23 0.4477836847136233
23 23 0.3502757212726502
24 23 0.43173280842497175
25 23 0.47253671688975996
26 23 0.40091807191094203
27 23 0.4716245440584814
28 23 0.5417552210237283
29 23 0.5288165466628695

0 22 0.14710085681996424
1 22 0.15567771902576258
2 22 0.22486368998738515
3 22 0.15053978764714668
4 22 0.11326686930996088
5 22 0.23456344781836969
6 22 0.18242219856846803
7 22 0.32936885074837613
8 22 1.0
9 22 0.24159984856363423
10 22 0.41218532978920136
11 22 0.3383406964445593
12 22 0.496523996173673
13 22 0.3222872223370895
14 22 0.4759628585446167
15 22 0.22163314397033493
16 22 0.17624833119049726
17 22 0.42627187207133327
18 22 0.2980000515658733
19 22 0.04992228159961563
20 22 0.46170420441384463
21 22 0.6212015222267552
22 22 0.3502757212726502
23 22 0.39060973666850585
24 22 0.5103774902194034
25 22 0.6271436931045744
26 22 0.2929144079941729
27 22 0.5075426304667733
28 22 0.5969460610572125
29 22 0.40014612055622556

0 21 0.22028926857044454
1 21 0.26129908305611227
2 21 0.2590845636377813
3 21 0.1267130385694
4 21 0.26108104943402977
5 21 0.17583970058131412
6 21 0.03260232797276583
7 21 0.07312347579960914
8 21 0.24159984856363423
9 21 0.9682947304745358
10 21 0.23365103877173343
11 21 0.07034691306873717
12 21 0.45274071524969545
13 21 0.2547446197398583
14 21 0.093254445514638
15 21 0.36195019355929514
16 21 0.1944599146169196
17 21 0.46520727373410875
18 21 0.7808738612378555
19 21 0.18872556468316617
20 21 0.4347145944206003
21 21 0.9526467706684334
22 21 0.43173280842497175
23 21 0.5103774902194034
24 21 0.23972218507497653
25 21 0.21392647460485809
26 21 0.12945622178578384
27 21 0.25495177401317687
28 21 0.195316747759259
29 21 0.14755896255500725

0 20 0.1403209440030852
1 20 0.2645195624357583
2 20 0.18056384194911992
3 20 0.07463598125047285
4 20 0.25016655011379324
5 20 0.16229799702475947
6 20 0.12178828116631343
7 20 0.2502906698495705
8 20 0.41218532978920136
9 20 0.23365103877173343
10 20 0.7439069201814301
11 20 0.12172823545910219
12 20 0.3438139652098805
13 20 0.24952289783537387
14 20 0.21838823064451263
15 20 0.3383560696678458
16 20 0.2334976545463414
17 20 0.5133365184832658
18 20 0.4921817367869319
19 20 0.1480974099462589
20 20 0.5511780720479955
21 20 0.9413673460960604
22 20 0.47253671688975996
23 20 0.6271436931045744
24 20 0.21392647460485809
25 20 0.6819398524128899
26 20 0.40909714650934836
27 20 0.6292931660011617
28 20 0.6601521824997051
29 20 0.5460575537225414

0 19 0.10987923090949867
1 19 0.033490884875536794
2 19 0.11874647911898958
3 19 0.19866666723929724
4 19 0.011775919643242186
5 19 0.20135159508979286
6 19 0.2254634734613922
7 19 0.14258869910826058
8 19 0.3383406964445593
9 19 0.07034691306873717
10 19 0.12172823545910219
11 19 0.8305966310188696
12 19 0.15463048396899623
13 19 0.18151621339139243
14 19 0.3301277472880244
15 19 0.19087120075901218
16 19 0.2443715405995919
17 19 0.4397964810170995
18 19 0.29164802088916997
19 19 0.14019423292275257
20 19 0.41308826214690025
21 19 0.648331187541598
22 19 0.40091807191094203
23 19 0.2929144079941729
24 19 0.12945622178578384
25 19 0.40909714650934836
26 19 0.30104149788989243
27 19 0.769393708749005
28 19 0.553667986221083
29 19 0.3374185389065777

0 18 0.2059034024099319
1 18 0.259999840730483
2 18 0.15673249782821574
3 18 0.14315497457935358
4 18 0.19816167217779715
5 18 0.2088815725965425
6 18 0.15438758495712515
7 18 0.20277113749218192
8 18 0.496523996173673
9 18 0.45274071524969545
10 18 0.3438139652098805
11 18 0.15463048396899623
12 18 0.8385621443871212
13 18 0.31149779046667425
14 18 0.1979966577958729
15 18 0.39462246697989767
16 18 0.23553267067611605
17 18 0.5558607523064802
18 18 0.6769755133800254
19 18 0.21283149150311673
20 18 0.5510703431126719
21 18 1.0
22 18 0.4716245440584814
23 18 0.5075426304667733
24 18 0.25495177401317687
25 18 0.6292931660011617
26 18 0.769393708749005
27 18 0.4334718210202522
28 18 0.3917786024304244
29 18 0.293221585023834

0 17 0.3463908641150399
1 17 0.21668114881391426
2 17 0.12111643117005615
3 17 0.14197283357614196
4 17 0.1460952924623854
5 17 0.18926667411770431
6 17 0.04935309304661261
7 17 0.12159398921033479
8 17 0.3222872223370895
9 17 0.2547446197398583
10 17 0.24952289783537387
11 17 0.18151621339139243
12 17 0.31149779046667425
13 17 0.716297070289394
14 17 0.23474450489733795
15 17 0.33179840367580266
16 17 0.24248397092485638
17 17 0.6039668287149381
18 17 0.48654207000509014
19 17 0.09179615982346043
20 17 0.6190626449313744
21 17 0.7807794778362828
22 17 0.5417552210237283
23 17 0.5969460610572125
24 17 0.195316747759259
25 17 0.6601521824997051
26 17 0.553667986221083
27 17 0.3917786024304244
28 17 0.40714949525919447
29 17 0.3207352621464856

0 16 0.11021480508142545
1 16 0.05794003697044215
2 16 0.13352256620162314
3 16 0.20919749266556045
4 16 0.04526034109292964
5 16 0.12382693719169367
6 16 0.09420050638927811
7 16 0.2965007674538338
8 16 0.4759628585446167
9 16 0.093254445514638
10 16 0.21838823064451263
11 16 0.3301277472880244
12 16 0.1979966577958729
13 16 0.23474450489733795
14 16 0.8320912316711339
15 16 0.2668753297627496
16 16 0.2176219159428495
17 16 0.6357912458194405
18 16 0.30057157681491675
19 16 0.06311669477092301
20 16 0.5210863826451543
21 16 0.6480134494834852
22 16 0.5288165466628695
23 16 0.40014612055622556
24 16 0.14755896255500725
25 16 0.5460575537225414
26 16 0.3374185389065777
27 16 0.293221585023834
28 16 0.3207352621464856
29 16 0.7227518380990259

0 15 0.2027894711204761
1 15 0.3171414055036364
2 15 0.2429657574419482
3 15 0.3579184917167267
4 15 0.44371946402574325
5 15 0.17272873890523885
6 15 0.3696296236954085
7 15 0.277993646479341
8 15 0.22163314397033493
9 15 0.36195019355929514
10 15 0.3383560696678458
11 15 0.19087120075901218
12 15 0.39462246697989767
13 15 0.33179840367580266
14 15 0.2668753297627496
15 15 0.9218825421919588
16 15 0.5313653478703134
17 15 0.7679625538923597
18 15 0.32930129524440444
19 15 0.27086793661610975
20 15 0.7197918455335462
21 15 0.681819981015828
22 15 0.5868369788084584
23 15 0.8208304829545191
24 15 0.3680279271164001
25 15 0.6439795906883669
26 15 0.7650938959743724
27 15 0.5830413768178607
28 15 0.6964095491278776
29 15 0.7252134836646854

0 14 0.3171414055036364
1 14 0.13529557019180852
2 14 0.14639556240576576
3 14 0.38521738537989225
4 14 0.19125686625844524
5 14 0.12375620121185764
6 14 0.22787602840544802
7 14 0.17704582695204335
8 14 0.17624833119049726
9 14 0.1944599146169196
10 14 0.2334976545463414
11 14 0.2443715405995919
12 14 0.23553267067611605
13 14 0.24248397092485638
14 14 0.2176219159428495
15 14 0.5313653478703134
16 14 0.8426908534574813
17 14 0.5101427881411748
18 14 0.369081544081044
19 14 0.6196603009737357
20 14 0.41506567694222374
21 14 0.7298951964446714
22 14 0.6735370439272458
23 14 0.522856249248722
24 14 0.6470713479859163
25 14 0.6432616045324367
26 14 0.4353481596638645
27 14 0.6577637113874434
28 14 0.6614856164173765
29 14 0.41623021511142183

0 13 0.2429657574419482
1 13 0.14639556240576576
2 13 0.5121592594324453
3 13 0.5985925996015858
4 13 0.4600687530894341
5 13 0.358744094079395
6 13 0.5135256213311874
7 13 0.432235026004732
8 13 0.42627187207133327
9 13 0.46520727373410875
10 13 0.5133365184832658
11 13 0.4397964810170995
12 13 0.5558607523064802
13 13 0.6039668287149381
14 13 0.6357912458194405
15 13 0.7679625538923597
16 13 0.5101427881411748
17 13 0.8675017055460104
18 13 0.09767834184099969
19 13 0.167259796199834
20 13 0.8079229728384314
21 13 0.548764594419386
22 13 0.5480635083364088
23 13 0.7247133434770523
24 13 0.22994912557025232
25 13 0.5526173767375919
26 13 0.6015991576648606
27 13 0.37098749035032574
28 13 0.6425874390598418
29 13 0.6689312026533558

0 12 0.3579184917167267
1 12 0.38521738537989225
2 12 0.5985925996015858
3 12 0.8997279771242356
4 12 0.8492758758922371
5 12 0.21645240583193887
6 12 0.5101282128936804
7 12 0.3987497132754115
8 12 0.2980000515658733
9 12 0.7808738612378555
10 12 0.4921817367869319
11 12 0.29164802088916997
12 12 0.6769755133800254
13 12 0.48654207000509014
14 12 0.30057157681491675
15 12 0.32930129524440444
16 12 0.369081544081044
17 12 0.09767834184099969
18 12 0.7994471923170192
19 12 0.5307182895428268
20 12 0.0
21 12 0.5486640481827643
22 12 0.34850992650046847
23 12 0.24216584312084113
24 12 0.6049705612114605
25 12 0.4329288806135705
26 12 0.4109572697253929
27 12 0.6838559711890979
28 12 0.30145268752105825
29 12 0.16616283338072732

0 11 0.44371946402574325
1 11 0.19125686625844524
2 11 0.4600687530894341
3 11 0.8492758758922371
4 11 0.22683215010054825
5 11 0.0
6 11 0.12311114236117039
7 11 0.08283829567614087
8 11 0.04992228159961563
9 11 0.18872556468316617
10 11 0.1480974099462589
11 11 0.14019423292275257
12 11 0.21283149150311673
13 11 0.09179615982346043
14 11 0.06311669477092301
15 11 0.27086793661610975
16 11 0.6196603009737357
17 11 0.167259796199834
18 11 0.5307182895428268
19 11 0.8558611695497239
20 11 0.030596267258122686
21 11 0.5790131689249962
22 11 0.43963399001513065
23 11 0.2998886978610632
24 11 0.6921835880413016
25 11 0.5449153667423288
26 11 0.27301668578827765
27 11 0.6723390308414503
28 11 0.3942317310136153
29 11 0.10974565595030558

0 10 0.17272873890523885
1 10 0.12375620121185764
2 10 0.358744094079395
3 10 0.21645240583193887
4 10 0.0
5 10 0.39149417243295886
6 10 0.548085050542249
7 10 0.4607932999052412
8 10 0.46170420441384463
9 10 0.4347145944206003
10 10 0.5511780720479955
11 10 0.41308826214690025
12 10 0.5510703431126719
13 10 0.6190626449313744
14 10 0.5210863826451543
15 10 0.7197918455335462
16 10 0.41506567694222374
17 10 0.8079229728384314
18 10 0.0
19 10 0.030596267258122686
20 10 0.9022329951989752
21 10 0.44777690396455033
22 10 0.5051452496614346
23 10 0.6394372902088148
24 10 0.1106920661375138
25 10 0.41072277913850264
26 10 0.5864345534354113
27 10 0.24201182050589087
28 10 0.5714614777185494
29 10 0.7075479871772057

0 9 0.3696296236954085
1 9 0.22787602840544802
2 9 0.5135256213311874
3 9 0.5101282128936804
4 9 0.12311114236117039
5 9 0.548085050542249
6 9 0.7526597765988068
7 9 0.7086842729854804
8 9 0.6212015222267552
9 9 0.9526467706684334
10 9 0.9413673460960604
11 9 0.648331187541598
12 9 1.0
13 9 0.7807794778362828
14 9 0.6480134494834852
15 9 0.681819981015828
16 9 0.7298951964446714
17 9 0.548764594419386
18 9 0.5486640481827643
19 9 0.5790131689249962
20 9 0.44777690396455033
21 9 0.9973171034949856
22 9 0.6888308076708917
23 9 0.6365731002491881
24 9 0.7201463748250493
25 9 0.7677790748821074
26 9 0.6123790091309772
27 9 0.8365299338603085
28 9 0.662677289874542
29 9 0.5577361316096504

0 8 0.277993646479341
1 8 0.17704582695204335
2 8 0.432235026004732
3 8 0.3987497132754115
4 8 0.08283829567614087
5 8 0.4607932999052412
6 8 0.7086842729854804
7 8 0.4477836847136233
8 8 0.3502757212726502
9 8 0.43173280842497175
10 8 0.47253671688975996
11 8 0.40091807191094203
12 8 0.4716245440584814
13 8 0.5417552210237283
14 8 0.5288165466628695
15 8 0.5868369788084584
16 8 0.6735370439272458
17 8 0.5480635083364088
18 8 0.34850992650046847
19 8 0.43963399001513065
20 8 0.5051452496614346
21 8 0.6888308076708917
22 8 0.769119957524261
23 8 0.5650801499185911
24 8 0.5126262017560871
25 8 0.5974367996795202
26 8 0.5602177458692121
27 8 0.6116916993054881
28 8 0.6297644661233526
29 8 0.5209596286438256

0 7 0.22163314397033493
1 7 0.17624833119049726
2 7 0.42627187207133327
3 7 0.2980000515658733
4 7 0.04992228159961563
5 7 0.46170420441384463
6 7 0.6212015222267552
7 7 0.3502757212726502
8 7 0.39060973666850585
9 7 0.5103774902194034
10 7 0.6271436931045744
11 7 0.2929144079941729
12 7 0.5075426304667733
13 7 0.5969460610572125
14 7 0.40014612055622556
15 7 0.8208304829545191
16 7 0.522856249248722
17 7 0.7247133434770523
18 7 0.24216584312084113
19 7 0.2998886978610632
20 7 0.6394372902088148
21 7 0.6365731002491881
22 7 0.5650801499185911
23 7 0.9244461097047963
24 7 0.35763298443952574
25 7 0.7071909786102865
26 7 0.7470818898272122
27 7 0.5876756296451582
28 7 0.6981246437969898
29 7 0.6272674662061098

0 6 0.36195019355929514
1 6 0.1944599146169196
2 6 0.46520727373410875
3 6 0.7808738612378555
4 6 0.18872556468316617
5 6 0.4347145944206003
6 6 0.9526467706684334
7 6 0.43173280842497175
8 6 0.5103774902194034
9 6 0.23972218507497653
10 6 0.21392647460485809
11 6 0.12945622178578384
12 6 0.25495177401317687
13 6 0.195316747759259
14 6 0.14755896255500725
15 6 0.3680279271164001
16 6 0.6470713479859163
17 6 0.22994912557025232
18 6 0.6049705612114605
19 6 0.6921835880413016
20 6 0.1106920661375138
21 6 0.7201463748250493
22 6 0.5126262017560871
23 6 0.35763298443952574
24 6 0.8048482476715753
25 6 0.6080534894908958
26 6 0.347072836295801
27 6 0.7673268865690027
28 6 0.471026229142265
29 6 0.22525235068805805

0 5 0.3383560696678458
1 5 0.2334976545463414
2 5 0.5133365184832658
3 5 0.4921817367869319
4 5 0.1480974099462589
5 5 0.5511780720479955
6 5 0.9413673460960604
7 5 0.47253671688975996
8 5 0.6271436931045744
9 5 0.21392647460485809
10 5 0.6819398524128899
11 5 0.40909714650934836
12 5 0.6292931660011617
13 5 0.6601521824997051
14 5 0.5460575537225414
15 5 0.6439795906883669
16 5 0.6432616045324367
17 5 0.5526173767375919
18 5 0.4329288806135705
19 5 0.5449153667423288
20 5 0.41072277913850264
21 5 0.7677790748821074
22 5 0.5974367996795202
23 5 0.7071909786102865
24 5 0.6080534894908958
25 5 0.8204659227100289
26 5 0.5900282467314645
27 5 0.7338984266566296
28 5 0.658868587862385
29 5 0.46000763846968395

0 4 0.19087120075901218
1 4 0.2443715405995919
2 4 0.4397964810170995
3 4 0.29164802088916997
4 4 0.14019423292275257
5 4 0.41308826214690025
6 4 0.648331187541598
7 4 0.40091807191094203
8 4 0.2929144079941729
9 4 0.12945622178578384
10 4 0.40909714650934836
11 4 0.30104149788989243
12 4 0.769393708749005
13 4 0.553667986221083
14 4 0.3374185389065777
15 4 0.7650938959743724
16 4 0.4353481596638645
17 4 0.6015991576648606
18 4 0.4109572697253929
19 4 0.27301668578827765
20 4 0.5864345534354113
21 4 0.6123790091309772
22 4 0.5602177458692121
23 4 0.7470818898272122
24 4 0.347072836295801
25 4 0.5900282467314645
26 4 0.8520012056770117
27 4 0.5803602500456004
28 4 0.5806257597395613
29 4 0.6718793194762492

0 3 0.39462246697989767
1 3 0.23553267067611605
2 3 0.5558607523064802
3 3 0.6769755133800254
4 3 0.21283149150311673
5 3 0.5510703431126719
6 3 1.0
7 3 0.4716245440584814
8 3 0.5075426304667733
9 3 0.25495177401317687
10 3 0.6292931660011617
11 3 0.769393708749005
12 3 0.4334718210202522
13 3 0.3917786024304244
14 3 0.293221585023834
15 3 0.5830413768178607
16 3 0.6577637113874434
17 3 0.37098749035032574
18 3 0.6838559711890979
19 3 0.6723390308414503
20 3 0.24201182050589087
21 3 0.8365299338603085
22 3 0.6116916993054881
23 3 0.5876756296451582
24 3 0.7673268865690027
25 3 0.7338984266566296
26 3 0.5803602500456004
27 3 1.0
28 3 0.5759682883963323
29 3 0.4027511669079615

0 2 0.33179840367580266
1 2 0.24248397092485638
2 2 0.6039668287149381
3 2 0.48654207000509014
4 2 0.09179615982346043
5 2 0.6190626449313744
6 2 0.7807794778362828
7 2 0.5417552210237283
8 2 0.5969460610572125
9 2 0.195316747759259
10 2 0.6601521824997051
11 2 0.553667986221083
12 2 0.3917786024304244
13 2 0.40714949525919447
14 2 0.3207352621464856
15 2 0.6964095491278776
16 2 0.6614856164173765
17 2 0.6425874390598418
18 2 0.30145268752105825
19 2 0.3942317310136153
20 2 0.5714614777185494
21 2 0.662677289874542
22 2 0.6297644661233526
23 2 0.6981246437969898
24 2 0.471026229142265
25 2 0.658868587862385
26 2 0.5806257597395613
27 2 0.5759682883963323
28 2 0.7447258873421678
29 2 0.5279393143869946

0 1 0.2668753297627496
1 1 0.2176219159428495
2 1 0.6357912458194405
3 1 0.30057157681491675
4 1 0.06311669477092301
5 1 0.5210863826451543
6 1 0.6480134494834852
7 1 0.5288165466628695
8 1 0.40014612055622556
9 1 0.14755896255500725
10 1 0.5460575537225414
11 1 0.3374185389065777
12 1 0.293221585023834
13 1 0.3207352621464856
14 1 0.7227518380990259
15 1 0.7252134836646854
16 1 0.41623021511142183
17 1 0.6689312026533558
18 1 0.16616283338072732
19 1 0.10974565595030558
20 1 0.7075479871772057
21 1 0.5577361316096504
22 1 0.5209596286438256
23 1 0.6272674662061098
24 1 0.22525235068805805
25 1 0.46000763846968395
26 1 0.6718793194762492
27 1 0.4027511669079615
28 1 0.5279393143869946
29 1 0.890437723844697



==> matrices/first_baseline/vctk_dev_trials_m_common_concat_mat_norm.txt <==
0 30 0.9458525620232525
1 30 0.12216229047160819
2 30 0.07681395336097567
3 30 0.121761429778106
4 30 0.10417940164056645
5 30 0.08129608192703955
6 30 0.0405740966115197
7 30 0.05229500731481933
8 30 0.10800794151562752
9 30 0.21138316067970372
10 30 0.0686150216185669
11 30 0.13009217414711774
12 30 0.22873988402246576
13 30 0.11196321347208828
14 30 0.09719492263933739
15 30 0.3053088415852248
16 30 0.625684361346521
17 30 0.5140270762796568
18 30 0.28575562940032295
19 30 0.5403135571196388
20 30 0.5821572452547252
21 30 0.6071587794890786
22 30 0.6986553809526427
23 30 0.4105518837711387
24 30 0.45274029846995495
25 30 0.6646290542688332
26 30 0.6116778781464968
27 30 0.2953531452559351
28 30 0.6343097901882333
29 30 0.6300859393078199

0 29 0.12216229047160819
1 29 0.8728632671925648
2 29 0.06961056113055182
3 29 0.22205267611501253
4 29 0.04403006974416973
5 29 0.2682305238387754
6 29 0.0
7 29 0.05857010892335824
8 29 0.007124999688934722
9 29 0.11376527720214223
10 29 0.04450337214810739
11 29 0.1758130320619167
12 29 0.17087418641468052
13 29 0.1156580645758496
14 29 0.2458845991737647
15 29 0.625684361346521
16 29 0.3374294519848469
17 29 0.6577485307489425
18 29 0.3573305560124049
19 29 0.4900558943693156
20 29 0.361607020588904
21 29 0.5139946953353906
22 29 0.4063515447374423
23 29 0.6875998276490409
24 29 0.5046777940126925
25 29 0.4139316957258601
26 29 0.41130838650924323
27 29 0.34232284409067293
28 29 0.437339335089066
29 29 0.46371375925322267

0 28 0.07681395336097567
1 28 0.06961056113055182
2 28 0.857140230429472
3 28 0.0785224070538252
4 28 0.15219971656725526
5 28 0.050082409024200275
6 28 0.17834383612009086
7 28 0.1475189948931569
8 28 0.042736003166088374
9 28 0.08552204281083241
10 28 0.14892268008588366
11 28 0.2677460291869984
12 28 0.062334564341232135
13 28 0.17625746130901151
14 28 0.16143040144627313
15 28 0.5140270762796568
16 28 0.6577485307489425
17 28 0.12683775298864183
18 28 0.16916147843475604
19 28 0.12210621505951458
20 28 0.10702257994862917
21 28 0.03490623629329385
22 28 0.12599329258591974
23 28 0.16429463800533958
24 28 0.07526539659171463
25 28 0.06571832475512251
26 28 0.10724516175783019
27 28 0.1324255636935949
28 28 0.10781250277046901
29 28 0.19768810665374073

0 27 0.121761429778106
1 27 0.22205267611501253
2 27 0.0785224070538252
3 27 0.94876649636006
4 27 0.06924264545856357
5 27 0.18638887322926453
6 27 0.017948144803090604
7 27 0.12891002230260376
8 27 0.03809994313561215
9 27 0.15495456621343018
10 27 0.11852742126340027
11 27 0.21328459969255376
12 27 0.24311142211442985
13 27 0.15883565537435682
14 27 0.15932867717007188
15 27 0.28575562940032295
16 27 0.3573305560124049
17 27 0.16916147843475604
18 27 0.43684800115292477
19 27 0.4296315668361732
20 27 0.43385692264120895
21 27 0.49118361424266055
22 27 0.4211822066534714
23 27 0.6857073647213962
24 27 0.5147865246088477
25 27 0.38601762735562706
26 27 0.519430444023259
27 27 0.30362612352568763
28 27 0.4867980188409531
29 27 0.41091111287668297

0 26 0.10417940164056645
1 26 0.04403006974416973
2 26 0.15219971656725526
3 26 0.06924264545856357
4 26 0.8455599897721574
5 26 0.08418824445876799
6 26 0.2687005930913837
7 26 0.2574875439383841
8 26 0.16482752116028013
9 26 0.22534908492100225
10 26 0.2331020452086771
11 26 0.1181657421859474
12 26 0.04237409660626003
13 26 0.07202104548995543
14 26 0.05464018865626292
15 26 0.5403135571196388
16 26 0.4900558943693156
17 26 0.12210621505951458
18 26 0.4296315668361732
19 26 0.4776215240983209
20 26 0.4957205811550859
21 26 0.36865852326700527
22 26 0.5500636361599264
23 26 0.4023322864135036
24 26 0.4552271721468585
25 26 0.3714528108842036
26 26 0.5562300852005385
27 26 0.6133482211389978
28 26 0.4192617857549107
29 26 0.7140730272588416

0 25 0.08129608192703955
1 25 0.2682305238387754
2 25 0.050082409024200275
3 25 0.18638887322926453
4 25 0.08418824445876799
5 25 0.7670096547793077
6 25 0.042405809670949694
7 25 0.13139508378208858
8 25 0.0069311899126519765
9 25 0.1962275133837404
10 25 0.043098476407435304
11 25 0.22056072926597517
12 25 0.1016409784454067
13 25 0.0666531553547865
14 25 0.20981880197235697
15 25 0.5821572452547252
16 25 0.361607020588904
17 25 0.10702257994862917
18 25 0.43385692264120895
19 25 0.4957205811550859
20 25 0.2443351185284017
21 25 0.3711813970894314
22 25 0.4158619116499126
23 25 0.7410719033078859
24 25 0.3772319843686771
25 25 0.3056611682041465
26 25 0.4773701997673301
27 25 0.3024975278242764
28 25 0.4779843428139804
29 25 0.47440425912102835

0 24 0.0405740966115197
1 24 0.0
2 24 0.17834383612009086
3 24 0.017948144803090604
4 24 0.2687005930913837
5 24 0.042405809670949694
6 24 0.8250236784625492
7 24 0.11572283521671291
8 24 0.12165167658745836
9 24 0.10870097020602243
10 24 0.24355769666171678
11 24 0.10767572714916776
12 24 0.052188437975095904
13 24 0.037928164196783756
14 24 0.07840901949843977
15 24 0.6071587794890786
16 24 0.5139946953353906
17 24 0.03490623629329385
18 24 0.49118361424266055
19 24 0.36865852326700527
20 24 0.3711813970894314
21 24 0.03413726703980659
22 24 0.18616663107562584
23 24 0.11355616918728176
24 24 0.12984141033523094
25 24 0.0
26 24 0.26085080430562096
27 24 0.22702004695892716
28 24 0.16023539322441702
29 24 0.37479464397432855

0 23 0.05229500731481933
1 23 0.05857010892335824
2 23 0.1475189948931569
3 23 0.12891002230260376
4 23 0.2574875439383841
5 23 0.13139508378208858
6 23 0.11572283521671291
7 23 0.717003812108875
8 23 0.14939254562847518
9 23 0.11406447884864825
10 23 0.16337321272411015
11 23 0.16758527249107033
12 23 0.03739116891430224
13 23 0.09618538274848683
14 23 0.08651044486934342
15 23 0.6986553809526427
16 23 0.4063515447374423
17 23 0.12599329258591974
18 23 0.4211822066534714
19 23 0.5500636361599264
20 23 0.4158619116499126
21 23 0.18616663107562584
22 23 0.8275423533917461
23 23 0.6218769472122576
24 23 0.586640147311483
25 23 0.6210350675422706
26 23 0.7967460898967342
27 23 0.8500746616779086
28 23 0.8387469527949079
29 23 1.0

0 22 0.10800794151562752
1 22 0.007124999688934722
2 22 0.042736003166088374
3 22 0.03809994313561215
4 22 0.16482752116028013
5 22 0.0069311899126519765
6 22 0.12165167658745836
7 22 0.14939254562847518
8 22 0.8960729724153076
9 22 0.12491739740029684
10 22 0.16966168483040012
11 22 0.10584931576522649
12 22 0.033503621690673106
13 22 0.03487200780392882
14 22 0.030189095745860168
15 22 0.4105518837711387
16 22 0.6875998276490409
17 22 0.16429463800533958
18 22 0.6857073647213962
19 22 0.4023322864135036
20 22 0.7410719033078859
21 22 0.11355616918728176
22 22 0.6218769472122576
23 22 0.2168743748980812
24 22 0.5606846764604106
25 22 0.33240562093121484
26 22 0.6100858640620062
27 22 0.5157046214802007
28 22 0.39722499145864365
29 22 0.9254742702461674

0 21 0.21138316067970372
1 21 0.11376527720214223
2 21 0.08552204281083241
3 21 0.15495456621343018
4 21 0.22534908492100225
5 21 0.1962275133837404
6 21 0.10870097020602243
7 21 0.11406447884864825
8 21 0.12491739740029684
9 21 0.8692392098386436
10 21 0.1517792846142703
11 21 0.22955279605215229
12 21 0.11289234814875453
13 21 0.20352025724790124
14 21 0.08615176402413967
15 21 0.45274029846995495
16 21 0.5046777940126925
17 21 0.07526539659171463
18 21 0.5147865246088477
19 21 0.4552271721468585
20 21 0.3772319843686771
21 21 0.12984141033523094
22 21 0.586640147311483
23 21 0.5606846764604106
24 21 0.5248972966217443
25 21 0.8022507102782367
26 21 0.8386873136304055
27 21 0.5056307381796652
28 21 0.7983743088035151
29 21 0.8097299655985434

0 20 0.0686150216185669
1 20 0.04450337214810739
2 20 0.14892268008588366
3 20 0.11852742126340027
4 20 0.2331020452086771
5 20 0.043098476407435304
6 20 0.24355769666171678
7 20 0.16337321272411015
8 20 0.16966168483040012
9 20 0.1517792846142703
10 20 0.8080583511919216
11 20 0.10080130077544007
12 20 0.0934046074343715
13 20 0.11135565596357798
14 20 0.09654031895289467
15 20 0.6646290542688332
16 20 0.4139316957258601
17 20 0.06571832475512251
18 20 0.38601762735562706
19 20 0.3714528108842036
20 20 0.3056611682041465
21 20 0.0
22 20 0.6210350675422706
23 20 0.33240562093121484
24 20 0.8022507102782367
25 20 0.35931392388318356
26 20 0.6259317295653118
27 20 0.5577341243704446
28 20 0.47618795575536427
29 20 0.8360388388917789

0 19 0.13009217414711774
1 19 0.1758130320619167
2 19 0.2677460291869984
3 19 0.21328459969255376
4 19 0.1181657421859474
5 19 0.22056072926597517
6 19 0.10767572714916776
7 19 0.16758527249107033
8 19 0.10584931576522649
9 19 0.22955279605215229
10 19 0.10080130077544007
11 19 0.7587157952661036
12 19 0.10723706593878801
13 19 0.186954158776733
14 19 0.19120327285060737
15 19 0.6116778781464968
16 19 0.41130838650924323
17 19 0.10724516175783019
18 19 0.519430444023259
19 19 0.5562300852005385
20 19 0.4773701997673301
21 19 0.26085080430562096
22 19 0.7967460898967342
23 19 0.6100858640620062
24 19 0.8386873136304055
25 19 0.6259317295653118
26 19 0.8921486596619513
27 19 0.7416903800641252
28 19 0.8387111946306842
29 19 0.9931875171442055

0 18 0.22873988402246576
1 18 0.17087418641468052
2 18 0.062334564341232135
3 18 0.24311142211442985
4 18 0.04237409660626003
5 18 0.1016409784454067
6 18 0.052188437975095904
7 18 0.03739116891430224
8 18 0.033503621690673106
9 18 0.11289234814875453
10 18 0.0934046074343715
11 18 0.10723706593878801
12 18 1.0
13 18 0.0573823328467505
14 18 0.10432152402117469
15 18 0.2953531452559351
16 18 0.34232284409067293
17 18 0.1324255636935949
18 18 0.30362612352568763
19 18 0.6133482211389978
20 18 0.3024975278242764
21 18 0.22702004695892716
22 18 0.8500746616779086
23 18 0.5157046214802007
24 18 0.5056307381796652
25 18 0.5577341243704446
26 18 0.7416903800641252
27 18 0.35340303907081594
28 18 0.5133035525640997
29 18 0.4546321221988442

0 17 0.11196321347208828
1 17 0.1156580645758496
2 17 0.17625746130901151
3 17 0.15883565537435682
4 17 0.07202104548995543
5 17 0.0666531553547865
6 17 0.037928164196783756
7 17 0.09618538274848683
8 17 0.03487200780392882
9 17 0.20352025724790124
10 17 0.11135565596357798
11 17 0.186954158776733
12 17 0.0573823328467505
13 17 0.6233118985392244
14 17 0.13646693877416113
15 17 0.6343097901882333
16 17 0.437339335089066
17 17 0.10781250277046901
18 17 0.4867980188409531
19 17 0.4192617857549107
20 17 0.4779843428139804
21 17 0.16023539322441702
22 17 0.8387469527949079
23 17 0.39722499145864365
24 17 0.7983743088035151
25 17 0.47618795575536427
26 17 0.8387111946306842
27 17 0.5133035525640997
28 17 0.16545040312185388
29 17 0.32332805685586524

0 16 0.09719492263933739
1 16 0.2458845991737647
2 16 0.16143040144627313
3 16 0.15932867717007188
4 16 0.05464018865626292
5 16 0.20981880197235697
6 16 0.07840901949843977
7 16 0.08651044486934342
8 16 0.030189095745860168
9 16 0.08615176402413967
10 16 0.09654031895289467
11 16 0.19120327285060737
12 16 0.10432152402117469
13 16 0.13646693877416113
14 16 0.6818367280752914
15 16 0.6300859393078199
16 16 0.46371375925322267
17 16 0.19768810665374073
18 16 0.41091111287668297
19 16 0.7140730272588416
20 16 0.47440425912102835
21 16 0.37479464397432855
22 16 1.0
23 16 0.9254742702461674
24 16 0.8097299655985434
25 16 0.8360388388917789
26 16 0.9931875171442055
27 16 0.4546321221988442
28 16 0.32332805685586524
29 16 0.9813381411006326

0 15 0.3053088415852248
1 15 0.625684361346521
2 15 0.5140270762796568
3 15 0.28575562940032295
4 15 0.5403135571196388
5 15 0.5821572452547252
6 15 0.6071587794890786
7 15 0.6986553809526427
8 15 0.4105518837711387
9 15 0.45274029846995495
10 15 0.6646290542688332
11 15 0.6116778781464968
12 15 0.2953531452559351
13 15 0.6343097901882333
14 15 0.6300859393078199
15 15 0.8254185565080162
16 15 0.33918484399011395
17 15 0.5125297514777469
18 15 0.47295542142920194
19 15 0.3230223046857742
20 15 0.3625856431667731
21 15 0.018559607905820674
22 15 0.3835411163811667
23 15 0.34357321823008485
24 15 0.3795496682630447
25 15 0.18629133317764662
26 15 0.2786684105524818
27 15 0.7061794563380003
28 15 0.5227964450734155
29 15 0.3855025156209242

0 14 0.625684361346521
1 14 0.3374294519848469
2 14 0.6577485307489425
3 14 0.3573305560124049
4 14 0.4900558943693156
5 14 0.361607020588904
6 14 0.5139946953353906
7 14 0.4063515447374423
8 14 0.6875998276490409
9 14 0.5046777940126925
10 14 0.4139316957258601
11 14 0.41130838650924323
12 14 0.34232284409067293
13 14 0.437339335089066
14 14 0.46371375925322267
15 14 0.33918484399011395
16 14 0.9023675502530575
17 14 0.6087926148923132
18 14 0.4149448551741922
19 14 0.8018234687769823
20 14 0.8068329999657355
21 14 0.5055594468593506
22 14 0.7048534644863685
23 14 0.3597717366130025
24 14 0.6881789845375872
25 14 0.8120511877883532
26 14 0.6523608674834687
27 14 0.569159596057024
28 14 0.68742195287031
29 14 0.6688501303772675

0 13 0.5140270762796568
1 13 0.6577485307489425
2 13 0.12683775298864183
3 13 0.16916147843475604
4 13 0.12210621505951458
5 13 0.10702257994862917
6 13 0.03490623629329385
7 13 0.12599329258591974
8 13 0.16429463800533958
9 13 0.07526539659171463
10 13 0.06571832475512251
11 13 0.10724516175783019
12 13 0.1324255636935949
13 13 0.10781250277046901
14 13 0.19768810665374073
15 13 0.5125297514777469
16 13 0.6087926148923132
17 13 0.9709475101675201
18 13 0.6639386506481578
19 13 0.5511607650547113
20 13 0.581843198358214
21 13 0.205127713550421
22 13 0.6071100975355821
23 13 0.365673353937237
24 13 0.7574416793920951
25 13 0.5140615530518063
26 13 0.5933764411487622
27 13 0.8434574967325995
28 13 0.7116887820746314
29 13 0.6721234443973664

0 12 0.28575562940032295
1 12 0.3573305560124049
2 12 0.16916147843475604
3 12 0.43684800115292477
4 12 0.4296315668361732
5 12 0.43385692264120895
6 12 0.49118361424266055
7 12 0.4211822066534714
8 12 0.6857073647213962
9 12 0.5147865246088477
10 12 0.38601762735562706
11 12 0.519430444023259
12 12 0.30362612352568763
13 12 0.4867980188409531
14 12 0.41091111287668297
15 12 0.47295542142920194
16 12 0.4149448551741922
17 12 0.6639386506481578
18 12 0.8622948176473395
19 12 0.40326268506283436
20 12 0.48631277618710544
21 12 0.0
22 12 0.4944805811760982
23 12 0.27417877905034765
24 12 0.6399206562733118
25 12 0.19364673075756647
26 12 0.48557455729297944
27 12 0.8300743332750117
28 12 0.46683356684515515
29 12 0.6599121794917181

0 11 0.5403135571196388
1 11 0.4900558943693156
2 11 0.12210621505951458
3 11 0.4296315668361732
4 11 0.4776215240983209
5 11 0.4957205811550859
6 11 0.36865852326700527
7 11 0.5500636361599264
8 11 0.4023322864135036
9 11 0.4552271721468585
10 11 0.3714528108842036
11 11 0.5562300852005385
12 11 0.6133482211389978
13 11 0.4192617857549107
14 11 0.7140730272588416
15 11 0.3230223046857742
16 11 0.8018234687769823
17 11 0.5511607650547113
18 11 0.40326268506283436
19 11 1.0
20 11 0.7204053847092975
21 11 0.6863567115831123
22 11 0.6980048215501133
23 11 0.5660274051915726
24 11 0.6900672097117398
25 11 0.8704264313147586
26 11 0.4006269528535817
27 11 0.485388910446909
28 11 0.5486829636382675
29 11 0.5963019947249381

0 10 0.5821572452547252
1 10 0.361607020588904
2 10 0.10702257994862917
3 10 0.43385692264120895
4 10 0.4957205811550859
5 10 0.2443351185284017
6 10 0.3711813970894314
7 10 0.4158619116499126
8 10 0.7410719033078859
9 10 0.3772319843686771
10 10 0.3056611682041465
11 10 0.4773701997673301
12 10 0.3024975278242764
13 10 0.4779843428139804
14 10 0.47440425912102835
15 10 0.3625856431667731
16 10 0.8068329999657355
17 10 0.581843198358214
18 10 0.48631277618710544
19 10 0.7204053847092975
20 10 0.8681690868492699
21 10 0.3572052850894719
22 10 0.7361703287861372
23 10 0.35837777293408724
24 10 0.7839783770975287
25 10 0.6776776691414793
26 10 0.6966508719530339
27 10 0.6428073437801325
28 10 0.6599576854510446
29 10 0.6363594940341676

0 9 0.6071587794890786
1 9 0.5139946953353906
2 9 0.03490623629329385
3 9 0.49118361424266055
4 9 0.36865852326700527
5 9 0.3711813970894314
6 9 0.03413726703980659
7 9 0.18616663107562584
8 9 0.11355616918728176
9 9 0.12984141033523094
10 9 0.0
11 9 0.26085080430562096
12 9 0.22702004695892716
13 9 0.16023539322441702
14 9 0.37479464397432855
15 9 0.018559607905820674
16 9 0.5055594468593506
17 9 0.205127713550421
18 9 0.0
19 9 0.6863567115831123
20 9 0.3572052850894719
21 9 0.7791723006284936
22 9 0.38456969565777566
23 9 0.16643508918627636
24 9 0.22842966656031155
25 9 0.6196661416594152
26 9 0.11017031748262156
27 9 0.09852640566245227
28 9 0.2937419602963433
29 9 0.1494762341947206

0 8 0.6986553809526427
1 8 0.4063515447374423
2 8 0.12599329258591974
3 8 0.4211822066534714
4 8 0.5500636361599264
5 8 0.4158619116499126
6 8 0.18616663107562584
7 8 0.8275423533917461
8 8 0.6218769472122576
9 8 0.586640147311483
10 8 0.6210350675422706
11 8 0.7967460898967342
12 8 0.8500746616779086
13 8 0.8387469527949079
14 8 1.0
15 8 0.3835411163811667
16 8 0.7048534644863685
17 8 0.6071100975355821
18 8 0.4944805811760982
19 8 0.6980048215501133
20 8 0.7361703287861372
21 8 0.38456969565777566
22 8 0.6926819932753289
23 8 0.4041892019753254
24 8 0.6769518029941721
25 8 0.6335349172621937
26 8 0.6233912435930278
27 8 0.6246291320306951
28 8 0.6698339491672913
29 8 0.668677758355864

0 7 0.4105518837711387
1 7 0.6875998276490409
2 7 0.16429463800533958
3 7 0.6857073647213962
4 7 0.4023322864135036
5 7 0.7410719033078859
6 7 0.11355616918728176
7 7 0.6218769472122576
8 7 0.2168743748980812
9 7 0.5606846764604106
10 7 0.33240562093121484
11 7 0.6100858640620062
12 7 0.5157046214802007
13 7 0.39722499145864365
14 7 0.9254742702461674
15 7 0.34357321823008485
16 7 0.3597717366130025
17 7 0.365673353937237
18 7 0.27417877905034765
19 7 0.5660274051915726
20 7 0.35837777293408724
21 7 0.16643508918627636
22 7 0.4041892019753254
23 7 0.7456963695683132
24 7 0.49444778478786244
25 7 0.41779377858282146
26 7 0.16665238983568675
27 7 0.3719349411764714
28 7 0.34766704608489285
29 7 0.37076134116331655

0 6 0.45274029846995495
1 6 0.5046777940126925
2 6 0.07526539659171463
3 6 0.5147865246088477
4 6 0.4552271721468585
5 6 0.3772319843686771
6 6 0.12984141033523094
7 6 0.586640147311483
8 6 0.5606846764604106
9 6 0.5248972966217443
10 6 0.8022507102782367
11 6 0.8386873136304055
12 6 0.5056307381796652
13 6 0.7983743088035151
14 6 0.8097299655985434
15 6 0.3795496682630447
16 6 0.6881789845375872
17 6 0.7574416793920951
18 6 0.6399206562733118
19 6 0.6900672097117398
20 6 0.7839783770975287
21 6 0.22842966656031155
22 6 0.6769518029941721
23 6 0.49444778478786244
24 6 0.9359559706367634
25 6 0.6329196633511616
26 6 0.6358107000469768
27 6 0.7042634540529801
28 6 0.5838938684229286
29 6 0.7391478638139177

0 5 0.6646290542688332
1 5 0.4139316957258601
2 5 0.06571832475512251
3 5 0.38601762735562706
4 5 0.3714528108842036
5 5 0.3056611682041465
6 5 0.0
7 5 0.6210350675422706
8 5 0.33240562093121484
9 5 0.8022507102782367
10 5 0.35931392388318356
11 5 0.6259317295653118
12 5 0.5577341243704446
13 5 0.47618795575536427
14 5 0.8360388388917789
15 5 0.18629133317764662
16 5 0.8120511877883532
17 5 0.5140615530518063
18 5 0.19364673075756647
19 5 0.8704264313147586
20 5 0.6776776691414793
21 5 0.6196661416594152
22 5 0.6335349172621937
23 5 0.41779377858282146
24 5 0.6329196633511616
25 5 0.9201967093895553
26 5 0.45405650629453764
27 5 0.3214445772048762
28 5 0.522032487500288
29 5 0.45341599563109375

0 4 0.6116778781464968
1 4 0.41130838650924323
2 4 0.10724516175783019
3 4 0.519430444023259
4 4 0.5562300852005385
5 4 0.4773701997673301
6 4 0.26085080430562096
7 4 0.7967460898967342
8 4 0.6100858640620062
9 4 0.8386873136304055
10 4 0.6259317295653118
11 4 0.8921486596619513
12 4 0.7416903800641252
13 4 0.8387111946306842
14 4 0.9931875171442055
15 4 0.2786684105524818
16 4 0.6523608674834687
17 4 0.5933764411487622
18 4 0.48557455729297944
19 4 0.4006269528535817
20 4 0.6966508719530339
21 4 0.11017031748262156
22 4 0.6233912435930278
23 4 0.16665238983568675
24 4 0.6358107000469768
25 4 0.45405650629453764
26 4 0.7404812585241256
27 4 0.6058400389487099
28 4 0.6308174250022093
29 4 0.5286940862947477

0 3 0.2953531452559351
1 3 0.34232284409067293
2 3 0.1324255636935949
3 3 0.30362612352568763
4 3 0.6133482211389978
5 3 0.3024975278242764
6 3 0.22702004695892716
7 3 0.8500746616779086
8 3 0.5157046214802007
9 3 0.5056307381796652
10 3 0.5577341243704446
11 3 0.7416903800641252
12 3 0.35340303907081594
13 3 0.5133035525640997
14 3 0.4546321221988442
15 3 0.7061794563380003
16 3 0.569159596057024
17 3 0.8434574967325995
18 3 0.8300743332750117
19 3 0.485388910446909
20 3 0.6428073437801325
21 3 0.09852640566245227
22 3 0.6246291320306951
23 3 0.3719349411764714
24 3 0.7042634540529801
25 3 0.3214445772048762
26 3 0.6058400389487099
27 3 0.9956351848837778
28 3 0.6964155976519488
29 3 0.7217171220182322

0 2 0.6343097901882333
1 2 0.437339335089066
2 2 0.10781250277046901
3 2 0.4867980188409531
4 2 0.4192617857549107
5 2 0.4779843428139804
6 2 0.16023539322441702
7 2 0.8387469527949079
8 2 0.39722499145864365
9 2 0.7983743088035151
10 2 0.47618795575536427
11 2 0.8387111946306842
12 2 0.5133035525640997
13 2 0.16545040312185388
14 2 0.32332805685586524
15 2 0.5227964450734155
16 2 0.68742195287031
17 2 0.7116887820746314
18 2 0.46683356684515515
19 2 0.5486829636382675
20 2 0.6599576854510446
21 2 0.2937419602963433
22 2 0.6698339491672913
23 2 0.34766704608489285
24 2 0.5838938684229286
25 2 0.522032487500288
26 2 0.6308174250022093
27 2 0.6964155976519488
28 2 0.7883571288782436
29 2 0.5927307497504565

0 1 0.6300859393078199
1 1 0.46371375925322267
2 1 0.19768810665374073
3 1 0.41091111287668297
4 1 0.7140730272588416
5 1 0.47440425912102835
6 1 0.37479464397432855
7 1 1.0
8 1 0.9254742702461674
9 1 0.8097299655985434
10 1 0.8360388388917789
11 1 0.9931875171442055
12 1 0.4546321221988442
13 1 0.32332805685586524
14 1 0.9813381411006326
15 1 0.3855025156209242
16 1 0.6688501303772675
17 1 0.6721234443973664
18 1 0.6599121794917181
19 1 0.5963019947249381
20 1 0.6363594940341676
21 1 0.1494762341947206
22 1 0.668677758355864
23 1 0.37076134116331655
24 1 0.7391478638139177
25 1 0.45341599563109375
26 1 0.5286940862947477
27 1 0.7217171220182322
28 1 0.5927307497504565
29 1 0.9451575946664892



==> matrices/first_baseline/vctk_dev_trials_m_concat_mat_norm.txt <==
0 30 0.9699648058867767
1 30 0.1835648527760415
2 30 0.11913841106999976
3 30 0.18683128624784498
4 30 0.09127698189980689
5 30 0.1546016692335787
6 30 0.09188735535933691
7 30 0.07185435634917035
8 30 0.04984403898670524
9 30 0.1980146754444913
10 30 0.1412112592899408
11 30 0.24953990212164284
12 30 0.31603289041715965
13 30 0.13865579565628314
14 30 0.1759728203941924
15 30 0.30076791393017227
16 30 0.4245788759394721
17 30 0.45398042806930494
18 30 0.24608230522839677
19 30 0.499972542053998
20 30 0.46154222720860477
21 30 0.678222573690152
22 30 0.6105706868959457
23 30 0.3595000100681036
24 30 0.4019560749675779
25 30 0.5667549532713076
26 30 0.6027107259501796
27 30 0.244721020800016
28 30 0.5322086287650162
29 30 0.49471862891724927

0 29 0.1835648527760415
1 29 0.7571019489183639
2 29 0.06687347388738439
3 29 0.35254667162239883
4 29 0.0664501390211741
5 29 0.3136164241027404
6 29 0.037772294862947225
7 29 0.09223583041808692
8 29 0.001108921962311851
9 29 0.13206244228843142
10 29 0.14803074940287908
11 29 0.23278193232029376
12 29 0.24105942721782475
13 29 0.16490222008155755
14 29 0.2498278556535274
15 29 0.4245788759394721
16 29 0.1451551137904955
17 29 0.35730352450707037
18 29 0.20739752380096402
19 29 0.30103794390285
20 29 0.22418439319996517
21 29 0.350830317350392
22 29 0.3753448094959543
23 29 0.49103384296817354
24 29 0.26731262398353567
25 29 0.24262840835050736
26 29 0.324059466961486
27 29 0.1952180702151798
28 29 0.35305673094191775
29 29 0.3448457851102139

0 28 0.11913841106999976
1 28 0.06687347388738439
2 28 0.7712128020777496
3 28 0.08041989408127712
4 28 0.16660997919436984
5 28 0.09279976477721255
6 28 0.23368399421568722
7 28 0.1791745258308839
8 28 0.09140918035208684
9 28 0.12652124985586935
10 28 0.17312637195920283
11 28 0.2422515855793911
12 28 0.08050225113358349
13 28 0.23285888366523294
14 28 0.1348305766264602
15 28 0.45398042806930494
16 28 0.35730352450707037
17 28 0.16179550865776102
18 28 0.20533862761323415
19 28 0.18432236226629753
20 28 0.18313419120203672
21 28 0.15963539035003607
22 28 0.24623382292955054
23 28 0.18670756368854252
24 28 0.18490347854271508
25 28 0.16548253667208787
26 28 0.17518798114033785
27 28 0.17551549266534477
28 28 0.1570043294727112
29 28 0.2899221940520381

0 27 0.18683128624784498
1 27 0.35254667162239883
2 27 0.08041989408127712
3 27 0.9722621893942235
4 27 0.08294508668180463
5 27 0.28629624548107313
6 27 0.016419762639494562
7 27 0.13316183104092905
8 27 0.012223739390309633
9 27 0.20534667535281473
10 27 0.15145106611965156
11 27 0.2969833700572114
12 27 0.29878021496375257
13 27 0.18578192361728732
14 27 0.19450385168314366
15 27 0.24608230522839677
16 27 0.20739752380096402
17 27 0.20533862761323415
18 27 0.2801772271243224
19 27 0.3811732133180827
20 27 0.355526418783322
21 27 0.5314983283267297
22 27 0.4894663364760686
23 27 0.5865715531644995
24 27 0.3411776504970891
25 27 0.4045034572738596
26 27 0.4745857909223453
27 27 0.3019808978996683
28 27 0.5382567684602946
29 27 0.3081183944067591

0 26 0.09127698189980689
1 26 0.0664501390211741
2 26 0.16660997919436984
3 26 0.08294508668180463
4 26 0.8006909825040985
5 26 0.08569630442233535
6 26 0.22429975400517785
7 26 0.2392666502516782
8 26 0.22785409535232304
9 26 0.16527775133952333
10 26 0.2063280567672716
11 26 0.12666959772275302
12 26 0.06603983840621588
13 26 0.14684010378012136
14 26 0.06949173075816308
15 26 0.499972542053998
16 26 0.30103794390285
17 26 0.18432236226629753
18 26 0.3811732133180827
19 26 0.8087835226080474
20 26 0.8894095985102717
21 26 0.7487835522106593
22 26 0.972678791293003
23 26 0.6047298847169136
24 26 0.6309669897764503
25 26 0.7005174136245276
26 26 0.8241171456819071
27 26 0.7818728919265557
28 26 0.6083232319314962
29 26 0.9179405216039817

0 25 0.1546016692335787
1 25 0.3136164241027404
2 25 0.09279976477721255
3 25 0.28629624548107313
4 25 0.08569630442233535
5 25 0.7523718735727836
6 25 0.06491448675499581
7 25 0.13016256577791074
8 25 0.0
9 25 0.2586965197468971
10 25 0.11084257389537115
11 25 0.3107327728883656
12 25 0.21503911075413384
13 25 0.08985851549764097
14 25 0.20717163742069786
15 25 0.46154222720860477
16 25 0.22418439319996517
17 25 0.18313419120203672
18 25 0.355526418783322
19 25 0.8894095985102717
20 25 0.3537955459162656
21 25 0.4657711843780386
22 25 0.5086150957525776
23 25 0.6903251998721417
24 25 0.42410164327593997
25 25 0.41365506904979593
26 25 0.46342273868707046
27 25 0.4100729000093482
28 25 0.4819821908659058
29 25 0.4647761929354543

0 24 0.09188735535933691
1 24 0.037772294862947225
2 24 0.23368399421568722
3 24 0.016419762639494562
4 24 0.22429975400517785
5 24 0.06491448675499581
6 24 0.6957217151049333
7 24 0.09003141483569368
8 24 0.11230988594723466
9 24 0.10057865774455524
10 24 0.16562284820147888
11 24 0.1747337543181121
12 24 0.09517778210117016
13 24 0.13372491979572199
14 24 0.11006636489312566
15 24 0.678222573690152
16 24 0.350830317350392
17 24 0.15963539035003607
18 24 0.5314983283267297
19 24 0.7487835522106593
20 24 0.4657711843780386
21 24 0.09552566217342383
22 24 0.27410580440376586
23 24 0.07204246379206992
24 24 0.1876646315248235
25 24 0.08855598428847132
26 24 0.23434960148811124
27 24 0.18835772962288905
28 24 0.11838230081462307
29 24 0.33340483458825526

0 23 0.07185435634917035
1 23 0.09223583041808692
2 23 0.1791745258308839
3 23 0.13316183104092905
4 23 0.2392666502516782
5 23 0.13016256577791074
6 23 0.09003141483569368
7 23 0.6502071636266382
8 23 0.18658246761455294
9 23 0.09153201273880611
10 23 0.1534996638775102
11 23 0.17807060395346647
12 23 0.05397275569565251
13 23 0.1593777037697965
14 23 0.094648341550989
15 23 0.6105706868959457
16 23 0.3753448094959543
17 23 0.24623382292955054
18 23 0.4894663364760686
19 23 0.972678791293003
20 23 0.5086150957525776
21 23 0.27410580440376586
22 23 0.9859901149229574
23 23 0.7358226089936645
24 23 0.6698854051807677
25 23 0.9450110174380891
26 23 0.9495409346491215
27 23 0.8527497585286596
28 23 0.8591865204407181
29 23 1.0

0 22 0.04984403898670524
1 22 0.001108921962311851
2 22 0.09140918035208684
3 22 0.012223739390309633
4 22 0.22785409535232304
5 22 0.0
6 22 0.11230988594723466
7 22 0.18658246761455294
8 22 0.8601066028096925
9 22 0.1048733930665916
10 22 0.09916027498838156
11 22 0.08213076796778492
12 22 0.039060334977745775
13 22 0.08598328085274819
14 22 0.020053919208561862
15 22 0.3595000100681036
16 22 0.49103384296817354
17 22 0.18670756368854252
18 22 0.5865715531644995
19 22 0.6047298847169136
20 22 0.6903251998721417
21 22 0.07204246379206992
22 22 0.7358226089936645
23 22 0.0
24 22 0.23259147095663002
25 22 0.2627025667427547
26 22 0.4363864571451081
27 22 0.31329826249210574
28 22 0.24085774845398622
29 22 0.5655105087035646

0 21 0.1980146754444913
1 21 0.13206244228843142
2 21 0.12652124985586935
3 21 0.20534667535281473
4 21 0.16527775133952333
5 21 0.2586965197468971
6 21 0.10057865774455524
7 21 0.09153201273880611
8 21 0.1048733930665916
9 21 0.8404070780785962
10 21 0.10413206016900671
11 21 0.2617472351051917
12 21 0.22603232739763152
13 21 0.19187880411956518
14 21 0.08013342688985835
15 21 0.4019560749675779
16 21 0.26731262398353567
17 21 0.18490347854271508
18 21 0.3411776504970891
19 21 0.6309669897764503
20 21 0.42410164327593997
21 21 0.1876646315248235
22 21 0.6698854051807677
23 21 0.23259147095663002
24 21 0.463853227612557
25 21 0.6226550094373627
26 21 0.5542565961984206
27 21 0.43418376651023594
28 21 0.546219669587689
29 21 0.6491131688992702

0 20 0.1412112592899408
1 20 0.14803074940287908
2 20 0.17312637195920283
3 20 0.15145106611965156
4 20 0.2063280567672716
5 20 0.11084257389537115
6 20 0.16562284820147888
7 20 0.1534996638775102
8 20 0.09916027498838156
9 20 0.10413206016900671
10 20 0.5756479395697984
11 20 0.17222656263847988
12 20 0.14808261174695378
13 20 0.21261585572632039
14 20 0.13815625185631766
15 20 0.5667549532713076
16 20 0.24262840835050736
17 20 0.16548253667208787
18 20 0.4045034572738596
19 20 0.7005174136245276
20 20 0.41365506904979593
21 20 0.08855598428847132
22 20 0.9450110174380891
23 20 0.2627025667427547
24 20 0.6226550094373627
25 20 0.2371236948040204
26 20 0.4165601226348664
27 20 0.3202941784850142
28 20 0.28363229971480125
29 20 0.5006629923357186

0 19 0.24953990212164284
1 19 0.23278193232029376
2 19 0.2422515855793911
3 19 0.2969833700572114
4 19 0.12666959772275302
5 19 0.3107327728883656
6 19 0.1747337543181121
7 19 0.17807060395346647
8 19 0.08213076796778492
9 19 0.2617472351051917
10 19 0.17222656263847988
11 19 0.790789819207391
12 19 0.20992407268259375
13 19 0.22231040790753445
14 19 0.20203963775781356
15 19 0.6027107259501796
16 19 0.324059466961486
17 19 0.17518798114033785
18 19 0.4745857909223453
19 19 0.8241171456819071
20 19 0.46342273868707046
21 19 0.23434960148811124
22 19 0.9495409346491215
23 19 0.4363864571451081
24 19 0.5542565961984206
25 19 0.4165601226348664
26 19 0.3592458906423435
27 19 0.2850533008207426
28 19 0.2788863141464138
29 19 0.41754994954049623

0 18 0.31603289041715965
1 18 0.24105942721782475
2 18 0.08050225113358349
3 18 0.29878021496375257
4 18 0.06603983840621588
5 18 0.21503911075413384
6 18 0.09517778210117016
7 18 0.05397275569565251
8 18 0.039060334977745775
9 18 0.22603232739763152
10 18 0.14808261174695378
11 18 0.20992407268259375
12 18 1.0
13 18 0.12047305942182417
14 18 0.17352437099940388
15 18 0.244721020800016
16 18 0.1952180702151798
17 18 0.17551549266534477
18 18 0.3019808978996683
19 18 0.7818728919265557
20 18 0.4100729000093482
21 18 0.18835772962288905
22 18 0.8527497585286596
23 18 0.31329826249210574
24 18 0.43418376651023594
25 18 0.3202941784850142
26 18 0.2850533008207426
27 18 0.38854342098423866
28 18 0.5564971740526173
29 18 0.389134691459972

0 17 0.13865579565628314
1 17 0.16490222008155755
2 17 0.23285888366523294
3 17 0.18578192361728732
4 17 0.14684010378012136
5 17 0.08985851549764097
6 17 0.13372491979572199
7 17 0.1593777037697965
8 17 0.08598328085274819
9 17 0.19187880411956518
10 17 0.21261585572632039
11 17 0.22231040790753445
12 17 0.12047305942182417
13 17 0.624281345239861
14 17 0.12296048100274878
15 17 0.5322086287650162
16 17 0.35305673094191775
17 17 0.1570043294727112
18 17 0.5382567684602946
19 17 0.6083232319314962
20 17 0.4819821908659058
21 17 0.11838230081462307
22 17 0.8591865204407181
23 17 0.24085774845398622
24 17 0.546219669587689
25 17 0.28363229971480125
26 17 0.2788863141464138
27 17 0.5564971740526173
28 17 0.16685259914126682
29 17 0.27171304566016397

0 16 0.1759728203941924
1 16 0.2498278556535274
2 16 0.1348305766264602
3 16 0.19450385168314366
4 16 0.06949173075816308
5 16 0.20717163742069786
6 16 0.11006636489312566
7 16 0.094648341550989
8 16 0.020053919208561862
9 16 0.08013342688985835
10 16 0.13815625185631766
11 16 0.20203963775781356
12 16 0.17352437099940388
13 16 0.12296048100274878
14 16 0.6298592062531115
15 16 0.49471862891724927
16 16 0.3448457851102139
17 16 0.2899221940520381
18 16 0.3081183944067591
19 16 0.9179405216039817
20 16 0.4647761929354543
21 16 0.33340483458825526
22 16 1.0
23 16 0.5655105087035646
24 16 0.6491131688992702
25 16 0.5006629923357186
26 16 0.41754994954049623
27 16 0.389134691459972
28 16 0.27171304566016397
29 16 0.6360262718373614

0 15 0.30076791393017227
1 15 0.4245788759394721
2 15 0.45398042806930494
3 15 0.24608230522839677
4 15 0.499972542053998
5 15 0.46154222720860477
6 15 0.678222573690152
7 15 0.6105706868959457
8 15 0.3595000100681036
9 15 0.4019560749675779
10 15 0.5667549532713076
11 15 0.6027107259501796
12 15 0.244721020800016
13 15 0.5322086287650162
14 15 0.49471862891724927
15 15 0.6961414150641405
16 15 0.30600913653501377
17 15 0.40687805429840307
18 15 0.2998805291815627
19 15 0.3935407416059166
20 15 0.41360854790887747
21 15 0.09396692212009604
22 15 0.3974361665855575
23 15 0.3130788925090946
24 15 0.24884090749567536
25 15 0.21521340261175345
26 15 0.20428089983280023
27 15 0.49501198642987465
28 15 0.3179043159662591
29 15 0.2434183447942674

0 14 0.4245788759394721
1 14 0.1451551137904955
2 14 0.35730352450707037
3 14 0.20739752380096402
4 14 0.30103794390285
5 14 0.22418439319996517
6 14 0.350830317350392
7 14 0.3753448094959543
8 14 0.49103384296817354
9 14 0.26731262398353567
10 14 0.24262840835050736
11 14 0.324059466961486
12 14 0.1952180702151798
13 14 0.35305673094191775
14 14 0.3448457851102139
15 14 0.30600913653501377
16 14 0.7790895782874442
17 14 0.4610145007042021
18 14 0.3308446919303953
19 14 0.6631248620911844
20 14 0.7701299950472468
21 14 0.38271704946917834
22 14 0.5827206673473065
23 14 0.4016037234775005
24 14 0.5611072800457594
25 14 0.645733794140805
26 14 0.5630109049294185
27 14 0.46116133616967586
28 14 0.4744074793455889
29 14 0.5244032786917746

0 13 0.45398042806930494
1 13 0.35730352450707037
2 13 0.16179550865776102
3 13 0.20533862761323415
4 13 0.18432236226629753
5 13 0.18313419120203672
6 13 0.15963539035003607
7 13 0.24623382292955054
8 13 0.18670756368854252
9 13 0.18490347854271508
10 13 0.16548253667208787
11 13 0.17518798114033785
12 13 0.17551549266534477
13 13 0.1570043294727112
14 13 0.2899221940520381
15 13 0.40687805429840307
16 13 0.4610145007042021
17 13 0.6566305412933655
18 13 0.42162282816122937
19 13 0.44629725142343496
20 13 0.486720715555987
21 13 0.20659614840613572
22 13 0.5009879157855358
23 13 0.28462018334946493
24 13 0.4380332594269509
25 13 0.41703493690759086
26 13 0.45190097724592243
27 13 0.5662151876393795
28 13 0.45200443059166384
29 13 0.42341361195350175

0 12 0.24608230522839677
1 12 0.20739752380096402
2 12 0.20533862761323415
3 12 0.2801772271243224
4 12 0.3811732133180827
5 12 0.355526418783322
6 12 0.5314983283267297
7 12 0.4894663364760686
8 12 0.5865715531644995
9 12 0.3411776504970891
10 12 0.4045034572738596
11 12 0.4745857909223453
12 12 0.3019808978996683
13 12 0.5382567684602946
14 12 0.3081183944067591
15 12 0.2998805291815627
16 12 0.3308446919303953
17 12 0.42162282816122937
18 12 0.5219979499167895
19 12 0.3145668301433856
20 12 0.4247376113090571
21 12 0.0
22 12 0.3916871374741831
23 12 0.18853462518226402
24 12 0.40258213983057745
25 12 0.21911618574677388
26 12 0.3298887003754609
27 12 0.5233941436598519
28 12 0.25880454348979937
29 12 0.4033842741605462

0 11 0.499972542053998
1 11 0.30103794390285
2 11 0.18432236226629753
3 11 0.3811732133180827
4 11 0.8087835226080474
5 11 0.8894095985102717
6 11 0.7487835522106593
7 11 0.972678791293003
8 11 0.6047298847169136
9 11 0.6309669897764503
10 11 0.7005174136245276
11 11 0.8241171456819071
12 11 0.7818728919265557
13 11 0.6083232319314962
14 11 0.9179405216039817
15 11 0.3935407416059166
16 11 0.6631248620911844
17 11 0.44629725142343496
18 11 0.3145668301433856
19 11 0.9363452383589612
20 11 0.7693834110599369
21 11 0.6014621640028953
22 11 0.5964415479021239
23 11 0.5637643216131146
24 11 0.5266958940577987
25 11 0.6635254710257246
26 11 0.4122002446338258
27 11 0.4355963718116444
28 11 0.4346087629527299
29 11 0.5130428914645544

0 10 0.46154222720860477
1 10 0.22418439319996517
2 10 0.18313419120203672
3 10 0.355526418783322
4 10 0.8894095985102717
5 10 0.3537955459162656
6 10 0.4657711843780386
7 10 0.5086150957525776
8 10 0.6903251998721417
9 10 0.42410164327593997
10 10 0.41365506904979593
11 10 0.46342273868707046
12 10 0.4100729000093482
13 10 0.4819821908659058
14 10 0.4647761929354543
15 10 0.41360854790887747
16 10 0.7701299950472468
17 10 0.486720715555987
18 10 0.4247376113090571
19 10 0.7693834110599369
20 10 1.0
21 10 0.37066994561540695
22 10 0.7154427981978216
23 10 0.46325520359090855
24 10 0.659936312472979
25 10 0.6231033832750167
26 10 0.6449613299931228
27 10 0.5638187448345244
28 10 0.4953132592810053
29 10 0.6230596419202791

0 9 0.678222573690152
1 9 0.350830317350392
2 9 0.15963539035003607
3 9 0.5314983283267297
4 9 0.7487835522106593
5 9 0.4657711843780386
6 9 0.09552566217342383
7 9 0.27410580440376586
8 9 0.07204246379206992
9 9 0.1876646315248235
10 9 0.08855598428847132
11 9 0.23434960148811124
12 9 0.18835772962288905
13 9 0.11838230081462307
14 9 0.33340483458825526
15 9 0.09396692212009604
16 9 0.38271704946917834
17 9 0.20659614840613572
18 9 0.0
19 9 0.6014621640028953
20 9 0.37066994561540695
21 9 0.5600397085737314
22 9 0.2855891261237415
23 9 0.2787368796024941
24 9 0.1727621079797
25 9 0.4415604414914771
26 9 0.16410096602401483
27 9 0.12791017614415223
28 9 0.25743340559418965
29 9 0.15615227793937883

0 8 0.6105706868959457
1 8 0.3753448094959543
2 8 0.24623382292955054
3 8 0.4894663364760686
4 8 0.972678791293003
5 8 0.5086150957525776
6 8 0.27410580440376586
7 8 0.9859901149229574
8 8 0.7358226089936645
9 8 0.6698854051807677
10 8 0.9450110174380891
11 8 0.9495409346491215
12 8 0.8527497585286596
13 8 0.8591865204407181
14 8 1.0
15 8 0.3974361665855575
16 8 0.5827206673473065
17 8 0.5009879157855358
18 8 0.3916871374741831
19 8 0.5964415479021239
20 8 0.7154427981978216
21 8 0.2855891261237415
22 8 0.6305319125645703
23 8 0.39753796001886227
24 8 0.5125458082646263
25 8 0.49131865083685666
26 8 0.5342046238531625
27 8 0.5289601480790819
28 8 0.47136863302146437
29 8 0.5059538362450959

0 7 0.3595000100681036
1 7 0.49103384296817354
2 7 0.18670756368854252
3 7 0.5865715531644995
4 7 0.6047298847169136
5 7 0.6903251998721417
6 7 0.07204246379206992
7 7 0.7358226089936645
8 7 0.0
9 7 0.23259147095663002
10 7 0.2627025667427547
11 7 0.4363864571451081
12 7 0.31329826249210574
13 7 0.24085774845398622
14 7 0.5655105087035646
15 7 0.3130788925090946
16 7 0.4016037234775005
17 7 0.28462018334946493
18 7 0.18853462518226402
19 7 0.5637643216131146
20 7 0.46325520359090855
21 7 0.2787368796024941
22 7 0.39753796001886227
23 7 0.7707455046214304
24 7 0.42574540409801226
25 7 0.41225609408900027
26 7 0.22590428384205494
27 7 0.28225565944966147
28 7 0.2745320861165035
29 7 0.292531535930407

0 6 0.4019560749675779
1 6 0.26731262398353567
2 6 0.18490347854271508
3 6 0.3411776504970891
4 6 0.6309669897764503
5 6 0.42410164327593997
6 6 0.1876646315248235
7 6 0.6698854051807677
8 6 0.23259147095663002
9 6 0.463853227612557
10 6 0.6226550094373627
11 6 0.5542565961984206
12 6 0.43418376651023594
13 6 0.546219669587689
14 6 0.6491131688992702
15 6 0.24884090749567536
16 6 0.5611072800457594
17 6 0.4380332594269509
18 6 0.40258213983057745
19 6 0.5266958940577987
20 6 0.659936312472979
21 6 0.1727621079797
22 6 0.5125458082646263
23 6 0.42574540409801226
24 6 0.66048945753981
25 6 0.47310822457531637
26 6 0.5048065533187079
27 6 0.4390165932587474
28 6 0.35572551395433777
29 6 0.5059761462823256

0 5 0.5667549532713076
1 5 0.24262840835050736
2 5 0.16548253667208787
3 5 0.4045034572738596
4 5 0.7005174136245276
5 5 0.41365506904979593
6 5 0.08855598428847132
7 5 0.9450110174380891
8 5 0.2627025667427547
9 5 0.6226550094373627
10 5 0.2371236948040204
11 5 0.4165601226348664
12 5 0.3202941784850142
13 5 0.28363229971480125
14 5 0.5006629923357186
15 5 0.21521340261175345
16 5 0.645733794140805
17 5 0.41703493690759086
18 5 0.21911618574677388
19 5 0.6635254710257246
20 5 0.6231033832750167
21 5 0.4415604414914771
22 5 0.49131865083685666
23 5 0.41225609408900027
24 5 0.47310822457531637
25 5 0.6892937365598646
26 5 0.4572243315432417
27 5 0.32737841459548644
28 5 0.3986459062326676
29 5 0.4095268494604183

0 4 0.6027107259501796
1 4 0.324059466961486
2 4 0.17518798114033785
3 4 0.4745857909223453
4 4 0.8241171456819071
5 4 0.46342273868707046
6 4 0.23434960148811124
7 4 0.9495409346491215
8 4 0.4363864571451081
9 4 0.5542565961984206
10 4 0.4165601226348664
11 4 0.3592458906423435
12 4 0.2850533008207426
13 4 0.2788863141464138
14 4 0.41754994954049623
15 4 0.20428089983280023
16 4 0.5630109049294185
17 4 0.45190097724592243
18 4 0.3298887003754609
19 4 0.4122002446338258
20 4 0.6449613299931228
21 4 0.16410096602401483
22 4 0.5342046238531625
23 4 0.22590428384205494
24 4 0.5048065533187079
25 4 0.4572243315432417
26 4 0.600242143961423
27 4 0.44262139072322665
28 4 0.41785535101183313
29 4 0.438183003613296

0 3 0.244721020800016
1 3 0.1952180702151798
2 3 0.17551549266534477
3 3 0.3019808978996683
4 3 0.7818728919265557
5 3 0.4100729000093482
6 3 0.18835772962288905
7 3 0.8527497585286596
8 3 0.31329826249210574
9 3 0.43418376651023594
10 3 0.3202941784850142
11 3 0.2850533008207426
12 3 0.38854342098423866
13 3 0.5564971740526173
14 3 0.389134691459972
15 3 0.49501198642987465
16 3 0.46116133616967586
17 3 0.5662151876393795
18 3 0.5233941436598519
19 3 0.4355963718116444
20 3 0.5638187448345244
21 3 0.12791017614415223
22 3 0.5289601480790819
23 3 0.28225565944966147
24 3 0.4390165932587474
25 3 0.32737841459548644
26 3 0.44262139072322665
27 3 0.6888347650974003
28 3 0.4256251037112764
29 3 0.4633248906063

0 2 0.5322086287650162
1 2 0.35305673094191775
2 2 0.1570043294727112
3 2 0.5382567684602946
4 2 0.6083232319314962
5 2 0.4819821908659058
6 2 0.11838230081462307
7 2 0.8591865204407181
8 2 0.24085774845398622
9 2 0.546219669587689
10 2 0.28363229971480125
11 2 0.2788863141464138
12 2 0.5564971740526173
13 2 0.16685259914126682
14 2 0.27171304566016397
15 2 0.3179043159662591
16 2 0.4744074793455889
17 2 0.45200443059166384
18 2 0.25880454348979937
19 2 0.4346087629527299
20 2 0.4953132592810053
21 2 0.25743340559418965
22 2 0.47136863302146437
23 2 0.2745320861165035
24 2 0.35572551395433777
25 2 0.3986459062326676
26 2 0.41785535101183313
27 2 0.4256251037112764
28 2 0.49571550022694016
29 2 0.32929018068787613

0 1 0.49471862891724927
1 1 0.3448457851102139
2 1 0.2899221940520381
3 1 0.3081183944067591
4 1 0.9179405216039817
5 1 0.4647761929354543
6 1 0.33340483458825526
7 1 1.0
8 1 0.5655105087035646
9 1 0.6491131688992702
10 1 0.5006629923357186
11 1 0.41754994954049623
12 1 0.389134691459972
13 1 0.27171304566016397
14 1 0.6360262718373614
15 1 0.2434183447942674
16 1 0.5244032786917746
17 1 0.42341361195350175
18 1 0.4033842741605462
19 1 0.5130428914645544
20 1 0.6230596419202791
21 1 0.15615227793937883
22 1 0.5059538362450959
23 1 0.292531535930407
24 1 0.5059761462823256
25 1 0.4095268494604183
26 1 0.438183003613296
27 1 0.4633248906063
28 1 0.32929018068787613
29 1 0.6013161311406757



==> matrices/particular/ideal.mat.txt <==
0 20 0.8886037361764044
1 20 0.07746155290901797
2 20 0.08257247369268855
3 20 0.10281445011358696
4 20 0.09682012258686361
5 20 0.11576633346487625
6 20 0.11006382174460555
7 20 0.10481196803488202
8 20 0.12111867970697644
9 20 0.11120587670202131
10 20 0.49388714221680524
11 20 0.44641963965000214
12 20 0.49942670286875984
13 20 0.49015048928095994
14 20 0.509271733859349
15 20 0.5133490635570876
16 20 0.48985095737586887
17 20 0.5329466649483078
18 20 0.5069892054724251
19 20 0.5249488977696893

0 19 0.07746155290901797
1 19 0.9005512349154371
2 19 0.11498486002182483
3 19 0.12450400375072926
4 19 0.10623506541842948
5 19 0.0842179640402651
6 19 0.11806631390960326
7 19 0.11001832673503915
8 19 0.14073156653609914
9 19 0.11231855520333624
10 19 0.44641963965000214
11 19 0.5143497065591861
12 19 0.489708036726716
13 19 0.494275797923467
14 19 0.4796082652671496
15 19 0.48474306079251483
16 19 0.4887106481365952
17 19 0.4861171791156115
18 19 0.5067077226465284
19 19 0.5366629886465557

0 18 0.08257247369268855
1 18 0.11498486002182483
2 18 0.9025656126071756
3 18 0.1171219647387444
4 18 0.10586555752085419
5 18 0.07697372884419258
6 18 0.09357967428098028
7 18 0.1118727652462405
8 18 0.1545631227706038
9 18 0.09431342900554766
10 18 0.49942670286875984
11 18 0.489708036726716
12 18 0.46066626976725483
13 18 0.48909050471205445
14 18 0.49095296041480463
15 18 0.5055187034664056
16 18 0.5148351668911225
17 18 0.4899117341191826
18 18 0.504605676469748
19 18 0.5061900757588798

0 17 0.10281445011358696
1 17 0.12450400375072926
2 17 0.1171219647387444
3 17 0.8916927996189782
4 17 0.13060462064375924
5 17 0.10472416121005061
6 17 0.0989286047115836
7 17 0.0750505212437265
8 17 0.09563034691997434
9 17 0.1098369669852832
10 17 0.49015048928095994
11 17 0.494275797923467
12 17 0.48909050471205445
13 17 0.49893688307787765
14 17 0.46732461523834046
15 17 0.4553606120891097
16 17 0.5047796671876884
17 17 0.4784990316623121
18 17 0.46407876287417793
19 17 0.5086445155254781

0 16 0.09682012258686361
1 16 0.10623506541842948
2 16 0.10586555752085419
3 16 0.13060462064375924
4 16 0.8755189531362817
5 16 0.11989141970053034
6 16 0.07525868075266481
7 16 0.0906766221381723
8 16 0.09171897002561895
9 16 0.10693177219103771
10 16 0.509271733859349
11 16 0.4796082652671496
12 16 0.49095296041480463
13 16 0.46732461523834046
14 16 0.5094499695663729
15 16 0.49678989087706776
16 16 0.48169597232041345
17 16 0.5019311757240731
18 16 0.537506865778966
19 16 0.5143118301972232

0 15 0.11576633346487625
1 15 0.0842179640402651
2 15 0.07697372884419258
3 15 0.10472416121005061
4 15 0.11989141970053034
5 15 0.9140020082345334
6 15 0.11286820750183771
7 15 0.11341777779131859
8 15 0.0824964857371991
9 15 0.12478744903619654
10 15 0.5133490635570876
11 15 0.48474306079251483
12 15 0.5055187034664056
13 15 0.4553606120891097
14 15 0.49678989087706776
15 15 0.4839758339272308
16 15 0.48155150216428344
17 15 0.5103644178542536
18 15 0.5096330543478691
19 15 0.503720162772482

0 14 0.11006382174460555
1 14 0.11806631390960326
2 14 0.09357967428098028
3 14 0.0989286047115836
4 14 0.07525868075266481
5 14 0.11286820750183771
6 14 0.8910307814184657
7 14 0.10504899970105494
8 14 0.09611206066636598
9 14 0.1182613596821154
10 14 0.48985095737586887
11 14 0.4887106481365952
12 14 0.5148351668911225
13 14 0.5047796671876884
14 14 0.48169597232041345
15 14 0.48155150216428344
16 14 0.48468328105998
17 14 0.517098472820379
18 14 0.4938870455678236
19 14 0.4942357673360359

0 13 0.10481196803488202
1 13 0.11001832673503915
2 13 0.1118727652462405
3 13 0.0750505212437265
4 13 0.0906766221381723
5 13 0.11341777779131859
6 13 0.10504899970105494
7 13 0.8868043886879589
8 13 0.1556114496750331
9 13 0.1106919139275955
10 13 0.5329466649483078
11 13 0.4861171791156115
12 13 0.4899117341191826
13 13 0.4784990316623121
14 13 0.5019311757240731
15 13 0.5103644178542536
16 13 0.517098472820379
17 13 0.5014924532402228
18 13 0.4979857065490072
19 13 0.4856521040393509

0 12 0.12111867970697644
1 12 0.14073156653609914
2 12 0.1545631227706038
3 12 0.09563034691997434
4 12 0.09171897002561895
5 12 0.0824964857371991
6 12 0.09611206066636598
7 12 0.1556114496750331
8 12 0.8688081696954572
9 12 0.1461654664227507
10 12 0.5069892054724251
11 12 0.5067077226465284
12 12 0.504605676469748
13 12 0.46407876287417793
14 12 0.537506865778966
15 12 0.5096330543478691
16 12 0.4938870455678236
17 12 0.4979857065490072
18 12 0.4950012381485982
19 12 0.4965943957041416

0 11 0.11120587670202131
1 11 0.11231855520333624
2 11 0.09431342900554766
3 11 0.1098369669852832
4 11 0.10693177219103771
5 11 0.12478744903619654
6 11 0.1182613596821154
7 11 0.1106919139275955
8 11 0.1461654664227507
9 11 0.8912782162464542
10 11 0.5249488977696893
11 11 0.5366629886465557
12 11 0.5061900757588798
13 11 0.5086445155254781
14 11 0.5143118301972232
15 11 0.503720162772482
16 11 0.4942357673360359
17 11 0.4856521040393509
18 11 0.4965943957041416
19 11 0.5115350896385187

0 10 0.49388714221680524
1 10 0.44641963965000214
2 10 0.49942670286875984
3 10 0.49015048928095994
4 10 0.509271733859349
5 10 0.5133490635570876
6 10 0.48985095737586887
7 10 0.5329466649483078
8 10 0.5069892054724251
9 10 0.5249488977696893
10 10 0.9189607828476708
11 10 0.11613332483704236
12 10 0.12291088847367551
13 10 0.09326343886323891
14 10 0.1266564138796346
15 10 0.06624856749899262
16 10 0.07987548631405693
17 10 0.12847374744057696
18 10 0.11284910997444282
19 10 0.0877234108706474

0 9 0.44641963965000214
1 9 0.5143497065591861
2 9 0.489708036726716
3 9 0.494275797923467
4 9 0.4796082652671496
5 9 0.48474306079251483
6 9 0.4887106481365952
7 9 0.4861171791156115
8 9 0.5067077226465284
9 9 0.5366629886465557
10 9 0.11613332483704236
11 9 0.8801423335678826
12 9 0.10571838490057263
13 9 0.12621624967577064
14 9 0.12733832008963636
15 9 0.08849417771978421
16 9 0.1187537231020969
17 9 0.1074278086117572
18 9 0.08641532948831854
19 9 0.0950397794360564

0 8 0.49942670286875984
1 8 0.489708036726716
2 8 0.46066626976725483
3 8 0.48909050471205445
4 8 0.49095296041480463
5 8 0.5055187034664056
6 8 0.5148351668911225
7 8 0.4899117341191826
8 8 0.504605676469748
9 8 0.5061900757588798
10 8 0.12291088847367551
11 8 0.10571838490057263
12 8 0.9372510422720074
13 8 0.11933038652924226
14 8 0.08082575825201559
15 8 0.11176136733078385
16 8 0.07615975976835825
17 8 0.11556750929336648
18 8 0.0952192636622834
19 8 0.10416175621040152

0 7 0.49015048928095994
1 7 0.494275797923467
2 7 0.48909050471205445
3 7 0.49893688307787765
4 7 0.46732461523834046
5 7 0.4553606120891097
6 7 0.5047796671876884
7 7 0.4784990316623121
8 7 0.46407876287417793
9 7 0.5086445155254781
10 7 0.09326343886323891
11 7 0.12621624967577064
12 7 0.11933038652924226
13 7 0.876753168840732
14 7 0.09885608277168112
15 7 0.09671720500860133
16 7 0.10034739875593156
17 7 0.08667398159751018
18 7 0.1151899463849988
19 7 0.08243190726099263

0 6 0.509271733859349
1 6 0.4796082652671496
2 6 0.49095296041480463
3 6 0.46732461523834046
4 6 0.5094499695663729
5 6 0.49678989087706776
6 6 0.48169597232041345
7 6 0.5019311757240731
8 6 0.537506865778966
9 6 0.5143118301972232
10 6 0.1266564138796346
11 6 0.12733832008963636
12 6 0.08082575825201559
13 6 0.09885608277168112
14 6 0.9273127682975763
15 6 0.12030743149722942
16 6 0.0982531522162935
17 6 0.09535529459901126
18 6 0.12149532241328369
19 6 0.08148400232464512

0 5 0.5133490635570876
1 5 0.48474306079251483
2 5 0.5055187034664056
3 5 0.4553606120891097
4 5 0.49678989087706776
5 5 0.4839758339272308
6 5 0.48155150216428344
7 5 0.5103644178542536
8 5 0.5096330543478691
9 5 0.503720162772482
10 5 0.06624856749899262
11 5 0.08849417771978421
12 5 0.11176136733078385
13 5 0.09671720500860133
14 5 0.12030743149722942
15 5 0.8832602378886047
16 5 0.07010657650719053
17 5 0.0902722638468583
18 5 0.1107211227216896
19 5 0.1570658980221209

0 4 0.48985095737586887
1 4 0.4887106481365952
2 4 0.5148351668911225
3 4 0.5047796671876884
4 4 0.48169597232041345
5 4 0.48155150216428344
6 4 0.48468328105998
7 4 0.517098472820379
8 4 0.4938870455678236
9 4 0.4942357673360359
10 4 0.07987548631405693
11 4 0.1187537231020969
12 4 0.07615975976835825
13 4 0.10034739875593156
14 4 0.0982531522162935
15 4 0.07010657650719053
16 4 0.8621612173213087
17 4 0.10919729111512509
18 4 0.07323893729450792
19 4 0.11023141286984729

0 3 0.5329466649483078
1 3 0.4861171791156115
2 3 0.4899117341191826
3 3 0.4784990316623121
4 3 0.5019311757240731
5 3 0.5103644178542536
6 3 0.517098472820379
7 3 0.5014924532402228
8 3 0.4979857065490072
9 3 0.4856521040393509
10 3 0.12847374744057696
11 3 0.1074278086117572
12 3 0.11556750929336648
13 3 0.08667398159751018
14 3 0.09535529459901126
15 3 0.0902722638468583
16 3 0.10919729111512509
17 3 0.9327710983759995
18 3 0.11670099502788189
19 3 0.12218225812367427

0 2 0.5069892054724251
1 2 0.5067077226465284
2 2 0.504605676469748
3 2 0.46407876287417793
4 2 0.537506865778966
5 2 0.5096330543478691
6 2 0.4938870455678236
7 2 0.4979857065490072
8 2 0.4950012381485982
9 2 0.4965943957041416
10 2 0.11284910997444282
11 2 0.08641532948831854
12 2 0.0952192636622834
13 2 0.1151899463849988
14 2 0.12149532241328369
15 2 0.1107211227216896
16 2 0.07323893729450792
17 2 0.11670099502788189
18 2 0.8987657458286645
19 2 0.06670610881205255

0 1 0.5249488977696893
1 1 0.5366629886465557
2 1 0.5061900757588798
3 1 0.5086445155254781
4 1 0.5143118301972232
5 1 0.503720162772482
6 1 0.4942357673360359
7 1 0.4856521040393509
8 1 0.4965943957041416
9 1 0.5115350896385187
10 1 0.0877234108706474
11 1 0.0950397794360564
12 1 0.10416175621040152
13 1 0.08243190726099263
14 1 0.08148400232464512
15 1 0.1570658980221209
16 1 0.11023141286984729
17 1 0.12218225812367427
18 1 0.06670610881205255
19 1 0.9039450837548714



==> matrices/particular/ideal_matrices_1.txt <==
0 30 0.900174844458941
1 30 0.06538859267941333
2 30 0.040452050591506736
3 30 0.07522903731274005
4 30 0.060065564285005243
5 30 0.22940863995306005
6 30 0.016984377613068088
7 30 0.08162664094998279
8 30 0.14710085681996424
9 30 0.22028926857044454
10 30 0.1403209440030852
11 30 0.10987923090949867
12 30 0.2059034024099319
13 30 0.3463908641150399
14 30 0.11021480508142545
15 30 0.9662934739785548
16 30 0.3352970910563968
17 30 0.4194880279496038
18 30 0.8108740856845491
19 30 0.14625934633605553
20 30 0.5710927017911941
21 30 0.2288215291846193
22 30 0.8488633233929125
23 30 0.2915495610430766
24 30 0.32428322392364384
25 30 0.006028032398828431
26 30 0.586809954996212
27 30 0.9567882273764335
28 30 0.2539867427486576
29 30 0.9675339622548272

0 29 0.06538859267941333
1 29 0.748685986807484
2 29 0.15317096759931131
3 29 0.03317330562088409
4 29 0.415178228547311
5 29 0.14135955755387924
6 29 0.07221304219436604
7 29 0.19590638129592572
8 29 0.15567771902576258
9 29 0.26129908305611227
10 29 0.2645195624357583
11 29 0.033490884875536794
12 29 0.259999840730483
13 29 0.21668114881391426
14 29 0.05794003697044215
15 29 0.3352970910563968
16 29 0.5205416643564943
17 29 0.09861117566928568
18 29 0.7685196848242962
19 29 0.4123719549893179
20 29 0.36624546209167463
21 29 0.621136588211351
22 29 0.3113583124862048
23 29 0.41925702419903976
24 29 0.041599420930771625
25 29 0.4368210258353
26 29 0.19095039494224342
27 29 0.30319313508545676
28 29 0.9136649760450074
29 29 0.1673167750309772

0 28 0.040452050591506736
1 28 0.15317096759931131
2 28 0.7181238367044679
3 28 0.1368502074023069
4 28 0.03095705532514497
5 28 0.1929591331777291
6 28 0.08627060042781619
7 28 0.13401831073740395
8 28 0.22486368998738515
9 28 0.2590845636377813
10 28 0.18056384194911992
11 28 0.11874647911898958
12 28 0.15673249782821574
13 28 0.12111643117005615
14 28 0.13352256620162314
15 28 0.4194880279496038
16 28 0.09861117566928568
17 28 0.2919701314467309
18 28 0.2199213112590368
19 28 0.6891709993592382
20 28 0.0862442004042061
21 28 0.8407942554542165
22 28 0.9561007647108002
23 28 0.6711337137166277
24 28 0.00272502138099473
25 28 0.8685337842096416
26 28 0.38194176816254444
27 28 0.10103687836106212
28 28 0.23151019270761908
29 28 0.2863346940591587

0 27 0.07522903731274005
1 27 0.03317330562088409
2 27 0.1368502074023069
3 27 0.6805217840761609
4 27 0.0
5 27 0.06381270290884763
6 27 0.18745735245521172
7 27 0.22841714348347208
8 27 0.15053978764714668
9 27 0.1267130385694
10 27 0.07463598125047285
11 27 0.19866666723929724
12 27 0.14315497457935358
13 27 0.14197283357614196
14 27 0.20919749266556045
15 27 0.8108740856845491
16 27 0.7685196848242962
17 27 0.2199213112590368
18 27 0.02776402770717823
19 27 0.1696487535440615
20 27 0.1337270500790736
21 27 0.33290929318904305
22 27 0.7255538584396535
23 27 0.005040439341520098
24 27 0.7772849208456853
25 27 0.8063378603307003
26 27 0.0013139984220398304
27 27 0.054270753100090996
28 27 0.2822123387654252
29 27 0.450257615662359

0 26 0.060065564285005243
1 26 0.415178228547311
2 26 0.03095705532514497
3 26 0.0
4 26 0.9862136423854536
5 26 0.02895780751480961
6 26 0.015231128280767049
7 26 0.17235446496115941
8 26 0.11326686930996088
9 26 0.26108104943402977
10 26 0.25016655011379324
11 26 0.011775919643242186
12 26 0.19816167217779715
13 26 0.1460952924623854
14 26 0.04526034109292964
15 26 0.14625934633605553
16 26 0.4123719549893179
17 26 0.6891709993592382
18 26 0.1696487535440615
19 26 0.39968310510549476
20 26 0.027936463434123926
21 26 0.9559347747877711
22 26 0.2060566241044921
23 26 0.7800363863185359
24 26 0.9693351071997494
25 26 0.8353912681251275
26 26 0.19794546147901637
27 26 0.2409089208262959
28 26 0.2137368883426065
29 26 0.9374813752472214

0 25 0.22940863995306005
1 25 0.14135955755387924
2 25 0.1929591331777291
3 25 0.06381270290884763
4 25 0.02895780751480961
5 25 0.5466035355074575
6 25 0.11986154504590939
7 25 0.10820357440078529
8 25 0.23456344781836969
9 25 0.17583970058131412
10 25 0.16229799702475947
11 25 0.20135159508979286
12 25 0.2088815725965425
13 25 0.18926667411770431
14 25 0.12382693719169367
15 25 0.5710927017911941
16 25 0.36624546209167463
17 25 0.0862442004042061
18 25 0.1337270500790736
19 25 0.027936463434123926
20 25 0.7249271205262487
21 25 0.9364501330240448
22 25 0.27683062054591623
23 25 0.5036073505825484
24 25 0.254879740539118
25 25 0.8170762829471134
26 25 0.16688655294933652
27 25 0.06849122794281715
28 25 0.2280075208150304
29 25 0.49098721556584946

0 24 0.016984377613068088
1 24 0.07221304219436604
2 24 0.08627060042781619
3 24 0.18745735245521172
4 24 0.015231128280767049
5 24 0.11986154504590939
6 24 0.8689075429503087
7 24 0.2722750701327565
8 24 0.18242219856846803
9 24 0.03260232797276583
10 24 0.12178828116631343
11 24 0.2254634734613922
12 24 0.15438758495712515
13 24 0.04935309304661261
14 24 0.09420050638927811
15 24 0.2288215291846193
16 24 0.621136588211351
17 24 0.8407942554542165
18 24 0.33290929318904305
19 24 0.9559347747877711
20 24 0.9364501330240448
21 24 0.08667943551425017
22 24 0.02244286579258803
23 24 0.3727284343314726
24 24 0.6116575685862712
25 24 0.14325107094587508
26 24 0.24376867622229503
27 24 0.3782311433472455
28 24 0.0919321925224642
29 24 0.9298475718269252

0 23 0.08162664094998279
1 23 0.19590638129592572
2 23 0.13401831073740395
3 23 0.22841714348347208
4 23 0.17235446496115941
5 23 0.10820357440078529
6 23 0.2722750701327565
7 23 0.7987004389341388
8 23 0.32936885074837613
9 23 0.07312347579960914
10 23 0.2502906698495705
11 23 0.14258869910826058
12 23 0.20277113749218192
13 23 0.12159398921033479
14 23 0.2965007674538338
15 23 0.8488633233929125
16 23 0.3113583124862048
17 23 0.9561007647108002
18 23 0.7255538584396535
19 23 0.2060566241044921
20 23 0.27683062054591623
21 23 0.02244286579258803
22 23 0.9006579772380033
23 23 0.2562725945184374
24 23 0.47705032405647896
25 23 0.5054700547851725
26 23 0.04466953964456233
27 23 0.4014590315565302
28 23 0.35164732597676673
29 23 0.598541043697857

0 22 0.14710085681996424
1 22 0.15567771902576258
2 22 0.22486368998738515
3 22 0.15053978764714668
4 22 0.11326686930996088
5 22 0.23456344781836969
6 22 0.18242219856846803
7 22 0.32936885074837613
8 22 1.0
9 22 0.24159984856363423
10 22 0.41218532978920136
11 22 0.3383406964445593
12 22 0.496523996173673
13 22 0.3222872223370895
14 22 0.4759628585446167
15 22 0.2915495610430766
16 22 0.41925702419903976
17 22 0.6711337137166277
18 22 0.005040439341520098
19 22 0.7800363863185359
20 22 0.5036073505825484
21 22 0.3727284343314726
22 22 0.2562725945184374
23 22 0.09614261843902183
24 22 0.09135497154688688
25 22 0.47811854833159173
26 22 0.48369961995608046
27 22 0.03915435450983107
28 22 0.9861479335712999
29 22 0.3752924657901977

0 21 0.22028926857044454
1 21 0.26129908305611227
2 21 0.2590845636377813
3 21 0.1267130385694
4 21 0.26108104943402977
5 21 0.17583970058131412
6 21 0.03260232797276583
7 21 0.07312347579960914
8 21 0.24159984856363423
9 21 0.9682947304745358
10 21 0.23365103877173343
11 21 0.07034691306873717
12 21 0.45274071524969545
13 21 0.2547446197398583
14 21 0.093254445514638
15 21 0.32428322392364384
16 21 0.041599420930771625
17 21 0.00272502138099473
18 21 0.7772849208456853
19 21 0.9693351071997494
20 21 0.254879740539118
21 21 0.6116575685862712
22 21 0.47705032405647896
23 21 0.09135497154688688
24 21 0.9157296522278647
25 21 0.21485078980055616
26 21 0.6840870243184323
27 21 0.31626250342730433
28 21 0.9749671157884762
29 21 0.8576958501719336

0 20 0.1403209440030852
1 20 0.2645195624357583
2 20 0.18056384194911992
3 20 0.07463598125047285
4 20 0.25016655011379324
5 20 0.16229799702475947
6 20 0.12178828116631343
7 20 0.2502906698495705
8 20 0.41218532978920136
9 20 0.23365103877173343
10 20 0.7439069201814301
11 20 0.12172823545910219
12 20 0.3438139652098805
13 20 0.24952289783537387
14 20 0.21838823064451263
15 20 0.006028032398828431
16 20 0.4368210258353
17 20 0.8685337842096416
18 20 0.8063378603307003
19 20 0.8353912681251275
20 20 0.8170762829471134
21 20 0.14325107094587508
22 20 0.5054700547851725
23 20 0.47811854833159173
24 20 0.21485078980055616
25 20 0.22492622405456741
26 20 0.9531171665034543
27 20 0.646104468466178
28 20 0.17919908173230514
29 20 0.5672682218368917

0 19 0.10987923090949867
1 19 0.033490884875536794
2 19 0.11874647911898958
3 19 0.19866666723929724
4 19 0.011775919643242186
5 19 0.20135159508979286
6 19 0.2254634734613922
7 19 0.14258869910826058
8 19 0.3383406964445593
9 19 0.07034691306873717
10 19 0.12172823545910219
11 19 0.8305966310188696
12 19 0.15463048396899623
13 19 0.18151621339139243
14 19 0.3301277472880244
15 19 0.586809954996212
16 19 0.19095039494224342
17 19 0.38194176816254444
18 19 0.0013139984220398304
19 19 0.19794546147901637
20 19 0.16688655294933652
21 19 0.24376867622229503
22 19 0.04466953964456233
23 19 0.48369961995608046
24 19 0.6840870243184323
25 19 0.9531171665034543
26 19 0.8010157619304358
27 19 0.14161405103918367
28 19 0.40511434526393886
29 19 0.12610895885594675

0 18 0.2059034024099319
1 18 0.259999840730483
2 18 0.15673249782821574
3 18 0.14315497457935358
4 18 0.19816167217779715
5 18 0.2088815725965425
6 18 0.15438758495712515
7 18 0.20277113749218192
8 18 0.496523996173673
9 18 0.45274071524969545
10 18 0.3438139652098805
11 18 0.15463048396899623
12 18 0.8385621443871212
13 18 0.31149779046667425
14 18 0.1979966577958729
15 18 0.9567882273764335
16 18 0.30319313508545676
17 18 0.10103687836106212
18 18 0.054270753100090996
19 18 0.2409089208262959
20 18 0.06849122794281715
21 18 0.3782311433472455
22 18 0.4014590315565302
23 18 0.03915435450983107
24 18 0.31626250342730433
25 18 0.646104468466178
26 18 0.14161405103918367
27 18 0.5490853337207252
28 18 0.4873584926320407
29 18 0.9173456547271255

0 17 0.3463908641150399
1 17 0.21668114881391426
2 17 0.12111643117005615
3 17 0.14197283357614196
4 17 0.1460952924623854
5 17 0.18926667411770431
6 17 0.04935309304661261
7 17 0.12159398921033479
8 17 0.3222872223370895
9 17 0.2547446197398583
10 17 0.24952289783537387
11 17 0.18151621339139243
12 17 0.31149779046667425
13 17 0.716297070289394
14 17 0.23474450489733795
15 17 0.2539867427486576
16 17 0.9136649760450074
17 17 0.23151019270761908
18 17 0.2822123387654252
19 17 0.2137368883426065
20 17 0.2280075208150304
21 17 0.0919321925224642
22 17 0.35164732597676673
23 17 0.9861479335712999
24 17 0.9749671157884762
25 17 0.17919908173230514
26 17 0.40511434526393886
27 17 0.4873584926320407
28 17 0.6000193840468601
29 17 0.6770807160508232

0 16 0.11021480508142545
1 16 0.05794003697044215
2 16 0.13352256620162314
3 16 0.20919749266556045
4 16 0.04526034109292964
5 16 0.12382693719169367
6 16 0.09420050638927811
7 16 0.2965007674538338
8 16 0.4759628585446167
9 16 0.093254445514638
10 16 0.21838823064451263
11 16 0.3301277472880244
12 16 0.1979966577958729
13 16 0.23474450489733795
14 16 0.8320912316711339
15 16 0.9675339622548272
16 16 0.1673167750309772
17 16 0.2863346940591587
18 16 0.450257615662359
19 16 0.9374813752472214
20 16 0.49098721556584946
21 16 0.9298475718269252
22 16 0.598541043697857
23 16 0.3752924657901977
24 16 0.8576958501719336
25 16 0.5672682218368917
26 16 0.12610895885594675
27 16 0.9173456547271255
28 16 0.6770807160508232
29 16 0.02773063165785794

0 15 0.9662934739785548
1 15 0.3352970910563968
2 15 0.4194880279496038
3 15 0.8108740856845491
4 15 0.14625934633605553
5 15 0.5710927017911941
6 15 0.2288215291846193
7 15 0.8488633233929125
8 15 0.2915495610430766
9 15 0.32428322392364384
10 15 0.006028032398828431
11 15 0.586809954996212
12 15 0.9567882273764335
13 15 0.2539867427486576
14 15 0.9675339622548272
15 15 0.5178423972717603
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0

0 14 0.3352970910563968
1 14 0.5205416643564943
2 14 0.09861117566928568
3 14 0.7685196848242962
4 14 0.4123719549893179
5 14 0.36624546209167463
6 14 0.621136588211351
7 14 0.3113583124862048
8 14 0.41925702419903976
9 14 0.041599420930771625
10 14 0.4368210258353
11 14 0.19095039494224342
12 14 0.30319313508545676
13 14 0.9136649760450074
14 14 0.1673167750309772
15 14 0.0
16 14 0.7911401071377601
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0

0 13 0.4194880279496038
1 13 0.09861117566928568
2 13 0.2919701314467309
3 13 0.2199213112590368
4 13 0.6891709993592382
5 13 0.0862442004042061
6 13 0.8407942554542165
7 13 0.9561007647108002
8 13 0.6711337137166277
9 13 0.00272502138099473
10 13 0.8685337842096416
11 13 0.38194176816254444
12 13 0.10103687836106212
13 13 0.23151019270761908
14 13 0.2863346940591587
15 13 0.0
16 13 0.0
17 13 0.9018347852016689
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0

0 12 0.8108740856845491
1 12 0.7685196848242962
2 12 0.2199213112590368
3 12 0.02776402770717823
4 12 0.1696487535440615
5 12 0.1337270500790736
6 12 0.33290929318904305
7 12 0.7255538584396535
8 12 0.005040439341520098
9 12 0.7772849208456853
10 12 0.8063378603307003
11 12 0.0013139984220398304
12 12 0.054270753100090996
13 12 0.2822123387654252
14 12 0.450257615662359
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.7067790756570183
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0

0 11 0.14625934633605553
1 11 0.4123719549893179
2 11 0.6891709993592382
3 11 0.1696487535440615
4 11 0.39968310510549476
5 11 0.027936463434123926
6 11 0.9559347747877711
7 11 0.2060566241044921
8 11 0.7800363863185359
9 11 0.9693351071997494
10 11 0.8353912681251275
11 11 0.19794546147901637
12 11 0.2409089208262959
13 11 0.2137368883426065
14 11 0.9374813752472214
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.6759582111354634
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0

0 10 0.5710927017911941
1 10 0.36624546209167463
2 10 0.0862442004042061
3 10 0.1337270500790736
4 10 0.027936463434123926
5 10 0.7249271205262487
6 10 0.9364501330240448
7 10 0.27683062054591623
8 10 0.5036073505825484
9 10 0.254879740539118
10 10 0.8170762829471134
11 10 0.16688655294933652
12 10 0.06849122794281715
13 10 0.2280075208150304
14 10 0.49098721556584946
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.938250995805147
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0

0 9 0.2288215291846193
1 9 0.621136588211351
2 9 0.8407942554542165
3 9 0.33290929318904305
4 9 0.9559347747877711
5 9 0.9364501330240448
6 9 0.08667943551425017
7 9 0.02244286579258803
8 9 0.3727284343314726
9 9 0.6116575685862712
10 9 0.14325107094587508
11 9 0.24376867622229503
12 9 0.3782311433472455
13 9 0.0919321925224642
14 9 0.9298475718269252
15 9 0.0
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.8949331420728832
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0

0 8 0.8488633233929125
1 8 0.3113583124862048
2 8 0.9561007647108002
3 8 0.7255538584396535
4 8 0.2060566241044921
5 8 0.27683062054591623
6 8 0.02244286579258803
7 8 0.9006579772380033
8 8 0.2562725945184374
9 8 0.47705032405647896
10 8 0.5054700547851725
11 8 0.04466953964456233
12 8 0.4014590315565302
13 8 0.35164732597676673
14 8 0.598541043697857
15 8 0.0
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.7062485199370474
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0

0 7 0.2915495610430766
1 7 0.41925702419903976
2 7 0.6711337137166277
3 7 0.005040439341520098
4 7 0.7800363863185359
5 7 0.5036073505825484
6 7 0.3727284343314726
7 7 0.2562725945184374
8 7 0.09614261843902183
9 7 0.09135497154688688
10 7 0.47811854833159173
11 7 0.48369961995608046
12 7 0.03915435450983107
13 7 0.9861479335712999
14 7 0.3752924657901977
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.7205700239153456
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0

0 6 0.32428322392364384
1 6 0.041599420930771625
2 6 0.00272502138099473
3 6 0.7772849208456853
4 6 0.9693351071997494
5 6 0.254879740539118
6 6 0.6116575685862712
7 6 0.47705032405647896
8 6 0.09135497154688688
9 6 0.9157296522278647
10 6 0.21485078980055616
11 6 0.6840870243184323
12 6 0.31626250342730433
13 6 0.9749671157884762
14 6 0.8576958501719336
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 0.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.8856193911686374
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0

0 5 0.006028032398828431
1 5 0.4368210258353
2 5 0.8685337842096416
3 5 0.8063378603307003
4 5 0.8353912681251275
5 5 0.8170762829471134
6 5 0.14325107094587508
7 5 0.5054700547851725
8 5 0.47811854833159173
9 5 0.21485078980055616
10 5 0.22492622405456741
11 5 0.9531171665034543
12 5 0.646104468466178
13 5 0.17919908173230514
14 5 0.5672682218368917
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.6297496050112217
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0

0 4 0.586809954996212
1 4 0.19095039494224342
2 4 0.38194176816254444
3 4 0.0013139984220398304
4 4 0.19794546147901637
5 4 0.16688655294933652
6 4 0.24376867622229503
7 4 0.04466953964456233
8 4 0.48369961995608046
9 4 0.6840870243184323
10 4 0.9531171665034543
11 4 0.8010157619304358
12 4 0.14161405103918367
13 4 0.40511434526393886
14 4 0.12610895885594675
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 0.0
22 4 0.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.7410853390464037
27 4 0.0
28 4 0.0
29 4 0.0

0 3 0.9567882273764335
1 3 0.30319313508545676
2 3 0.10103687836106212
3 3 0.054270753100090996
4 3 0.2409089208262959
5 3 0.06849122794281715
6 3 0.3782311433472455
7 3 0.4014590315565302
8 3 0.03915435450983107
9 3 0.31626250342730433
10 3 0.646104468466178
11 3 0.14161405103918367
12 3 0.5490853337207252
13 3 0.4873584926320407
14 3 0.9173456547271255
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 0.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.9259577860844919
28 3 0.0
29 3 0.0

0 2 0.2539867427486576
1 2 0.9136649760450074
2 2 0.23151019270761908
3 2 0.2822123387654252
4 2 0.2137368883426065
5 2 0.2280075208150304
6 2 0.0919321925224642
7 2 0.35164732597676673
8 2 0.9861479335712999
9 2 0.9749671157884762
10 2 0.17919908173230514
11 2 0.40511434526393886
12 2 0.4873584926320407
13 2 0.6000193840468601
14 2 0.6770807160508232
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 0.0
24 2 0.0
25 2 0.0
26 2 0.0
27 2 0.0
28 2 0.664276392441759
29 2 0.0

0 1 0.9675339622548272
1 1 0.1673167750309772
2 1 0.2863346940591587
3 1 0.450257615662359
4 1 0.9374813752472214
5 1 0.49098721556584946
6 1 0.9298475718269252
7 1 0.598541043697857
8 1 0.3752924657901977
9 1 0.8576958501719336
10 1 0.5672682218368917
11 1 0.12610895885594675
12 1 0.9173456547271255
13 1 0.6770807160508232
14 1 0.02773063165785794
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 0.0
25 1 0.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.6587488874826675



==> matrices/particular/ideal_matrices_artificial.txt <==
0 20 1.0
1 20 0.014378236397592904
2 20 0.22239274621753236
3 20 0.15043512038264464
4 20 0.1436252911624026
5 20 0.14401804272125546
6 20 0.021465956379753275
7 20 0.0
8 20 0.0967833851670532
9 20 0.03330266224267456
10 20 0.5749336276558924
11 20 0.7937680950776591
12 20 0.023420484036445168
13 20 0.943504598697619
14 20 0.26221687010199546
15 20 0.6921402480835323
16 20 0.8342506874230677
17 20 0.05329448153563687
18 20 0.3549358546833074
19 20 0.3451597215042659

0 19 0.014378236397592904
1 19 0.8351339994967188
2 19 0.16363440423800427
3 19 0.06379209793404572
4 19 0.032196581350555684
5 19 0.0042229087258470015
6 19 0.13746602062036514
7 19 0.1690639977368019
8 19 0.042614414870679136
9 19 0.05211201060840804
10 19 0.7937680950776591
11 19 0.4502688023721734
12 19 0.9230817758720818
13 19 0.35863536001449675
14 19 0.34120220925024813
15 19 0.21870042748502608
16 19 0.4775921325129752
17 19 0.6096131814993162
18 19 1.0
19 19 0.20079754619792795

0 18 0.22239274621753236
1 18 0.16363440423800427
2 18 0.7801366009574765
3 18 0.08450308781577177
4 18 0.047595101382758936
5 18 0.20243512016897078
6 18 0.089065931418495
7 18 0.09968838365299569
8 18 0.006658465843958927
9 18 0.022854608334018815
10 18 0.023420484036445168
11 18 0.9230817758720818
12 18 0.2336771293408825
13 18 0.14173140974837217
14 18 0.09642708349781282
15 18 0.7963830694550219
16 18 0.9363870532924716
17 18 0.14411318687520486
18 18 0.0946603669667161
19 18 0.4683285922769029

0 17 0.15043512038264464
1 17 0.06379209793404572
2 17 0.08450308781577177
3 17 0.6621182527020891
4 17 0.07638278354882459
5 17 0.147563867945971
6 17 0.21125315173024295
7 17 0.0558930005288728
8 17 0.034561471268920535
9 17 0.09422024914661828
10 17 0.943504598697619
11 17 0.35863536001449675
12 17 0.14173140974837217
13 17 0.46184676508229755
14 17 0.3469239731407179
15 17 0.07263068038511987
16 17 0.9548505934878746
17 17 0.31753254281868154
18 17 0.7798369927180323
19 17 0.9181836099494428

0 16 0.1436252911624026
1 16 0.032196581350555684
2 16 0.047595101382758936
3 16 0.07638278354882459
4 16 0.8590919007165637
5 16 0.11939745808459849
6 16 0.030160303598248936
7 16 0.06452438495282811
8 16 0.022026783595256928
9 16 0.02897920308423998
10 16 0.26221687010199546
11 16 0.34120220925024813
12 16 0.09642708349781282
13 16 0.3469239731407179
14 16 0.10171093181039144
15 16 0.04908291513085724
16 16 0.9342525088106042
17 16 0.20847878988447227
18 16 0.579401402872282
19 16 0.7833419518349144

0 15 0.14401804272125546
1 15 0.0042229087258470015
2 15 0.20243512016897078
3 15 0.147563867945971
4 15 0.11939745808459849
5 15 0.7694393020464511
6 15 0.05967631371370121
7 15 0.13906388246534063
8 15 0.156642661905622
9 15 0.03275800923100635
10 15 0.6921402480835323
11 15 0.21870042748502608
12 15 0.7963830694550219
13 15 0.07263068038511987
14 15 0.04908291513085724
15 15 0.6644855705490029
16 15 0.2213198218875867
17 15 0.5520051224367811
18 15 0.7226676074485593
19 15 0.4136828161202553

0 14 0.021465956379753275
1 14 0.13746602062036514
2 14 0.089065931418495
3 14 0.21125315173024295
4 14 0.030160303598248936
5 14 0.05967631371370121
6 14 0.8646260714116322
7 14 0.0013915926115381078
8 14 0.06988683581773669
9 14 0.09296819133551922
10 14 0.8342506874230677
11 14 0.4775921325129752
12 14 0.9363870532924716
13 14 0.9548505934878746
14 14 0.9342525088106042
15 14 0.2213198218875867
16 14 0.6826935901162018
17 14 0.08780834029801962
18 14 0.46038973362285973
19 14 0.31156703535245805

0 13 0.0
1 13 0.1690639977368019
2 13 0.09968838365299569
3 13 0.0558930005288728
4 13 0.06452438495282811
5 13 0.13906388246534063
6 13 0.0013915926115381078
7 13 0.849756137413887
8 13 0.04980912085668278
9 13 0.03832690358183464
10 13 0.05329448153563687
11 13 0.6096131814993162
12 13 0.14411318687520486
13 13 0.31753254281868154
14 13 0.20847878988447227
15 13 0.5520051224367811
16 13 0.08780834029801962
17 13 0.09546351911087468
18 13 0.4398097274765787
19 13 0.1746658961497236

0 12 0.0967833851670532
1 12 0.042614414870679136
2 12 0.006658465843958927
3 12 0.034561471268920535
4 12 0.022026783595256928
5 12 0.156642661905622
6 12 0.06988683581773669
7 12 0.04980912085668278
8 12 0.9658245769815925
9 12 0.040253450516354275
10 12 0.3549358546833074
11 12 1.0
12 12 0.0946603669667161
13 12 0.7798369927180323
14 12 0.579401402872282
15 12 0.7226676074485593
16 12 0.46038973362285973
17 12 0.4398097274765787
18 12 0.0
19 12 0.8699158752558098

0 11 0.03330266224267456
1 11 0.05211201060840804
2 11 0.022854608334018815
3 11 0.09422024914661828
4 11 0.02897920308423998
5 11 0.03275800923100635
6 11 0.09296819133551922
7 11 0.03832690358183464
8 11 0.040253450516354275
9 11 0.7762565029456518
10 11 0.3451597215042659
11 11 0.20079754619792795
12 11 0.4683285922769029
13 11 0.9181836099494428
14 11 0.7833419518349144
15 11 0.4136828161202553
16 11 0.31156703535245805
17 11 0.1746658961497236
18 11 0.8699158752558098
19 11 0.4925132179464339

0 10 0.5749336276558924
1 10 0.7937680950776591
2 10 0.023420484036445168
3 10 0.943504598697619
4 10 0.26221687010199546
5 10 0.6921402480835323
6 10 0.8342506874230677
7 10 0.05329448153563687
8 10 0.3549358546833074
9 10 0.3451597215042659
10 10 0.9248772152730266
11 10 0.23581666495796716
12 10 0.003448398322936044
13 10 0.15730647524151956
14 10 0.161184966137795
15 10 0.24250275077955863
16 10 0.11223448909814475
17 10 0.14653847840631196
18 10 0.09585094343995275
19 10 0.1706948865368093

0 9 0.7937680950776591
1 9 0.4502688023721734
2 9 0.9230817758720818
3 9 0.35863536001449675
4 9 0.34120220925024813
5 9 0.21870042748502608
6 9 0.4775921325129752
7 9 0.6096131814993162
8 9 1.0
9 9 0.20079754619792795
10 9 0.23581666495796716
11 9 0.9843063798010248
12 9 0.13318697900371584
13 9 0.21153028917989844
14 9 0.219127905331069
15 9 0.07317506966257331
16 9 0.14968796699008421
17 9 0.0
18 9 0.3206389530498324
19 9 0.054828080651700146

0 8 0.023420484036445168
1 8 0.9230817758720818
2 8 0.2336771293408825
3 8 0.14173140974837217
4 8 0.09642708349781282
5 8 0.7963830694550219
6 8 0.9363870532924716
7 8 0.14411318687520486
8 8 0.0946603669667161
9 8 0.4683285922769029
10 8 0.003448398322936044
11 8 0.13318697900371584
12 8 0.8183433109502413
13 8 0.23954396330240046
14 8 0.063210738009796
15 8 0.2556872854814352
16 8 0.2672687719117764
17 8 0.18128512032798247
18 8 0.2186597163978797
19 8 0.202718805544776

0 7 0.943504598697619
1 7 0.35863536001449675
2 7 0.14173140974837217
3 7 0.46184676508229755
4 7 0.3469239731407179
5 7 0.07263068038511987
6 7 0.9548505934878746
7 7 0.31753254281868154
8 7 0.7798369927180323
9 7 0.9181836099494428
10 7 0.15730647524151956
11 7 0.21153028917989844
12 7 0.23954396330240046
13 7 0.9089797022554718
14 7 0.0729856955762327
15 7 0.12291974209613854
16 7 0.1961581837700572
17 7 0.1123179014597742
18 7 0.1773507412172707
19 7 0.19648905965307484

0 6 0.26221687010199546
1 6 0.34120220925024813
2 6 0.09642708349781282
3 6 0.3469239731407179
4 6 0.10171093181039144
5 6 0.04908291513085724
6 6 0.9342525088106042
7 6 0.20847878988447227
8 6 0.579401402872282
9 6 0.7833419518349144
10 6 0.161184966137795
11 6 0.219127905331069
12 6 0.063210738009796
13 6 0.0729856955762327
14 6 0.9234996506424894
15 6 0.05951930993964474
16 6 0.19279883797606806
17 6 0.13329311262334245
18 6 0.09914111063323915
19 6 0.0902106883396973

0 5 0.6921402480835323
1 5 0.21870042748502608
2 5 0.7963830694550219
3 5 0.07263068038511987
4 5 0.04908291513085724
5 5 0.6644855705490029
6 5 0.2213198218875867
7 5 0.5520051224367811
8 5 0.7226676074485593
9 5 0.4136828161202553
10 5 0.24250275077955863
11 5 0.07317506966257331
12 5 0.2556872854814352
13 5 0.12291974209613854
14 5 0.05951930993964474
15 5 0.9452387638618165
16 5 0.2814544361751638
17 5 0.2811076962392999
18 5 0.11463673072698521
19 5 0.2241399784661144

0 4 0.8342506874230677
1 4 0.4775921325129752
2 4 0.9363870532924716
3 4 0.9548505934878746
4 4 0.9342525088106042
5 4 0.2213198218875867
6 4 0.6826935901162018
7 4 0.08780834029801962
8 4 0.46038973362285973
9 4 0.31156703535245805
10 4 0.11223448909814475
11 4 0.14968796699008421
12 4 0.2672687719117764
13 4 0.1961581837700572
14 4 0.19279883797606806
15 4 0.2814544361751638
16 4 0.9148100712123579
17 4 0.0875383798200486
18 4 0.18831522105976647
19 4 0.13661992015593563

0 3 0.05329448153563687
1 3 0.6096131814993162
2 3 0.14411318687520486
3 3 0.31753254281868154
4 3 0.20847878988447227
5 3 0.5520051224367811
6 3 0.08780834029801962
7 3 0.09546351911087468
8 3 0.4398097274765787
9 3 0.1746658961497236
10 3 0.14653847840631196
11 3 0.0
12 3 0.18128512032798247
13 3 0.1123179014597742
14 3 0.13329311262334245
15 3 0.2811076962392999
16 3 0.0875383798200486
17 3 0.9381651390741252
18 3 0.08206294799820298
19 3 0.167701128582468

0 2 0.3549358546833074
1 2 1.0
2 2 0.0946603669667161
3 2 0.7798369927180323
4 2 0.579401402872282
5 2 0.7226676074485593
6 2 0.46038973362285973
7 2 0.4398097274765787
8 2 0.0
9 2 0.8699158752558098
10 2 0.09585094343995275
11 2 0.3206389530498324
12 2 0.2186597163978797
13 2 0.1773507412172707
14 2 0.09914111063323915
15 2 0.11463673072698521
16 2 0.18831522105976647
17 2 0.08206294799820298
18 2 0.9092853454940582
19 2 0.10575889873091006

0 1 0.3451597215042659
1 1 0.20079754619792795
2 1 0.4683285922769029
3 1 0.9181836099494428
4 1 0.7833419518349144
5 1 0.4136828161202553
6 1 0.31156703535245805
7 1 0.1746658961497236
8 1 0.8699158752558098
9 1 0.4925132179464339
10 1 0.1706948865368093
11 1 0.054828080651700146
12 1 0.202718805544776
13 1 0.19648905965307484
14 1 0.0902106883396973
15 1 0.2241399784661144
16 1 0.13661992015593563
17 1 0.167701128582468
18 1 0.10575889873091006
19 1 1.0



==> matrices/particular/non_ideal1.mat.txt <==
0 20 0.8945323651014191
1 20 0.11113065443105494
2 20 0.10609257756973367
3 20 0.10886980096803002
4 20 0.1129916266191759
5 20 0.11747097891687104
6 20 0.0675243999156292
7 20 0.1118209294239112
8 20 0.11781852257095196
9 20 0.10305447563201088
10 20 0.9098056216442081
11 20 0.10810944868696648
12 20 0.0926901373044277
13 20 0.1596230388983415
14 20 0.10509077274627582
15 20 0.08405731250582643
16 20 0.11690934843537482
17 20 0.1108269324672761
18 20 0.08968265173554256
19 20 0.09584901614543558

0 19 0.11113065443105494
1 19 0.9065623901727268
2 19 0.10690667064380106
3 19 0.09922792745058354
4 19 0.10389052497458094
5 19 0.1093779206644147
6 19 0.06939877863238106
7 19 0.1092167405578934
8 19 0.1432797552625167
9 19 0.0539435432126806
10 19 0.10810944868696648
11 19 0.9096597986463603
12 19 0.11936934726825783
13 19 0.1108111319438048
14 19 0.1032547571959376
15 19 0.09522452290088705
16 19 0.07655831215758707
17 19 0.11823782013112324
18 19 0.046976378268888064
19 19 0.11213847041396191

0 18 0.10609257756973367
1 18 0.10690667064380106
2 18 0.8921734152133309
3 18 0.09387620896095471
4 18 0.1082259166417973
5 18 0.10272952853852553
6 18 0.08879370387583069
7 18 0.0988433589580411
8 18 0.060452648459230526
9 18 0.1302366825890576
10 18 0.0926901373044277
11 18 0.11936934726825783
12 18 0.8789957164472436
13 18 0.09882663016648394
14 18 0.078527768124061
15 18 0.048236371620747245
16 18 0.1306570286576158
17 18 0.13709979701136452
18 18 0.10216546307082161
19 18 0.10009538485717133

0 17 0.10886980096803002
1 17 0.09922792745058354
2 17 0.09387620896095471
3 17 0.9040978132607626
4 17 0.1274512185188419
5 17 0.08360529517103257
6 17 0.11754178875533308
7 17 0.09333846852519712
8 17 0.08956069045605873
9 17 0.10593938321980957
10 17 0.1596230388983415
11 17 0.1108111319438048
12 17 0.09882663016648394
13 17 0.9014481652197464
14 17 0.10514844929696379
15 17 0.08237014335730766
16 17 0.1148124710478743
17 17 0.09054736909732596
18 17 0.09911153169622262
19 17 0.13227487369429858

0 16 0.1129916266191759
1 16 0.10389052497458094
2 16 0.1082259166417973
3 16 0.1274512185188419
4 16 0.9041796595292517
5 16 0.10799823195554427
6 16 0.0735461028069017
7 16 0.10979758078111855
8 16 0.12445638931242942
9 16 0.11945127916413123
10 16 0.10509077274627582
11 16 0.1032547571959376
12 16 0.078527768124061
13 16 0.10514844929696379
14 16 0.9069574300230758
15 16 0.11301321091369865
16 16 0.060432086167109655
17 16 0.11527230202111508
18 16 0.13249399266537068
19 16 0.08486617923845605

0 15 0.11747097891687104
1 15 0.1093779206644147
2 15 0.10272952853852553
3 15 0.08360529517103257
4 15 0.10799823195554427
5 15 0.8750550691475762
6 15 0.10419775533335447
7 15 0.12136330115064324
8 15 0.08777259567738067
9 15 0.07346634299886297
10 15 0.08405731250582643
11 15 0.09522452290088705
12 15 0.048236371620747245
13 15 0.08237014335730766
14 15 0.11301321091369865
15 15 0.8838378491793073
16 15 0.14148219952281407
17 15 0.09990106952159436
18 15 0.10698040291849442
19 15 0.10630553140374752

0 14 0.0675243999156292
1 14 0.06939877863238106
2 14 0.08879370387583069
3 14 0.11754178875533308
4 14 0.0735461028069017
5 14 0.10419775533335447
6 14 0.8960398342622277
7 14 0.1034409196499826
8 14 0.11919864423104273
9 14 0.09849257455153645
10 14 0.11690934843537482
11 14 0.07655831215758707
12 14 0.1306570286576158
13 14 0.1148124710478743
14 14 0.060432086167109655
15 14 0.14148219952281407
16 14 0.9155163686131695
17 14 0.09563844959190698
18 14 0.11090789845138185
19 14 0.1103331140675183

0 13 0.1118209294239112
1 13 0.1092167405578934
2 13 0.0988433589580411
3 13 0.09333846852519712
4 13 0.10979758078111855
5 13 0.12136330115064324
6 13 0.1034409196499826
7 13 0.8838175638176611
8 13 0.09713590218873311
9 13 0.10418142863244997
10 13 0.1108269324672761
11 13 0.11823782013112324
12 13 0.13709979701136452
13 13 0.09054736909732596
14 13 0.11527230202111508
15 13 0.09990106952159436
16 13 0.09563844959190698
17 13 0.9083302663222702
18 13 0.11390575026549732
19 13 0.11230462239829977

0 12 0.11781852257095196
1 12 0.1432797552625167
2 12 0.060452648459230526
3 12 0.08956069045605873
4 12 0.12445638931242942
5 12 0.08777259567738067
6 12 0.11919864423104273
7 12 0.09713590218873311
8 12 0.882978383086335
9 12 0.08171695491187829
10 12 0.08968265173554256
11 12 0.046976378268888064
12 12 0.10216546307082161
13 12 0.09911153169622262
14 12 0.13249399266537068
15 12 0.10698040291849442
16 12 0.11090789845138185
17 12 0.11390575026549732
18 12 0.8907495578639625
19 12 0.10305632120898597

0 11 0.10305447563201088
1 11 0.0539435432126806
2 11 0.1302366825890576
3 11 0.10593938321980957
4 11 0.11945127916413123
5 11 0.07346634299886297
6 11 0.09849257455153645
7 11 0.10418142863244997
8 11 0.08171695491187829
9 11 0.8934241686106996
10 11 0.09584901614543558
11 11 0.11213847041396191
12 11 0.10009538485717133
13 11 0.13227487369429858
14 11 0.08486617923845605
15 11 0.10630553140374752
16 11 0.1103331140675183
17 11 0.11230462239829977
18 11 0.10305632120898597
19 11 0.9323764322152404

0 10 0.9098056216442081
1 10 0.10810944868696648
2 10 0.0926901373044277
3 10 0.1596230388983415
4 10 0.10509077274627582
5 10 0.08405731250582643
6 10 0.11690934843537482
7 10 0.1108269324672761
8 10 0.08968265173554256
9 10 0.09584901614543558
10 10 0.8851147739823144
11 10 0.13442212756412036
12 10 0.11307230469685872
13 10 0.10894307801829639
14 10 0.10171912129927145
15 10 0.10162486863493131
16 10 0.14215357541436285
17 10 0.12723124992232213
18 10 0.12582799790264101
19 10 0.10189659442529911

0 9 0.10810944868696648
1 9 0.9096597986463603
2 9 0.11936934726825783
3 9 0.1108111319438048
4 9 0.1032547571959376
5 9 0.09522452290088705
6 9 0.07655831215758707
7 9 0.11823782013112324
8 9 0.046976378268888064
9 9 0.11213847041396191
10 9 0.13442212756412036
11 9 0.8972382314956264
12 9 0.11652744433610539
13 9 0.05689467930907539
14 9 0.07173472328997407
15 9 0.0795547449237691
16 9 0.15654399737014957
17 9 0.09868177571859202
18 9 0.11106572867510023
19 9 0.12390610093096394

0 8 0.0926901373044277
1 8 0.11936934726825783
2 8 0.8789957164472436
3 8 0.09882663016648394
4 8 0.078527768124061
5 8 0.048236371620747245
6 8 0.1306570286576158
7 8 0.13709979701136452
8 8 0.10216546307082161
9 8 0.10009538485717133
10 8 0.11307230469685872
11 8 0.11652744433610539
12 8 0.9056019314390713
13 8 0.09433976038557995
14 8 0.09779716563085698
15 8 0.10192716805452824
16 8 0.10455598011774209
17 8 0.08791438716359044
18 8 0.1265259989368425
19 8 0.10921198577490485

0 7 0.1596230388983415
1 7 0.1108111319438048
2 7 0.09882663016648394
3 7 0.9014481652197464
4 7 0.10514844929696379
5 7 0.08237014335730766
6 7 0.1148124710478743
7 7 0.09054736909732596
8 7 0.09911153169622262
9 7 0.13227487369429858
10 7 0.10894307801829639
11 7 0.05689467930907539
12 7 0.09433976038557995
13 7 0.9103065384750598
14 7 0.060257591077064555
15 7 0.09226709600083743
16 7 0.10105839775072495
17 7 0.0917691530989224
18 7 0.0781859783277846
19 7 0.09779054635716421

0 6 0.10509077274627582
1 6 0.1032547571959376
2 6 0.078527768124061
3 6 0.10514844929696379
4 6 0.9069574300230758
5 6 0.11301321091369865
6 6 0.060432086167109655
7 6 0.11527230202111508
8 6 0.13249399266537068
9 6 0.08486617923845605
10 6 0.10171912129927145
11 6 0.07173472328997407
12 6 0.09779716563085698
13 6 0.060257591077064555
14 6 0.9244213013946645
15 6 0.0940147283575578
16 6 0.13230202384700657
17 6 0.11659041640431575
18 6 0.09612977664233628
19 6 0.13353892921131166

0 5 0.08405731250582643
1 5 0.09522452290088705
2 5 0.048236371620747245
3 5 0.08237014335730766
4 5 0.11301321091369865
5 5 0.8838378491793073
6 5 0.14148219952281407
7 5 0.09990106952159436
8 5 0.10698040291849442
9 5 0.10630553140374752
10 5 0.10162486863493131
11 5 0.0795547449237691
12 5 0.10192716805452824
13 5 0.09226709600083743
14 5 0.0940147283575578
15 5 0.9003651910518516
16 5 0.09834400133390894
17 5 0.1312928850336731
18 5 0.11948302161832369
19 5 0.08556678337517487

0 4 0.11690934843537482
1 4 0.07655831215758707
2 4 0.1306570286576158
3 4 0.1148124710478743
4 4 0.060432086167109655
5 4 0.14148219952281407
6 4 0.9155163686131695
7 4 0.09563844959190698
8 4 0.11090789845138185
9 4 0.1103331140675183
10 4 0.14215357541436285
11 4 0.15654399737014957
12 4 0.10455598011774209
13 4 0.10105839775072495
14 4 0.13230202384700657
15 4 0.09834400133390894
16 4 0.9208487472310566
17 4 0.09346222634174246
18 4 0.10051686531869237
19 4 0.09959566308995463

0 3 0.1108269324672761
1 3 0.11823782013112324
2 3 0.13709979701136452
3 3 0.09054736909732596
4 3 0.11527230202111508
5 3 0.09990106952159436
6 3 0.09563844959190698
7 3 0.9083302663222702
8 3 0.11390575026549732
9 3 0.11230462239829977
10 3 0.12723124992232213
11 3 0.09868177571859202
12 3 0.08791438716359044
13 3 0.0917691530989224
14 3 0.11659041640431575
15 3 0.1312928850336731
16 3 0.09346222634174246
17 3 0.8601793987963935
18 3 0.06529388115284532
19 3 0.13564167479496284

0 2 0.08968265173554256
1 2 0.046976378268888064
2 2 0.10216546307082161
3 2 0.09911153169622262
4 2 0.13249399266537068
5 2 0.10698040291849442
6 2 0.11090789845138185
7 2 0.11390575026549732
8 2 0.8907495578639625
9 2 0.10305632120898597
10 2 0.12582799790264101
11 2 0.11106572867510023
12 2 0.1265259989368425
13 2 0.0781859783277846
14 2 0.09612977664233628
15 2 0.11948302161832369
16 2 0.10051686531869237
17 2 0.06529388115284532
18 2 0.8900489569288628
19 2 0.10819003152511304

0 1 0.09584901614543558
1 1 0.11213847041396191
2 1 0.10009538485717133
3 1 0.13227487369429858
4 1 0.08486617923845605
5 1 0.10630553140374752
6 1 0.1103331140675183
7 1 0.11230462239829977
8 1 0.10305632120898597
9 1 0.9323764322152404
10 1 0.10189659442529911
11 1 0.12390610093096394
12 1 0.10921198577490485
13 1 0.09779054635716421
14 1 0.13353892921131166
15 1 0.08556678337517487
16 1 0.09959566308995463
17 1 0.13564167479496284
18 1 0.10819003152511304
19 1 0.9028507908720009



==> matrices/particular/non_ideal2.mat.txt <==
0 20 0.8865123126099147
1 20 0.12267555494313159
2 20 0.11630807114112142
3 20 0.09636502401395994
4 20 0.09827595180206161
5 20 0.10352522836617556
6 20 0.09689807321297735
7 20 0.11124356266962182
8 20 0.13718863810970922
9 20 0.10550823573810855
10 20 0.520242992250181
11 20 0.4589577348838942
12 20 0.5063264692363828
13 20 0.5083968146684055
14 20 0.4997863216458107
15 20 0.4849428663123837
16 20 0.49040771899648433
17 20 0.547375901273841
18 20 0.4966253852935837
19 20 0.494527539952548

0 19 0.12267555494313159
1 19 0.9075966456192884
2 19 0.09720846218680984
3 19 0.08110740135107122
4 19 0.10206128190692208
5 19 0.10112640309842034
6 19 0.10916500386337688
7 19 0.10977436927732627
8 19 0.0570067758823203
9 19 0.10491593798143155
10 19 0.4589577348838942
11 19 0.48826638789595994
12 19 0.4956862558869797
13 19 0.5413422086028565
14 19 0.5226061481159464
15 19 0.4774170226188524
16 19 0.5220989813741143
17 19 0.49386222976874655
18 19 0.4474137182939464
19 19 0.4994761623364324

0 18 0.11630807114112142
1 18 0.09720846218680984
2 18 0.9498166375115521
3 18 0.09549276148868246
4 18 0.07722022849958088
5 18 0.0950008142219389
6 18 0.09635314120065101
7 18 0.12225116675479426
8 18 0.09000687758438014
9 18 0.11373662895185321
10 18 0.5063264692363828
11 18 0.4956862558869797
12 18 0.5268898017925233
13 18 0.4930312422636839
14 18 0.509921804094683
15 18 0.5551071650804318
16 18 0.49607771335010237
17 18 0.5292056079328996
18 18 0.4861747966026901
19 18 0.5139305628378009

0 17 0.09636502401395994
1 17 0.08110740135107122
2 17 0.09549276148868246
3 17 0.9099353770644331
4 17 0.10505953440700394
5 17 0.07210010454798407
6 17 0.11618655853649977
7 17 0.11983082477079977
8 17 0.10300128210599153
9 17 0.08272045577695196
10 17 0.5083968146684055
11 17 0.5413422086028565
12 17 0.4930312422636839
13 17 0.5224082963798644
14 17 0.5073213586081845
15 17 0.5372729003537985
16 17 0.46087441519124156
17 17 0.4727709330537604
18 17 0.47870549880960095
19 17 0.49706399423792796

0 16 0.09827595180206161
1 16 0.10206128190692208
2 16 0.07722022849958088
3 16 0.10505953440700394
4 16 0.9061939740495472
5 16 0.07774385788354893
6 16 0.05990581505185583
7 16 0.1017137964242187
8 16 0.11668368328315133
9 16 0.06183787023610835
10 16 0.4997863216458107
11 16 0.5226061481159464
12 16 0.509921804094683
13 16 0.5073213586081845
14 16 0.49499451250705623
15 16 0.5100104611894412
16 16 0.4759253360151717
17 16 0.446769395552009
18 16 0.47236699535203186
19 16 0.5362672441221807

0 15 0.10352522836617556
1 15 0.10112640309842034
2 15 0.0950008142219389
3 15 0.07210010454798407
4 15 0.07774385788354893
5 15 0.9076180715497878
6 15 0.10814669312813047
7 15 0.08267199053833535
8 15 0.1094765712270265
9 15 0.14124847702449264
10 15 0.4849428663123837
11 15 0.4774170226188524
12 15 0.5551071650804318
13 15 0.5372729003537985
14 15 0.5100104611894412
15 15 0.5076381015785013
16 15 0.4424669370266153
17 15 0.5002043719172731
18 15 0.47881681407330945
19 15 0.49144508407842463

0 14 0.09689807321297735
1 14 0.10916500386337688
2 14 0.09635314120065101
3 14 0.11618655853649977
4 14 0.05990581505185583
5 14 0.10814669312813047
6 14 0.8807074510798796
7 14 0.11421064609563801
8 14 0.07524364563137426
9 14 0.0968787830559111
10 14 0.49040771899648433
11 14 0.5220989813741143
12 14 0.49607771335010237
13 14 0.46087441519124156
14 14 0.4759253360151717
15 14 0.4424669370266153
16 14 0.50714065538063
17 14 0.5412799323848488
18 14 0.49906558621132974
19 14 0.4936341196494063

0 13 0.11124356266962182
1 13 0.10977436927732627
2 13 0.12225116675479426
3 13 0.11983082477079977
4 13 0.1017137964242187
5 13 0.08267199053833535
6 13 0.11421064609563801
7 13 0.9153071554035815
8 13 0.09913230417071624
9 13 0.09717042526188374
10 13 0.547375901273841
11 13 0.49386222976874655
12 13 0.5292056079328996
13 13 0.4727709330537604
14 13 0.446769395552009
15 13 0.5002043719172731
16 13 0.5412799323848488
17 13 0.4660108392307154
18 13 0.5000463534506414
19 13 0.4790788272534448

0 12 0.13718863810970922
1 12 0.0570067758823203
2 12 0.09000687758438014
3 12 0.10300128210599153
4 12 0.11668368328315133
5 12 0.1094765712270265
6 12 0.07524364563137426
7 12 0.09913230417071624
8 12 0.9250383011392741
9 12 0.07805278598195509
10 12 0.4966253852935837
11 12 0.4474137182939464
12 12 0.4861747966026901
13 12 0.47870549880960095
14 12 0.47236699535203186
15 12 0.47881681407330945
16 12 0.49906558621132974
17 12 0.5000463534506414
18 12 0.47271167859694885
19 12 0.4764000218667679

0 11 0.10550823573810855
1 11 0.10491593798143155
2 11 0.11373662895185321
3 11 0.08272045577695196
4 11 0.06183787023610835
5 11 0.14124847702449264
6 11 0.0968787830559111
7 11 0.09717042526188374
8 11 0.07805278598195509
9 11 0.9339160157414921
10 11 0.494527539952548
11 11 0.4994761623364324
12 11 0.5139305628378009
13 11 0.49706399423792796
14 11 0.5362672441221807
15 11 0.49144508407842463
16 11 0.4936341196494063
17 11 0.4790788272534448
18 11 0.4764000218667679
19 11 0.5171329562289765

0 10 0.520242992250181
1 10 0.4589577348838942
2 10 0.5063264692363828
3 10 0.5083968146684055
4 10 0.4997863216458107
5 10 0.4849428663123837
6 10 0.49040771899648433
7 10 0.547375901273841
8 10 0.4966253852935837
9 10 0.494527539952548
10 10 0.4994183883847857
11 10 0.4732392250811314
12 10 0.49516100931416923
13 10 0.5115442047528594
14 10 0.48032414103800936
15 10 0.5177200907690807
16 10 0.51781021070375
17 10 0.5151631987874419
18 10 0.5079613764446711
19 10 0.4682009204757719

0 9 0.4589577348838942
1 9 0.48826638789595994
2 9 0.4956862558869797
3 9 0.5413422086028565
4 9 0.5226061481159464
5 9 0.4774170226188524
6 9 0.5220989813741143
7 9 0.49386222976874655
8 9 0.4474137182939464
9 9 0.4994761623364324
10 9 0.4732392250811314
11 9 0.48808975390361536
12 9 0.5173840997121387
13 9 0.47979259178776035
14 9 0.5038748633847302
15 9 0.504501016763019
16 9 0.49619113470529047
17 9 0.46564089666165204
18 9 0.5095752590112215
19 9 0.5093755790428676

0 8 0.5063264692363828
1 8 0.4956862558869797
2 8 0.5268898017925233
3 8 0.4930312422636839
4 8 0.509921804094683
5 8 0.5551071650804318
6 8 0.49607771335010237
7 8 0.5292056079328996
8 8 0.4861747966026901
9 8 0.5139305628378009
10 8 0.49516100931416923
11 8 0.5173840997121387
12 8 0.49582503345336343
13 8 0.46877205568964014
14 8 0.5235732122454476
15 8 0.5013575747313607
16 8 0.46821395351001677
17 8 0.49524157074403125
18 8 0.5105733155743775
19 8 0.490929909284046

0 7 0.5083968146684055
1 7 0.5413422086028565
2 7 0.4930312422636839
3 7 0.5224082963798644
4 7 0.5073213586081845
5 7 0.5372729003537985
6 7 0.46087441519124156
7 7 0.4727709330537604
8 7 0.47870549880960095
9 7 0.49706399423792796
10 7 0.5115442047528594
11 7 0.47979259178776035
12 7 0.46877205568964014
13 7 0.4925750231317004
14 7 0.49265614740431785
15 7 0.5236279587856473
16 7 0.4633418962019314
17 7 0.5051071974715612
18 7 0.48720492877416993
19 7 0.506579114386101

0 6 0.4997863216458107
1 6 0.5226061481159464
2 6 0.509921804094683
3 6 0.5073213586081845
4 6 0.49499451250705623
5 6 0.5100104611894412
6 6 0.4759253360151717
7 6 0.446769395552009
8 6 0.47236699535203186
9 6 0.5362672441221807
10 6 0.48032414103800936
11 6 0.5038748633847302
12 6 0.5235732122454476
13 6 0.49265614740431785
14 6 0.4537349254233117
15 6 0.4890049130098862
16 6 0.522451121191503
17 6 0.4793340631030486
18 6 0.4516066195497702
19 6 0.4665044665176289

0 5 0.4849428663123837
1 5 0.4774170226188524
2 5 0.5551071650804318
3 5 0.5372729003537985
4 5 0.5100104611894412
5 5 0.5076381015785013
6 5 0.4424669370266153
7 5 0.5002043719172731
8 5 0.47881681407330945
9 5 0.49144508407842463
10 5 0.5177200907690807
11 5 0.504501016763019
12 5 0.5013575747313607
13 5 0.5236279587856473
14 5 0.4890049130098862
15 5 0.5259117367191576
16 5 0.4716963824542041
17 5 0.4739565349142454
18 5 0.5208222394253283
19 5 0.500444644931324

0 4 0.49040771899648433
1 4 0.5220989813741143
2 4 0.49607771335010237
3 4 0.46087441519124156
4 4 0.4759253360151717
5 4 0.4424669370266153
6 4 0.50714065538063
7 4 0.5412799323848488
8 4 0.49906558621132974
9 4 0.4936341196494063
10 4 0.51781021070375
11 4 0.49619113470529047
12 4 0.46821395351001677
13 4 0.4633418962019314
14 4 0.522451121191503
15 4 0.4716963824542041
16 4 0.5137658009683629
17 4 0.5136698358333351
18 4 0.5501238387096903
19 4 0.4922321213249066

0 3 0.547375901273841
1 3 0.49386222976874655
2 3 0.5292056079328996
3 3 0.4727709330537604
4 3 0.446769395552009
5 3 0.5002043719172731
6 3 0.5412799323848488
7 3 0.4660108392307154
8 3 0.5000463534506414
9 3 0.4790788272534448
10 3 0.5151631987874419
11 3 0.46564089666165204
12 3 0.49524157074403125
13 3 0.5051071974715612
14 3 0.4793340631030486
15 3 0.4739565349142454
16 3 0.5136698358333351
17 3 0.48625411409361885
18 3 0.49235297688720386
19 3 0.4642990606181561

0 2 0.4966253852935837
1 2 0.4474137182939464
2 2 0.4861747966026901
3 2 0.47870549880960095
4 2 0.47236699535203186
5 2 0.47881681407330945
6 2 0.49906558621132974
7 2 0.5000463534506414
8 2 0.47271167859694885
9 2 0.4764000218667679
10 2 0.5079613764446711
11 2 0.5095752590112215
12 2 0.5105733155743775
13 2 0.48720492877416993
14 2 0.4516066195497702
15 2 0.5208222394253283
16 2 0.5501238387096903
17 2 0.49235297688720386
18 2 0.49750717371267006
19 2 0.49171026224415726

0 1 0.494527539952548
1 1 0.4994761623364324
2 1 0.5139305628378009
3 1 0.49706399423792796
4 1 0.5362672441221807
5 1 0.49144508407842463
6 1 0.4936341196494063
7 1 0.4790788272534448
8 1 0.4764000218667679
9 1 0.5171329562289765
10 1 0.4682009204757719
11 1 0.5093755790428676
12 1 0.490929909284046
13 1 0.506579114386101
14 1 0.4665044665176289
15 1 0.500444644931324
16 1 0.4922321213249066
17 1 0.4642990606181561
18 1 0.49171026224415726
19 1 0.49808526979834195



==> matrices/particular/nonideal_matrices.txt <==
0 8 1.0
1 8 0.0371571278889582
2 8 0.008395308017996733
3 8 0.048507101553958556
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0

0 7 0.0371571278889582
1 7 0.8252726773074933
2 7 0.13840536216261667
3 7 0.0
4 7 0.0
5 7 1.0
6 7 0.0
7 7 0.0

0 6 0.008395308017996733
1 6 0.13840536216261667
2 6 0.7900222783935824
3 6 0.11958098934907212
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0

0 5 0.048507101553958556
1 5 0.0
2 5 0.11958098934907212
3 5 0.7466520524552286
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 1.0
5 4 0.0371571278889582
6 4 0.008395308017996733
7 4 0.048507101553958556

0 3 0.0
1 3 1.0
2 3 0.0
3 3 0.0
4 3 0.0371571278889582
5 3 0.8252726773074933
6 3 0.13840536216261667
7 3 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.008395308017996733
5 2 0.13840536216261667
6 2 0.7900222783935824
7 2 0.11958098934907212

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.048507101553958556
5 1 0.0
6 1 0.11958098934907212
7 1 0.7466520524552286


==> matrices/particular/nonideal_matrices_1.txt <==
0 30 0.900174844458941
1 30 0.06538859267941333
2 30 0.040452050591506736
3 30 0.07522903731274005
4 30 0.060065564285005243
5 30 0.22940863995306005
6 30 0.016984377613068088
7 30 0.08162664094998279
8 30 0.14710085681996424
9 30 0.22028926857044454
10 30 0.1403209440030852
11 30 0.10987923090949867
12 30 0.2059034024099319
13 30 0.3463908641150399
14 30 0.11021480508142545
15 30 0.8101348196859267
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0

0 29 0.06538859267941333
1 29 0.748685986807484
2 29 0.15317096759931131
3 29 0.03317330562088409
4 29 0.415178228547311
5 29 0.14135955755387924
6 29 0.07221304219436604
7 29 0.19590638129592572
8 29 0.15567771902576258
9 29 0.26129908305611227
10 29 0.2645195624357583
11 29 0.033490884875536794
12 29 0.259999840730483
13 29 0.21668114881391426
14 29 0.05794003697044215
15 29 0.0
16 29 0.7159146734558295
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0

0 28 0.040452050591506736
1 28 0.15317096759931131
2 28 0.7181238367044679
3 28 0.1368502074023069
4 28 0.03095705532514497
5 28 0.1929591331777291
6 28 0.08627060042781619
7 28 0.13401831073740395
8 28 0.22486368998738515
9 28 0.2590845636377813
10 28 0.18056384194911992
11 28 0.11874647911898958
12 28 0.15673249782821574
13 28 0.12111643117005615
14 28 0.13352256620162314
15 28 0.0
16 28 0.0
17 28 0.5821074829005746
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0

0 27 0.07522903731274005
1 27 0.03317330562088409
2 27 0.1368502074023069
3 27 0.6805217840761609
4 27 0.0
5 27 0.06381270290884763
6 27 0.18745735245521172
7 27 0.22841714348347208
8 27 0.15053978764714668
9 27 0.1267130385694
10 27 0.07463598125047285
11 27 0.19866666723929724
12 27 0.14315497457935358
13 27 0.14197283357614196
14 27 0.20919749266556045
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.8641678657119267
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0

0 26 0.060065564285005243
1 26 0.415178228547311
2 26 0.03095705532514497
3 26 0.0
4 26 0.9862136423854536
5 26 0.02895780751480961
6 26 0.015231128280767049
7 26 0.17235446496115941
8 26 0.11326686930996088
9 26 0.26108104943402977
10 26 0.25016655011379324
11 26 0.011775919643242186
12 26 0.19816167217779715
13 26 0.1460952924623854
14 26 0.04526034109292964
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.9956269038745573
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0

0 25 0.22940863995306005
1 25 0.14135955755387924
2 25 0.1929591331777291
3 25 0.06381270290884763
4 25 0.02895780751480961
5 25 0.5466035355074575
6 25 0.11986154504590939
7 25 0.10820357440078529
8 25 0.23456344781836969
9 25 0.17583970058131412
10 25 0.16229799702475947
11 25 0.20135159508979286
12 25 0.2088815725965425
13 25 0.18926667411770431
14 25 0.12382693719169367
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.8272236155304825
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0

0 24 0.016984377613068088
1 24 0.07221304219436604
2 24 0.08627060042781619
3 24 0.18745735245521172
4 24 0.015231128280767049
5 24 0.11986154504590939
6 24 0.8689075429503087
7 24 0.2722750701327565
8 24 0.18242219856846803
9 24 0.03260232797276583
10 24 0.12178828116631343
11 24 0.2254634734613922
12 24 0.15438758495712515
13 24 0.04935309304661261
14 24 0.09420050638927811
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.8141508300178183
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0

0 23 0.08162664094998279
1 23 0.19590638129592572
2 23 0.13401831073740395
3 23 0.22841714348347208
4 23 0.17235446496115941
5 23 0.10820357440078529
6 23 0.2722750701327565
7 23 0.7987004389341388
8 23 0.32936885074837613
9 23 0.07312347579960914
10 23 0.2502906698495705
11 23 0.14258869910826058
12 23 0.20277113749218192
13 23 0.12159398921033479
14 23 0.2965007674538338
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.9458764932367743
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0

0 22 0.14710085681996424
1 22 0.15567771902576258
2 22 0.22486368998738515
3 22 0.15053978764714668
4 22 0.11326686930996088
5 22 0.23456344781836969
6 22 0.18242219856846803
7 22 0.32936885074837613
8 22 1.0
9 22 0.24159984856363423
10 22 0.41218532978920136
11 22 0.3383406964445593
12 22 0.496523996173673
13 22 0.3222872223370895
14 22 0.4759628585446167
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.5355417712971455
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0

0 21 0.22028926857044454
1 21 0.26129908305611227
2 21 0.2590845636377813
3 21 0.1267130385694
4 21 0.26108104943402977
5 21 0.17583970058131412
6 21 0.03260232797276583
7 21 0.07312347579960914
8 21 0.24159984856363423
9 21 0.9682947304745358
10 21 0.23365103877173343
11 21 0.07034691306873717
12 21 0.45274071524969545
13 21 0.2547446197398583
14 21 0.093254445514638
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.7717129698164995
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0

0 20 0.1403209440030852
1 20 0.2645195624357583
2 20 0.18056384194911992
3 20 0.07463598125047285
4 20 0.25016655011379324
5 20 0.16229799702475947
6 20 0.12178828116631343
7 20 0.2502906698495705
8 20 0.41218532978920136
9 20 0.23365103877173343
10 20 0.7439069201814301
11 20 0.12172823545910219
12 20 0.3438139652098805
13 20 0.24952289783537387
14 20 0.21838823064451263
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.7958718390055541
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0

0 19 0.10987923090949867
1 19 0.033490884875536794
2 19 0.11874647911898958
3 19 0.19866666723929724
4 19 0.011775919643242186
5 19 0.20135159508979286
6 19 0.2254634734613922
7 19 0.14258869910826058
8 19 0.3383406964445593
9 19 0.07034691306873717
10 19 0.12172823545910219
11 19 0.8305966310188696
12 19 0.15463048396899623
13 19 0.18151621339139243
14 19 0.3301277472880244
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.5874693617159397
27 19 0.0
28 19 0.0
29 19 0.0

0 18 0.2059034024099319
1 18 0.259999840730483
2 18 0.15673249782821574
3 18 0.14315497457935358
4 18 0.19816167217779715
5 18 0.2088815725965425
6 18 0.15438758495712515
7 18 0.20277113749218192
8 18 0.496523996173673
9 18 0.45274071524969545
10 18 0.3438139652098805
11 18 0.15463048396899623
12 18 0.8385621443871212
13 18 0.31149779046667425
14 18 0.1979966577958729
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.5435740474213531
28 18 0.0
29 18 0.0

0 17 0.3463908641150399
1 17 0.21668114881391426
2 17 0.12111643117005615
3 17 0.14197283357614196
4 17 0.1460952924623854
5 17 0.18926667411770431
6 17 0.04935309304661261
7 17 0.12159398921033479
8 17 0.3222872223370895
9 17 0.2547446197398583
10 17 0.24952289783537387
11 17 0.18151621339139243
12 17 0.31149779046667425
13 17 0.716297070289394
14 17 0.23474450489733795
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.9942492163012455
29 17 0.0

0 16 0.11021480508142545
1 16 0.05794003697044215
2 16 0.13352256620162314
3 16 0.20919749266556045
4 16 0.04526034109292964
5 16 0.12382693719169367
6 16 0.09420050638927811
7 16 0.2965007674538338
8 16 0.4759628585446167
9 16 0.093254445514638
10 16 0.21838823064451263
11 16 0.3301277472880244
12 16 0.1979966577958729
13 16 0.23474450489733795
14 16 0.8320912316711339
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.741199829684472

0 15 0.8101348196859267
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.9607165562144071
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0

0 14 0.0
1 14 0.7159146734558295
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.9528253979559901
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0

0 13 0.0
1 13 0.0
2 13 0.5821074829005746
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.8426711626939417
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0

0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.8641678657119267
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.8873462201324667
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0

0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.9956269038745573
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.8370830000746934
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0

0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.8272236155304825
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.969465436574092
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0

0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.8141508300178183
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.6314559755986731
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0

0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.9458764932367743
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.6136010968905558
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0

0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.5355417712971455
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.6647043971325376
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.7717129698164995
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 0.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.7519700242680323
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.7958718390055541
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.8359865434916961
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.5874693617159397
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 0.0
22 4 0.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.5397233291619811
27 4 0.0
28 4 0.0
29 4 0.0

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.5435740474213531
13 3 0.0
14 3 0.0
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 0.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.9762491644155291
28 3 0.0
29 3 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.9942492163012455
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 0.0
24 2 0.0
25 2 0.0
26 2 0.0
27 2 0.0
28 2 0.9519498670376405
29 2 0.0

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.741199829684472
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 0.0
25 1 0.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.9455278565019624



==> matrices/particular/nonideal_matrices_2.txt <==
0 30 0.900174844458941
1 30 0.06538859267941333
2 30 0.040452050591506736
3 30 0.07522903731274005
4 30 0.060065564285005243
5 30 0.22940863995306005
6 30 0.016984377613068088
7 30 0.08162664094998279
8 30 0.14710085681996424
9 30 0.22028926857044454
10 30 0.1403209440030852
11 30 0.10987923090949867
12 30 0.2059034024099319
13 30 0.3463908641150399
14 30 0.11021480508142545
15 30 0.3588804340063194
16 30 0.5896262468826252
17 30 0.9493950773302906
18 30 0.6600748652311775
19 30 0.7883374991657477
20 30 0.9729971509129781
21 30 0.879146676528794
22 30 0.3925487740537278
23 30 0.29867843280624307
24 30 0.9766649853599806
25 30 0.9364062123191831
26 30 0.3701991516066858
27 30 0.7589936432746461
28 30 0.1408452678332539
29 30 0.9798367924161632

0 29 0.06538859267941333
1 29 0.748685986807484
2 29 0.15317096759931131
3 29 0.03317330562088409
4 29 0.415178228547311
5 29 0.14135955755387924
6 29 0.07221304219436604
7 29 0.19590638129592572
8 29 0.15567771902576258
9 29 0.26129908305611227
10 29 0.2645195624357583
11 29 0.033490884875536794
12 29 0.259999840730483
13 29 0.21668114881391426
14 29 0.05794003697044215
15 29 0.5896262468826252
16 29 0.4721454228249803
17 29 0.34562460087051894
18 29 0.32452950758360444
19 29 0.8364997126288826
20 29 0.28578012176681733
21 29 0.28710337319896595
22 29 0.10609184241412128
23 29 0.008348932175249013
24 29 0.15533084966951605
25 29 0.7211941041099518
26 29 0.7398588833082874
27 29 0.3525862595588407
28 29 0.9161852792120153
29 29 0.6900767407024261

0 28 0.040452050591506736
1 28 0.15317096759931131
2 28 0.7181238367044679
3 28 0.1368502074023069
4 28 0.03095705532514497
5 28 0.1929591331777291
6 28 0.08627060042781619
7 28 0.13401831073740395
8 28 0.22486368998738515
9 28 0.2590845636377813
10 28 0.18056384194911992
11 28 0.11874647911898958
12 28 0.15673249782821574
13 28 0.12111643117005615
14 28 0.13352256620162314
15 28 0.9493950773302906
16 28 0.34562460087051894
17 28 0.021865801634293525
18 28 0.9006428258082673
19 28 0.6673134746363311
20 28 0.7398163580223168
21 28 0.2924632124646007
22 28 0.6873490416736798
23 28 0.87505653853505
24 28 0.515562735443395
25 28 0.9865749089947728
26 28 0.795563385236265
27 28 0.7591964076379069
28 28 0.8265746169429822
29 28 0.15369485755638523

0 27 0.07522903731274005
1 27 0.03317330562088409
2 27 0.1368502074023069
3 27 0.6805217840761609
4 27 0.0
5 27 0.06381270290884763
6 27 0.18745735245521172
7 27 0.22841714348347208
8 27 0.15053978764714668
9 27 0.1267130385694
10 27 0.07463598125047285
11 27 0.19866666723929724
12 27 0.14315497457935358
13 27 0.14197283357614196
14 27 0.20919749266556045
15 27 0.6600748652311775
16 27 0.32452950758360444
17 27 0.9006428258082673
18 27 0.5894015154792495
19 27 0.4525335741455565
20 27 0.41032998491315
21 27 0.558701840295647
22 27 0.29922676051374486
23 27 0.45018214128139433
24 27 0.07664929076558147
25 27 0.01604430605379381
26 27 0.16306485256607894
27 27 0.9794565989107175
28 27 0.1209550613192667
29 27 0.48046697922153847

0 26 0.060065564285005243
1 26 0.415178228547311
2 26 0.03095705532514497
3 26 0.0
4 26 0.9862136423854536
5 26 0.02895780751480961
6 26 0.015231128280767049
7 26 0.17235446496115941
8 26 0.11326686930996088
9 26 0.26108104943402977
10 26 0.25016655011379324
11 26 0.011775919643242186
12 26 0.19816167217779715
13 26 0.1460952924623854
14 26 0.04526034109292964
15 26 0.7883374991657477
16 26 0.8364997126288826
17 26 0.6673134746363311
18 26 0.4525335741455565
19 26 0.7708235741347901
20 26 0.5965792281534525
21 26 0.35208136074344
22 26 0.6863761161000089
23 26 0.17324925769147093
24 26 0.9060972116900551
25 26 0.5773444910077757
26 26 0.9694334883307236
27 26 0.9147878715832244
28 26 0.9068941825326916
29 26 0.3249920942139246

0 25 0.22940863995306005
1 25 0.14135955755387924
2 25 0.1929591331777291
3 25 0.06381270290884763
4 25 0.02895780751480961
5 25 0.5466035355074575
6 25 0.11986154504590939
7 25 0.10820357440078529
8 25 0.23456344781836969
9 25 0.17583970058131412
10 25 0.16229799702475947
11 25 0.20135159508979286
12 25 0.2088815725965425
13 25 0.18926667411770431
14 25 0.12382693719169367
15 25 0.9729971509129781
16 25 0.28578012176681733
17 25 0.7398163580223168
18 25 0.41032998491315
19 25 0.5965792281534525
20 25 0.43772419388377826
21 25 0.9772870173584564
22 25 0.7624072966220494
23 25 0.30477312590743855
24 25 0.21174301023426134
25 25 0.6701839843112958
26 25 0.9565239090457874
27 25 0.6372052938647205
28 25 0.5426022301549674
29 25 0.5461398756947704

0 24 0.016984377613068088
1 24 0.07221304219436604
2 24 0.08627060042781619
3 24 0.18745735245521172
4 24 0.015231128280767049
5 24 0.11986154504590939
6 24 0.8689075429503087
7 24 0.2722750701327565
8 24 0.18242219856846803
9 24 0.03260232797276583
10 24 0.12178828116631343
11 24 0.2254634734613922
12 24 0.15438758495712515
13 24 0.04935309304661261
14 24 0.09420050638927811
15 24 0.879146676528794
16 24 0.28710337319896595
17 24 0.2924632124646007
18 24 0.558701840295647
19 24 0.35208136074344
20 24 0.9772870173584564
21 24 0.6955730275962261
22 24 0.11645137772109104
23 24 0.9598993584101622
24 24 0.28921021927383617
25 24 0.10019109756396549
26 24 0.6452223750355723
27 24 0.48849673529178506
28 24 0.9805165081118097
29 24 0.31004057557042974

0 23 0.08162664094998279
1 23 0.19590638129592572
2 23 0.13401831073740395
3 23 0.22841714348347208
4 23 0.17235446496115941
5 23 0.10820357440078529
6 23 0.2722750701327565
7 23 0.7987004389341388
8 23 0.32936885074837613
9 23 0.07312347579960914
10 23 0.2502906698495705
11 23 0.14258869910826058
12 23 0.20277113749218192
13 23 0.12159398921033479
14 23 0.2965007674538338
15 23 0.3925487740537278
16 23 0.10609184241412128
17 23 0.6873490416736798
18 23 0.29922676051374486
19 23 0.6863761161000089
20 23 0.7624072966220494
21 23 0.11645137772109104
22 23 0.7875884131429767
23 23 0.5829758327427039
24 23 0.37660775071682573
25 23 0.9676140269505543
26 23 0.21294283372908251
27 23 0.2989027108189777
28 23 0.03426351942488581
29 23 0.2416978978704648

0 22 0.14710085681996424
1 22 0.15567771902576258
2 22 0.22486368998738515
3 22 0.15053978764714668
4 22 0.11326686930996088
5 22 0.23456344781836969
6 22 0.18242219856846803
7 22 0.32936885074837613
8 22 1.0
9 22 0.24159984856363423
10 22 0.41218532978920136
11 22 0.3383406964445593
12 22 0.496523996173673
13 22 0.3222872223370895
14 22 0.4759628585446167
15 22 0.29867843280624307
16 22 0.008348932175249013
17 22 0.87505653853505
18 22 0.45018214128139433
19 22 0.17324925769147093
20 22 0.30477312590743855
21 22 0.9598993584101622
22 22 0.5829758327427039
23 22 0.9982048548207503
24 22 0.9782441915389808
25 22 0.7949679820555108
26 22 0.6079313779690281
27 22 0.5868204866102196
28 22 0.370439954528224
29 22 0.7889849332951973

0 21 0.22028926857044454
1 21 0.26129908305611227
2 21 0.2590845636377813
3 21 0.1267130385694
4 21 0.26108104943402977
5 21 0.17583970058131412
6 21 0.03260232797276583
7 21 0.07312347579960914
8 21 0.24159984856363423
9 21 0.9682947304745358
10 21 0.23365103877173343
11 21 0.07034691306873717
12 21 0.45274071524969545
13 21 0.2547446197398583
14 21 0.093254445514638
15 21 0.9766649853599806
16 21 0.15533084966951605
17 21 0.515562735443395
18 21 0.07664929076558147
19 21 0.9060972116900551
20 21 0.21174301023426134
21 21 0.28921021927383617
22 21 0.37660775071682573
23 21 0.9782441915389808
24 21 0.49675263594264174
25 21 0.8684526519083777
26 21 0.7682551853670097
27 21 0.9371413556825408
28 21 0.6866518102020517
29 21 0.43887500566206905

0 20 0.1403209440030852
1 20 0.2645195624357583
2 20 0.18056384194911992
3 20 0.07463598125047285
4 20 0.25016655011379324
5 20 0.16229799702475947
6 20 0.12178828116631343
7 20 0.2502906698495705
8 20 0.41218532978920136
9 20 0.23365103877173343
10 20 0.7439069201814301
11 20 0.12172823545910219
12 20 0.3438139652098805
13 20 0.24952289783537387
14 20 0.21838823064451263
15 20 0.9364062123191831
16 20 0.7211941041099518
17 20 0.9865749089947728
18 20 0.01604430605379381
19 20 0.5773444910077757
20 20 0.6701839843112958
21 20 0.10019109756396549
22 20 0.9676140269505543
23 20 0.7949679820555108
24 20 0.8684526519083777
25 20 0.847206138047398
26 20 0.2949640254616853
27 20 0.9540263184609405
28 20 0.8948136414105639
29 20 0.06743620120607985

0 19 0.10987923090949867
1 19 0.033490884875536794
2 19 0.11874647911898958
3 19 0.19866666723929724
4 19 0.011775919643242186
5 19 0.20135159508979286
6 19 0.2254634734613922
7 19 0.14258869910826058
8 19 0.3383406964445593
9 19 0.07034691306873717
10 19 0.12172823545910219
11 19 0.8305966310188696
12 19 0.15463048396899623
13 19 0.18151621339139243
14 19 0.3301277472880244
15 19 0.3701991516066858
16 19 0.7398588833082874
17 19 0.795563385236265
18 19 0.16306485256607894
19 19 0.9694334883307236
20 19 0.9565239090457874
21 19 0.6452223750355723
22 19 0.21294283372908251
23 19 0.6079313779690281
24 19 0.7682551853670097
25 19 0.2949640254616853
26 19 0.4664747133132684
27 19 0.03787227011865624
28 19 0.7711574187996124
29 19 0.18453243004074393

0 18 0.2059034024099319
1 18 0.259999840730483
2 18 0.15673249782821574
3 18 0.14315497457935358
4 18 0.19816167217779715
5 18 0.2088815725965425
6 18 0.15438758495712515
7 18 0.20277113749218192
8 18 0.496523996173673
9 18 0.45274071524969545
10 18 0.3438139652098805
11 18 0.15463048396899623
12 18 0.8385621443871212
13 18 0.31149779046667425
14 18 0.1979966577958729
15 18 0.7589936432746461
16 18 0.3525862595588407
17 18 0.7591964076379069
18 18 0.9794565989107175
19 18 0.9147878715832244
20 18 0.6372052938647205
21 18 0.48849673529178506
22 18 0.2989027108189777
23 18 0.5868204866102196
24 18 0.9371413556825408
25 18 0.9540263184609405
26 18 0.03787227011865624
27 18 0.7650437562026706
28 18 0.15310943538991129
29 18 0.28743974000155526

0 17 0.3463908641150399
1 17 0.21668114881391426
2 17 0.12111643117005615
3 17 0.14197283357614196
4 17 0.1460952924623854
5 17 0.18926667411770431
6 17 0.04935309304661261
7 17 0.12159398921033479
8 17 0.3222872223370895
9 17 0.2547446197398583
10 17 0.24952289783537387
11 17 0.18151621339139243
12 17 0.31149779046667425
13 17 0.716297070289394
14 17 0.23474450489733795
15 17 0.1408452678332539
16 17 0.9161852792120153
17 17 0.8265746169429822
18 17 0.1209550613192667
19 17 0.9068941825326916
20 17 0.5426022301549674
21 17 0.9805165081118097
22 17 0.03426351942488581
23 17 0.370439954528224
24 17 0.6866518102020517
25 17 0.8948136414105639
26 17 0.7711574187996124
27 17 0.15310943538991129
28 17 0.9858245701705866
29 17 0.42821311230508463

0 16 0.11021480508142545
1 16 0.05794003697044215
2 16 0.13352256620162314
3 16 0.20919749266556045
4 16 0.04526034109292964
5 16 0.12382693719169367
6 16 0.09420050638927811
7 16 0.2965007674538338
8 16 0.4759628585446167
9 16 0.093254445514638
10 16 0.21838823064451263
11 16 0.3301277472880244
12 16 0.1979966577958729
13 16 0.23474450489733795
14 16 0.8320912316711339
15 16 0.9798367924161632
16 16 0.6900767407024261
17 16 0.15369485755638523
18 16 0.48046697922153847
19 16 0.3249920942139246
20 16 0.5461398756947704
21 16 0.31004057557042974
22 16 0.2416978978704648
23 16 0.7889849332951973
24 16 0.43887500566206905
25 16 0.06743620120607985
26 16 0.18453243004074393
27 16 0.28743974000155526
28 16 0.42821311230508463
29 16 0.1261814725963495

0 15 0.3588804340063194
1 15 0.5896262468826252
2 15 0.9493950773302906
3 15 0.6600748652311775
4 15 0.7883374991657477
5 15 0.9729971509129781
6 15 0.879146676528794
7 15 0.3925487740537278
8 15 0.29867843280624307
9 15 0.9766649853599806
10 15 0.9364062123191831
11 15 0.3701991516066858
12 15 0.7589936432746461
13 15 0.1408452678332539
14 15 0.9798367924161632
15 15 0.5638323100067876
16 15 0.2407278592530181
17 15 0.9832008307015084
18 15 0.5198992774753488
19 15 0.6101613846321682
20 15 0.03646044498450962
21 15 0.7606829809365037
22 15 0.06863560950457392
23 15 0.6575964484495793
24 15 0.1825239775838734
25 15 0.025853993457491398
26 15 0.790531773194898
27 15 0.9486375204896094
28 15 0.14284939522763973
29 15 0.8684595324036605

0 14 0.5896262468826252
1 14 0.4721454228249803
2 14 0.34562460087051894
3 14 0.32452950758360444
4 14 0.8364997126288826
5 14 0.28578012176681733
6 14 0.28710337319896595
7 14 0.10609184241412128
8 14 0.008348932175249013
9 14 0.15533084966951605
10 14 0.7211941041099518
11 14 0.7398588833082874
12 14 0.3525862595588407
13 14 0.9161852792120153
14 14 0.6900767407024261
15 14 0.2407278592530181
16 14 0.4266248176532561
17 14 0.05121842183696257
18 14 0.5077694789931401
19 14 0.30602304191729024
20 14 0.1259470710154208
21 14 0.881531622361856
22 14 0.5456699305605556
23 14 0.3662239532029332
24 14 0.4645978800152937
25 14 0.6530077121501832
26 14 0.29247239579429196
27 14 0.45018539980867855
28 14 0.7383436644735577
29 14 0.6851155911883787

0 13 0.9493950773302906
1 13 0.34562460087051894
2 13 0.021865801634293525
3 13 0.9006428258082673
4 13 0.6673134746363311
5 13 0.7398163580223168
6 13 0.2924632124646007
7 13 0.6873490416736798
8 13 0.87505653853505
9 13 0.515562735443395
10 13 0.9865749089947728
11 13 0.795563385236265
12 13 0.7591964076379069
13 13 0.8265746169429822
14 13 0.15369485755638523
15 13 0.9832008307015084
16 13 0.05121842183696257
17 13 0.9504843621180131
18 13 0.2724455357259037
19 13 0.18226519485873316
20 13 0.06741198731656317
21 13 0.8984283381815907
22 13 0.34110041094138255
23 13 0.5351827478999591
24 13 0.8594824036523291
25 13 0.5149493885980437
26 13 0.7091935808989371
27 13 0.04957073499225362
28 13 0.5589314001759408
29 13 0.3728156379199753

0 12 0.6600748652311775
1 12 0.32452950758360444
2 12 0.9006428258082673
3 12 0.5894015154792495
4 12 0.4525335741455565
5 12 0.41032998491315
6 12 0.558701840295647
7 12 0.29922676051374486
8 12 0.45018214128139433
9 12 0.07664929076558147
10 12 0.01604430605379381
11 12 0.16306485256607894
12 12 0.9794565989107175
13 12 0.1209550613192667
14 12 0.48046697922153847
15 12 0.5198992774753488
16 12 0.5077694789931401
17 12 0.2724455357259037
18 12 0.34606788824565493
19 12 0.8594018583049667
20 12 0.9480739711502995
21 12 0.522838780001662
22 12 0.7113327370835645
23 12 0.5955281458097964
24 12 0.5366193903950145
25 12 0.21703631336258555
26 12 0.8210763822523559
27 12 0.5625987132368306
28 12 0.6388165789625254
29 12 0.8015419241768583

0 11 0.7883374991657477
1 11 0.8364997126288826
2 11 0.6673134746363311
3 11 0.4525335741455565
4 11 0.7708235741347901
5 11 0.5965792281534525
6 11 0.35208136074344
7 11 0.6863761161000089
8 11 0.17324925769147093
9 11 0.9060972116900551
10 11 0.5773444910077757
11 11 0.9694334883307236
12 11 0.9147878715832244
13 11 0.9068941825326916
14 11 0.3249920942139246
15 11 0.6101613846321682
16 11 0.30602304191729024
17 11 0.18226519485873316
18 11 0.8594018583049667
19 11 0.16444726703281565
20 11 0.5648855489054829
21 11 0.3669653087976146
22 11 0.04971285731990305
23 11 0.15830147973146436
24 11 0.13451407823398454
25 11 0.23163548411692503
26 11 0.25730904059980464
27 11 0.2097737225893581
28 11 0.2172680332026511
29 11 0.9772095892850364

0 10 0.9729971509129781
1 10 0.28578012176681733
2 10 0.7398163580223168
3 10 0.41032998491315
4 10 0.5965792281534525
5 10 0.43772419388377826
6 10 0.9772870173584564
7 10 0.7624072966220494
8 10 0.30477312590743855
9 10 0.21174301023426134
10 10 0.6701839843112958
11 10 0.9565239090457874
12 10 0.6372052938647205
13 10 0.5426022301549674
14 10 0.5461398756947704
15 10 0.03646044498450962
16 10 0.1259470710154208
17 10 0.06741198731656317
18 10 0.9480739711502995
19 10 0.5648855489054829
20 10 0.24026008800910392
21 10 0.6069722611756436
22 10 0.9197164610954633
23 10 0.8300281906770374
24 10 0.524662467061639
25 10 0.48738855655657165
26 10 0.18263050286450078
27 10 0.4747438017615213
28 10 0.3202527586464662
29 10 0.14265400521096938

0 9 0.879146676528794
1 9 0.28710337319896595
2 9 0.2924632124646007
3 9 0.558701840295647
4 9 0.35208136074344
5 9 0.9772870173584564
6 9 0.6955730275962261
7 9 0.11645137772109104
8 9 0.9598993584101622
9 9 0.28921021927383617
10 9 0.10019109756396549
11 9 0.6452223750355723
12 9 0.48849673529178506
13 9 0.9805165081118097
14 9 0.31004057557042974
15 9 0.7606829809365037
16 9 0.881531622361856
17 9 0.8984283381815907
18 9 0.522838780001662
19 9 0.3669653087976146
20 9 0.6069722611756436
21 9 0.04487104132364883
22 9 0.15636913970970967
23 9 0.9582245625957102
24 9 0.7153950867315153
25 9 0.08071136367359621
26 9 0.1001462414744384
27 9 0.7167148065679553
28 9 0.994265233892358
29 9 0.18453470513911463

0 8 0.3925487740537278
1 8 0.10609184241412128
2 8 0.6873490416736798
3 8 0.29922676051374486
4 8 0.6863761161000089
5 8 0.7624072966220494
6 8 0.11645137772109104
7 8 0.7875884131429767
8 8 0.5829758327427039
9 8 0.37660775071682573
10 8 0.9676140269505543
11 8 0.21294283372908251
12 8 0.2989027108189777
13 8 0.03426351942488581
14 8 0.2416978978704648
15 8 0.06863560950457392
16 8 0.5456699305605556
17 8 0.34110041094138255
18 8 0.7113327370835645
19 8 0.04971285731990305
20 8 0.9197164610954633
21 8 0.15636913970970967
22 8 0.7318533240372094
23 8 0.7484170831277686
24 8 0.07440641796810632
25 8 0.42992997477885453
26 8 0.1281755985416796
27 8 0.9623774929316493
28 8 0.3290432984720022
29 8 0.1094565155922943

0 7 0.29867843280624307
1 7 0.008348932175249013
2 7 0.87505653853505
3 7 0.45018214128139433
4 7 0.17324925769147093
5 7 0.30477312590743855
6 7 0.9598993584101622
7 7 0.5829758327427039
8 7 0.9982048548207503
9 7 0.9782441915389808
10 7 0.7949679820555108
11 7 0.6079313779690281
12 7 0.5868204866102196
13 7 0.370439954528224
14 7 0.7889849332951973
15 7 0.6575964484495793
16 7 0.3662239532029332
17 7 0.5351827478999591
18 7 0.5955281458097964
19 7 0.15830147973146436
20 7 0.8300281906770374
21 7 0.9582245625957102
22 7 0.7484170831277686
23 7 0.7443125357697361
24 7 0.41578792721494495
25 7 0.4440234747687615
26 7 0.9996629383038632
27 7 0.69048786509841
28 7 0.4910201103021705
29 7 0.06477169180435072

0 6 0.9766649853599806
1 6 0.15533084966951605
2 6 0.515562735443395
3 6 0.07664929076558147
4 6 0.9060972116900551
5 6 0.21174301023426134
6 6 0.28921021927383617
7 6 0.37660775071682573
8 6 0.9782441915389808
9 6 0.49675263594264174
10 6 0.8684526519083777
11 6 0.7682551853670097
12 6 0.9371413556825408
13 6 0.6866518102020517
14 6 0.43887500566206905
15 6 0.1825239775838734
16 6 0.4645978800152937
17 6 0.8594824036523291
18 6 0.5366193903950145
19 6 0.13451407823398454
20 6 0.524662467061639
21 6 0.7153950867315153
22 6 0.07440641796810632
23 6 0.41578792721494495
24 6 0.7037292232656023
25 6 0.6335665481884647
26 6 0.812233747555184
27 6 0.30647018388264535
28 6 0.04800684391051191
29 6 0.0592587410136205

0 5 0.9364062123191831
1 5 0.7211941041099518
2 5 0.9865749089947728
3 5 0.01604430605379381
4 5 0.5773444910077757
5 5 0.6701839843112958
6 5 0.10019109756396549
7 5 0.9676140269505543
8 5 0.7949679820555108
9 5 0.8684526519083777
10 5 0.847206138047398
11 5 0.2949640254616853
12 5 0.9540263184609405
13 5 0.8948136414105639
14 5 0.06743620120607985
15 5 0.025853993457491398
16 5 0.6530077121501832
17 5 0.5149493885980437
18 5 0.21703631336258555
19 5 0.23163548411692503
20 5 0.48738855655657165
21 5 0.08071136367359621
22 5 0.42992997477885453
23 5 0.4440234747687615
24 5 0.6335665481884647
25 5 0.794318834018077
26 5 0.9664057522233729
27 5 0.1439434820942268
28 5 0.008555187551558596
29 5 0.6407572054214743

0 4 0.3701991516066858
1 4 0.7398588833082874
2 4 0.795563385236265
3 4 0.16306485256607894
4 4 0.9694334883307236
5 4 0.9565239090457874
6 4 0.6452223750355723
7 4 0.21294283372908251
8 4 0.6079313779690281
9 4 0.7682551853670097
10 4 0.2949640254616853
11 4 0.4664747133132684
12 4 0.03787227011865624
13 4 0.7711574187996124
14 4 0.18453243004074393
15 4 0.790531773194898
16 4 0.29247239579429196
17 4 0.7091935808989371
18 4 0.8210763822523559
19 4 0.25730904059980464
20 4 0.18263050286450078
21 4 0.1001462414744384
22 4 0.1281755985416796
23 4 0.9996629383038632
24 4 0.812233747555184
25 4 0.9664057522233729
26 4 0.865041489893595
27 4 0.9071915083018047
28 4 0.1856788895796675
29 4 0.06136341541684798

0 3 0.7589936432746461
1 3 0.3525862595588407
2 3 0.7591964076379069
3 3 0.9794565989107175
4 3 0.9147878715832244
5 3 0.6372052938647205
6 3 0.48849673529178506
7 3 0.2989027108189777
8 3 0.5868204866102196
9 3 0.9371413556825408
10 3 0.9540263184609405
11 3 0.03787227011865624
12 3 0.7650437562026706
13 3 0.15310943538991129
14 3 0.28743974000155526
15 3 0.9486375204896094
16 3 0.45018539980867855
17 3 0.04957073499225362
18 3 0.5625987132368306
19 3 0.2097737225893581
20 3 0.4747438017615213
21 3 0.7167148065679553
22 3 0.9623774929316493
23 3 0.69048786509841
24 3 0.30647018388264535
25 3 0.1439434820942268
26 3 0.9071915083018047
27 3 0.4651496767184934
28 3 0.8655024797641819
29 3 0.5751478362273134

0 2 0.1408452678332539
1 2 0.9161852792120153
2 2 0.8265746169429822
3 2 0.1209550613192667
4 2 0.9068941825326916
5 2 0.5426022301549674
6 2 0.9805165081118097
7 2 0.03426351942488581
8 2 0.370439954528224
9 2 0.6866518102020517
10 2 0.8948136414105639
11 2 0.7711574187996124
12 2 0.15310943538991129
13 2 0.9858245701705866
14 2 0.42821311230508463
15 2 0.14284939522763973
16 2 0.7383436644735577
17 2 0.5589314001759408
18 2 0.6388165789625254
19 2 0.2172680332026511
20 2 0.3202527586464662
21 2 0.994265233892358
22 2 0.3290432984720022
23 2 0.4910201103021705
24 2 0.04800684391051191
25 2 0.008555187551558596
26 2 0.1856788895796675
27 2 0.8655024797641819
28 2 0.17033824586955804
29 2 0.9511675468348095

0 1 0.9798367924161632
1 1 0.6900767407024261
2 1 0.15369485755638523
3 1 0.48046697922153847
4 1 0.3249920942139246
5 1 0.5461398756947704
6 1 0.31004057557042974
7 1 0.2416978978704648
8 1 0.7889849332951973
9 1 0.43887500566206905
10 1 0.06743620120607985
11 1 0.18453243004074393
12 1 0.28743974000155526
13 1 0.42821311230508463
14 1 0.1261814725963495
15 1 0.8684595324036605
16 1 0.6851155911883787
17 1 0.3728156379199753
18 1 0.8015419241768583
19 1 0.9772095892850364
20 1 0.14265400521096938
21 1 0.18453470513911463
22 1 0.1094565155922943
23 1 0.06477169180435072
24 1 0.0592587410136205
25 1 0.6407572054214743
26 1 0.06136341541684798
27 1 0.5751478362273134
28 1 0.9511675468348095
29 1 0.35400458848116045



==> matrices/particular/nonideal_matrices_artificial_1.txt <==
0 20 0.8886330097401491
1 20 0.0016202332145817545
2 20 0.0382632714994642
3 20 0.1386511659558801
4 20 0.14066010665343848
5 20 0.10067393317937615
6 20 0.13449475828757557
7 20 0.12733926127102183
8 20 0.16784868827876356
9 20 0.02197142419071906
10 20 0.9359335307177372
11 20 0.16665577543407437
12 20 0.23516258050356129
13 20 0.20066874714871805
14 20 0.27243214390658216
15 20 0.2822142244160491
16 20 0.11149959081942755
17 20 0.09389756917274993
18 20 0.18736849792566002
19 20 0.13641664769422432

0 19 0.0016202332145817545
1 19 0.9551834814246428
2 19 0.1649574102048276
3 19 0.02675374597502522
4 19 0.16247962515765577
5 19 0.09182524652460428
6 19 0.07349452831755786
7 19 0.0
8 19 0.09381915203491323
9 19 0.19839464321734315
10 19 0.16665577543407437
11 19 0.9953456076622008
12 19 0.14816227454144393
13 19 0.21327933426468276
14 19 0.16897581288650154
15 19 0.23677014579109606
16 19 0.17774034754686757
17 19 0.18879103240408304
18 19 0.2464966174075765
19 19 0.05065140788395221

0 18 0.0382632714994642
1 18 0.1649574102048276
2 18 0.8473433628080012
3 18 0.1787845542430805
4 18 0.20476745870270105
5 18 0.07722630713727888
6 18 0.1805693521972855
7 18 0.06978211438164322
8 18 0.14206640572453902
9 18 0.15575973285613104
10 18 0.23516258050356129
11 18 0.14816227454144393
12 18 0.933991470236738
13 18 0.14853408675948757
14 18 0.2346840037909579
15 18 0.2219363610649787
16 18 0.21249961633967188
17 18 0.18640714849396423
18 18 0.03443273951732173
19 18 0.23643968102208274

0 17 0.1386511659558801
1 17 0.02675374597502522
2 17 0.1787845542430805
3 17 0.8739672136273097
4 17 0.1988374920934467
5 17 0.1320311587639478
6 17 0.14225921156186747
7 17 0.1544703611041548
8 17 0.08290755855417793
9 17 0.144929922910139
10 17 0.20066874714871805
11 17 0.21327933426468276
12 17 0.14853408675948757
13 17 0.8847474970897495
14 17 0.1878039978064638
15 17 0.13005581540011826
16 17 0.2797175467019566
17 17 0.08889788921682608
18 17 0.16037269713196006
19 17 0.15376223492147365

0 16 0.14066010665343848
1 16 0.16247962515765577
2 16 0.20476745870270105
3 16 0.1988374920934467
4 16 0.8582958978390405
5 16 0.24474914836874895
6 16 0.03382588250059989
7 16 0.15515300177479086
8 16 0.0743971611201456
9 16 0.2406899428850794
10 16 0.27243214390658216
11 16 0.16897581288650154
12 16 0.2346840037909579
13 16 0.1878039978064638
14 16 0.9048962560301482
15 16 0.13348394269924668
16 16 0.15122643556034582
17 16 0.16438011902361596
18 16 0.18717333960208807
19 16 0.26417537866198726

0 15 0.10067393317937615
1 15 0.09182524652460428
2 15 0.07722630713727888
3 15 0.1320311587639478
4 15 0.24474914836874895
5 15 0.8690589604813574
6 15 0.1638099538875165
7 15 0.07527261060232099
8 15 0.0750683167613519
9 15 0.1255370914766595
10 15 0.2822142244160491
11 15 0.23677014579109606
12 15 0.2219363610649787
13 15 0.13005581540011826
14 15 0.13348394269924668
15 15 1.0
16 15 0.17506622267261382
17 15 0.14596185897344208
18 15 0.22646609598847853
19 15 0.16603970269181267

0 14 0.13449475828757557
1 14 0.07349452831755786
2 14 0.1805693521972855
3 14 0.14225921156186747
4 14 0.03382588250059989
5 14 0.1638099538875165
6 14 1.0
7 14 0.09116422735988701
8 14 0.08783063217461942
9 14 0.08235614227733049
10 14 0.11149959081942755
11 14 0.17774034754686757
12 14 0.21249961633967188
13 14 0.2797175467019566
14 14 0.15122643556034582
15 14 0.17506622267261382
16 14 0.9588515835974195
17 14 0.1552759477605667
18 14 0.0
19 14 0.2134116938503583

0 13 0.12733926127102183
1 13 0.0
2 13 0.06978211438164322
3 13 0.1544703611041548
4 13 0.15515300177479086
5 13 0.07527261060232099
6 13 0.09116422735988701
7 13 0.9460778186146055
8 13 0.022509995201046646
9 13 0.07227429878628865
10 13 0.09389756917274993
11 13 0.18879103240408304
12 13 0.18640714849396423
13 13 0.08889788921682608
14 13 0.16438011902361596
15 13 0.14596185897344208
16 13 0.1552759477605667
17 13 0.9540647257017492
18 13 0.17718681252944607
19 13 0.254015585219412

0 12 0.16784868827876356
1 12 0.09381915203491323
2 12 0.14206640572453902
3 12 0.08290755855417793
4 12 0.0743971611201456
5 12 0.0750683167613519
6 12 0.08783063217461942
7 12 0.022509995201046646
8 12 0.9090928089467556
9 12 0.08087667719347853
10 12 0.18736849792566002
11 12 0.2464966174075765
12 12 0.03443273951732173
13 12 0.16037269713196006
14 12 0.18717333960208807
15 12 0.22646609598847853
16 12 0.0
17 12 0.17718681252944607
18 12 0.9519208275376723
19 12 0.1572684023705092

0 11 0.02197142419071906
1 11 0.19839464321734315
2 11 0.15575973285613104
3 11 0.144929922910139
4 11 0.2406899428850794
5 11 0.1255370914766595
6 11 0.08235614227733049
7 11 0.07227429878628865
8 11 0.08087667719347853
9 11 0.7926975676019207
10 11 0.13641664769422432
11 11 0.05065140788395221
12 11 0.23643968102208274
13 11 0.15376223492147365
14 11 0.26417537866198726
15 11 0.16603970269181267
16 11 0.2134116938503583
17 11 0.254015585219412
18 11 0.1572684023705092
19 11 0.9160317214500352

0 10 0.9359335307177372
1 10 0.16665577543407437
2 10 0.23516258050356129
3 10 0.20066874714871805
4 10 0.27243214390658216
5 10 0.2822142244160491
6 10 0.11149959081942755
7 10 0.09389756917274993
8 10 0.18736849792566002
9 10 0.13641664769422432
10 10 0.7993925018630345
11 10 0.11714973818546986
12 10 0.09143168611564297
13 10 0.02151576682334946
14 10 0.09549678436526841
15 10 0.035192743793525015
16 10 0.024845917279054334
17 10 0.11581109851626696
18 10 0.2025718380081474
19 10 0.028692539077043517

0 9 0.16665577543407437
1 9 0.9953456076622008
2 9 0.14816227454144393
3 9 0.21327933426468276
4 9 0.16897581288650154
5 9 0.23677014579109606
6 9 0.17774034754686757
7 9 0.18879103240408304
8 9 0.2464966174075765
9 9 0.05065140788395221
10 9 0.11714973818546986
11 9 0.8444136146002085
12 9 0.23303064404775248
13 9 0.12618804790152563
14 9 0.10469249687634292
15 9 0.16426283994607943
16 9 0.07394331251468024
17 9 0.06510810898057004
18 9 0.2897240407733332
19 9 0.05140924731692107

0 8 0.23516258050356129
1 8 0.14816227454144393
2 8 0.933991470236738
3 8 0.14853408675948757
4 8 0.2346840037909579
5 8 0.2219363610649787
6 8 0.21249961633967188
7 8 0.18640714849396423
8 8 0.03443273951732173
9 8 0.23643968102208274
10 8 0.09143168611564297
11 8 0.23303064404775248
12 8 1.0
13 8 0.05902799235296999
14 8 0.057834243081312485
15 8 0.11362365259523707
16 8 0.08144397441328358
17 8 0.136583195509684
18 8 0.14369957683745238
19 8 0.11522712570150388

0 7 0.20066874714871805
1 7 0.21327933426468276
2 7 0.14853408675948757
3 7 0.8847474970897495
4 7 0.1878039978064638
5 7 0.13005581540011826
6 7 0.2797175467019566
7 7 0.08889788921682608
8 7 0.16037269713196006
9 7 0.15376223492147365
10 7 0.02151576682334946
11 7 0.12618804790152563
12 7 0.05902799235296999
13 7 0.9458299292691904
14 7 0.1146468537804007
15 7 0.18656815415588104
16 7 0.2085179559132257
17 7 0.04868554553791761
18 7 0.1977345630880303
19 7 0.18581682321826107

0 6 0.27243214390658216
1 6 0.16897581288650154
2 6 0.2346840037909579
3 6 0.1878039978064638
4 6 0.9048962560301482
5 6 0.13348394269924668
6 6 0.15122643556034582
7 6 0.16438011902361596
8 6 0.18717333960208807
9 6 0.26417537866198726
10 6 0.09549678436526841
11 6 0.10469249687634292
12 6 0.057834243081312485
13 6 0.1146468537804007
14 6 0.8729654618690867
15 6 0.0
16 6 0.04065450861819184
17 6 0.15654492644241444
18 6 0.17337553236472747
19 6 0.025425320863442187

0 5 0.2822142244160491
1 5 0.23677014579109606
2 5 0.2219363610649787
3 5 0.13005581540011826
4 5 0.13348394269924668
5 5 1.0
6 5 0.17506622267261382
7 5 0.14596185897344208
8 5 0.22646609598847853
9 5 0.16603970269181267
10 5 0.035192743793525015
11 5 0.16426283994607943
12 5 0.11362365259523707
13 5 0.18656815415588104
14 5 0.0
15 5 0.9226822788398681
16 5 0.20170593519242827
17 5 0.10538621240262935
18 5 0.07467142643485632
19 5 0.07158974665537426

0 4 0.11149959081942755
1 4 0.17774034754686757
2 4 0.21249961633967188
3 4 0.2797175467019566
4 4 0.15122643556034582
5 4 0.17506622267261382
6 4 0.9588515835974195
7 4 0.1552759477605667
8 4 0.0
9 4 0.2134116938503583
10 4 0.024845917279054334
11 4 0.07394331251468024
12 4 0.08144397441328358
13 4 0.2085179559132257
14 4 0.04065450861819184
15 4 0.20170593519242827
16 4 0.9950360140337388
17 4 0.12081642243295325
18 4 0.08372293694011643
19 4 0.16267459252224778

0 3 0.09389756917274993
1 3 0.18879103240408304
2 3 0.18640714849396423
3 3 0.08889788921682608
4 3 0.16438011902361596
5 3 0.14596185897344208
6 3 0.1552759477605667
7 3 0.9540647257017492
8 3 0.17718681252944607
9 3 0.254015585219412
10 3 0.11581109851626696
11 3 0.06510810898057004
12 3 0.136583195509684
13 3 0.04868554553791761
14 3 0.15654492644241444
15 3 0.10538621240262935
16 3 0.12081642243295325
17 3 0.8842414762789323
18 3 0.12064956741788324
19 3 0.05988802025558606

0 2 0.18736849792566002
1 2 0.2464966174075765
2 2 0.03443273951732173
3 2 0.16037269713196006
4 2 0.18717333960208807
5 2 0.22646609598847853
6 2 0.0
7 2 0.17718681252944607
8 2 0.9519208275376723
9 2 0.1572684023705092
10 2 0.2025718380081474
11 2 0.2897240407733332
12 2 0.14369957683745238
13 2 0.1977345630880303
14 2 0.17337553236472747
15 2 0.07467142643485632
16 2 0.08372293694011643
17 2 0.12064956741788324
18 2 0.9061882554073476
19 2 0.11365919453978754

0 1 0.13641664769422432
1 1 0.05065140788395221
2 1 0.23643968102208274
3 1 0.15376223492147365
4 1 0.26417537866198726
5 1 0.16603970269181267
6 1 0.2134116938503583
7 1 0.254015585219412
8 1 0.1572684023705092
9 1 0.9160317214500352
10 1 0.028692539077043517
11 1 0.05140924731692107
12 1 0.11522712570150388
13 1 0.18581682321826107
14 1 0.025425320863442187
15 1 0.07158974665537426
16 1 0.16267459252224778
17 1 0.05988802025558606
18 1 0.11365919453978754
19 1 0.9335272631376926



==> matrices/particular/nonideal_matrices_artificial_2.txt <==
0 20 0.9008720405244032
1 20 0.14183938258870102
2 20 0.20288086791992782
3 20 0.023135555214659455
4 20 0.0
5 20 0.2348290156041334
6 20 0.2722997442520001
7 20 0.1764092943781993
8 20 0.2407010512303976
9 20 0.13784195466357899
10 20 0.6441643486593986
11 20 0.824045420794326
12 20 0.5522381746318725
13 20 0.8016123920466801
14 20 0.9662339357096177
15 20 0.5019664821068146
16 20 0.058822835473118514
17 20 0.7931736069711327
18 20 0.364201739700168
19 20 0.9125275653770661

0 19 0.14183938258870102
1 19 0.9554404042886482
2 19 0.20281999705842305
3 19 0.20577907767821307
4 19 0.1662573568910183
5 19 0.106768132522724
6 19 0.15166990253961748
7 19 0.22634738299383036
8 19 0.18052154426193487
9 19 0.06433481931750307
10 19 0.824045420794326
11 19 0.23127671948012388
12 19 0.23476520424921807
13 19 0.6147326901265566
14 19 0.3523318755386507
15 19 0.8759156747281635
16 19 0.09600674443224837
17 19 0.07451610929909278
18 19 0.35738210225186184
19 19 0.2892988881544719

0 18 0.20288086791992782
1 18 0.20281999705842305
2 18 0.8385318218872044
3 18 0.06658866148003144
4 18 0.08532014424898311
5 18 0.18667237166577563
6 18 0.1413266483823824
7 18 0.1202485513026377
8 18 0.15787264930471795
9 18 0.227549316511784
10 18 0.5522381746318725
11 18 0.23476520424921807
12 18 0.8387990364378514
13 18 0.3830268914996848
14 18 0.08768166938177824
15 18 0.3752633489314617
16 18 0.6894078197402981
17 18 1.0
18 18 0.3312720129464054
19 18 0.8045230837678687

0 17 0.023135555214659455
1 17 0.20577907767821307
2 17 0.06658866148003144
3 17 0.9690324664447364
4 17 0.09699998286265535
5 17 0.07079186235233108
6 17 0.2348517198422333
7 17 0.1812169483835197
8 17 0.11602123205899939
9 17 0.19416874108562493
10 17 0.8016123920466801
11 17 0.6147326901265566
12 17 0.3830268914996848
13 17 0.3775112653122124
14 17 0.28827055463205875
15 17 0.6863580097263461
16 17 0.0653684489043731
17 17 0.43656497780903886
18 17 0.9640901404498451
19 17 0.43353992381937395

0 16 0.0
1 16 0.1662573568910183
2 16 0.08532014424898311
3 16 0.09699998286265535
4 16 0.974347580701668
5 16 0.07542176344557693
6 16 0.2702426606761966
7 16 0.14015672528573278
8 16 0.20061207639962444
9 16 0.1697365184927308
10 16 0.9662339357096177
11 16 0.3523318755386507
12 16 0.08768166938177824
13 16 0.28827055463205875
14 16 0.2503183637899648
15 16 0.8853682002660878
16 16 0.7884017217211836
17 16 0.2856602990575527
18 16 0.831612415846274
19 16 0.822853881308468

0 15 0.2348290156041334
1 15 0.106768132522724
2 15 0.18667237166577563
3 15 0.07079186235233108
4 15 0.07542176344557693
5 15 0.9663418764835274
6 15 0.08917131908032552
7 15 0.2021348443415361
8 15 0.15526267933785554
9 15 0.25226581268359655
10 15 0.5019664821068146
11 15 0.8759156747281635
12 15 0.3752633489314617
13 15 0.6863580097263461
14 15 0.8853682002660878
15 15 0.7589472830181768
16 15 0.19394548726510083
17 15 0.08350604893174157
18 15 0.5994686175514119
19 15 0.6347027132194659

0 14 0.2722997442520001
1 14 0.15166990253961748
2 14 0.1413266483823824
3 14 0.2348517198422333
4 14 0.2702426606761966
5 14 0.08917131908032552
6 14 0.9812357257296914
7 14 0.2012724815549848
8 14 0.10486253683031595
9 14 0.054794592143914446
10 14 0.058822835473118514
11 14 0.09600674443224837
12 14 0.6894078197402981
13 14 0.0653684489043731
14 14 0.7884017217211836
15 14 0.19394548726510083
16 14 0.8114627891798952
17 14 0.10907729497902129
18 14 0.4243369067456771
19 14 0.4657152147370141

0 13 0.1764092943781993
1 13 0.22634738299383036
2 13 0.1202485513026377
3 13 0.1812169483835197
4 13 0.14015672528573278
5 13 0.2021348443415361
6 13 0.2012724815549848
7 13 0.9412725302055635
8 13 0.09986290503487667
9 13 0.08108930085898818
10 13 0.7931736069711327
11 13 0.07451610929909278
12 13 1.0
13 13 0.43656497780903886
14 13 0.2856602990575527
15 13 0.08350604893174157
16 13 0.10907729497902129
17 13 0.3654131001839822
18 13 0.3610639940869063
19 13 0.7665584648313993

0 12 0.2407010512303976
1 12 0.18052154426193487
2 12 0.15787264930471795
3 12 0.11602123205899939
4 12 0.20061207639962444
5 12 0.15526267933785554
6 12 0.10486253683031595
7 12 0.09986290503487667
8 12 1.0
9 12 0.19065416780696529
10 12 0.364201739700168
11 12 0.35738210225186184
12 12 0.3312720129464054
13 12 0.9640901404498451
14 12 0.831612415846274
15 12 0.5994686175514119
16 12 0.4243369067456771
17 12 0.3610639940869063
18 12 0.47953575369739465
19 12 0.7271393687927418

0 11 0.13784195466357899
1 11 0.06433481931750307
2 11 0.227549316511784
3 11 0.19416874108562493
4 11 0.1697365184927308
5 11 0.25226581268359655
6 11 0.054794592143914446
7 11 0.08108930085898818
8 11 0.19065416780696529
9 11 0.966670744868003
10 11 0.9125275653770661
11 11 0.2892988881544719
12 11 0.8045230837678687
13 11 0.43353992381937395
14 11 0.822853881308468
15 11 0.6347027132194659
16 11 0.4657152147370141
17 11 0.7665584648313993
18 11 0.7271393687927418
19 11 0.0

0 10 0.6441643486593986
1 10 0.824045420794326
2 10 0.5522381746318725
3 10 0.8016123920466801
4 10 0.9662339357096177
5 10 0.5019664821068146
6 10 0.058822835473118514
7 10 0.7931736069711327
8 10 0.364201739700168
9 10 0.9125275653770661
10 10 0.25895291334481685
11 10 0.09234903633115556
12 10 0.6467106443418619
13 10 0.2088196788818981
14 10 0.7919405020385727
15 10 0.7701005881127383
16 10 0.8770589200472978
17 10 0.5107583289829349
18 10 0.1275255758672074
19 10 0.49448502463824506

0 9 0.824045420794326
1 9 0.23127671948012388
2 9 0.23476520424921807
3 9 0.6147326901265566
4 9 0.3523318755386507
5 9 0.8759156747281635
6 9 0.09600674443224837
7 9 0.07451610929909278
8 9 0.35738210225186184
9 9 0.2892988881544719
10 9 0.09234903633115556
11 9 0.7597576123465647
12 9 0.063758678321637
13 9 0.9281655560352453
14 9 0.485842422699677
15 9 0.25030009369078404
16 9 0.8820177645623742
17 9 0.6690055565305997
18 9 0.7213071293781088
19 9 0.7640507967051116

0 8 0.5522381746318725
1 8 0.23476520424921807
2 8 0.8387990364378514
3 8 0.3830268914996848
4 8 0.08768166938177824
5 8 0.3752633489314617
6 8 0.6894078197402981
7 8 1.0
8 8 0.3312720129464054
9 8 0.8045230837678687
10 8 0.6467106443418619
11 8 0.063758678321637
12 8 0.5187437811720476
13 8 0.6012921599414276
14 8 0.9639372189909878
15 8 0.08042537220876018
16 8 0.37894375045463335
17 8 0.6041608065295079
18 8 0.527557798358536
19 8 0.5692075625965983

0 7 0.8016123920466801
1 7 0.6147326901265566
2 7 0.3830268914996848
3 7 0.3775112653122124
4 7 0.28827055463205875
5 7 0.6863580097263461
6 7 0.0653684489043731
7 7 0.43656497780903886
8 7 0.9640901404498451
9 7 0.43353992381937395
10 7 0.2088196788818981
11 7 0.9281655560352453
12 7 0.6012921599414276
13 7 0.23474452863216674
14 7 0.994254890761576
15 7 0.7821208141869915
16 7 0.12154733266900929
17 7 0.565608225988458
18 7 0.907008678340601
19 7 0.2717585551643228

0 6 0.9662339357096177
1 6 0.3523318755386507
2 6 0.08768166938177824
3 6 0.28827055463205875
4 6 0.2503183637899648
5 6 0.8853682002660878
6 6 0.7884017217211836
7 6 0.2856602990575527
8 6 0.831612415846274
9 6 0.822853881308468
10 6 0.7919405020385727
11 6 0.485842422699677
12 6 0.9639372189909878
13 6 0.994254890761576
14 6 0.21138975871915447
15 6 0.10687048290724648
16 6 0.0
17 6 0.07644354188198804
18 6 0.3284373982448587
19 6 0.8601266983001249

0 5 0.5019664821068146
1 5 0.8759156747281635
2 5 0.3752633489314617
3 5 0.6863580097263461
4 5 0.8853682002660878
5 5 0.7589472830181768
6 5 0.19394548726510083
7 5 0.08350604893174157
8 5 0.5994686175514119
9 5 0.6347027132194659
10 5 0.7701005881127383
11 5 0.25030009369078404
12 5 0.08042537220876018
13 5 0.7821208141869915
14 5 0.10687048290724648
15 5 0.021216088816708657
16 5 0.8793048107405658
17 5 0.4561470619053599
18 5 0.42572416307960775
19 5 0.9813542271147004

0 4 0.058822835473118514
1 4 0.09600674443224837
2 4 0.6894078197402981
3 4 0.0653684489043731
4 4 0.7884017217211836
5 4 0.19394548726510083
6 4 0.8114627891798952
7 4 0.10907729497902129
8 4 0.4243369067456771
9 4 0.4657152147370141
10 4 0.8770589200472978
11 4 0.8820177645623742
12 4 0.37894375045463335
13 4 0.12154733266900929
14 4 0.0
15 4 0.8793048107405658
16 4 0.9764161631899704
17 4 0.8366997340412736
18 4 0.9007929628581182
19 4 0.27573590720804403

0 3 0.7931736069711327
1 3 0.07451610929909278
2 3 1.0
3 3 0.43656497780903886
4 3 0.2856602990575527
5 3 0.08350604893174157
6 3 0.10907729497902129
7 3 0.3654131001839822
8 3 0.3610639940869063
9 3 0.7665584648313993
10 3 0.5107583289829349
11 3 0.6690055565305997
12 3 0.6041608065295079
13 3 0.565608225988458
14 3 0.07644354188198804
15 3 0.4561470619053599
16 3 0.8366997340412736
17 3 0.20935421695334477
18 3 0.22634581721415206
19 3 0.5303545231854129

0 2 0.364201739700168
1 2 0.35738210225186184
2 2 0.3312720129464054
3 2 0.9640901404498451
4 2 0.831612415846274
5 2 0.5994686175514119
6 2 0.4243369067456771
7 2 0.3610639940869063
8 2 0.47953575369739465
9 2 0.7271393687927418
10 2 0.1275255758672074
11 2 0.7213071293781088
12 2 0.527557798358536
13 2 0.907008678340601
14 2 0.3284373982448587
15 2 0.42572416307960775
16 2 0.9007929628581182
17 2 0.22634581721415206
18 2 0.9916188100451002
19 2 0.4320368629493076

0 1 0.9125275653770661
1 1 0.2892988881544719
2 1 0.8045230837678687
3 1 0.43353992381937395
4 1 0.822853881308468
5 1 0.6347027132194659
6 1 0.4657152147370141
7 1 0.7665584648313993
8 1 0.7271393687927418
9 1 0.0
10 1 0.49448502463824506
11 1 0.7640507967051116
12 1 0.5692075625965983
13 1 0.2717585551643228
14 1 0.8601266983001249
15 1 0.9813542271147004
16 1 0.27573590720804403
17 1 0.5303545231854129
18 1 0.4320368629493076
19 1 1.0



==> matrices/particular/nonideal_matrices_attacker.txt <==
0 8 1.0
1 8 0.0371571278889582
2 8 0.008395308017996733
3 8 0.048507101553958556
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0

0 7 0.0371571278889582
1 7 0.8252726773074933
2 7 0.13840536216261667
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 1.0

0 6 0.008395308017996733
1 6 0.13840536216261667
2 6 0.7900222783935824
3 6 0.11958098934907212
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0

0 5 0.048507101553958556
1 5 0.0
2 5 0.11958098934907212
3 5 0.7466520524552286
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.7900222783935824
5 4 0.11958098934907212
6 4 0.008395308017996733
7 4 0.13840536216261667

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.11958098934907212
5 3 0.7466520524552286
6 3 0.048507101553958556
7 3 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.008395308017996733
5 2 0.048507101553958556
6 2 1.0
7 2 0.0371571278889582

0 1 0.0
1 1 1.0
2 1 0.0
3 1 0.0
4 1 0.13840536216261667
5 1 0.0
6 1 0.0371571278889582
7 1 0.8252726773074933


==> matrices/second_baseline/calibrated/libri_dev_trials_f_concat_mat_norm.txt <==
0 40 0.4380341805491869
1 40 0.0006848337122055897
2 40 0.0005061410164126644
3 40 0.001428399055483518
4 40 0.002480043532300089
5 40 0.0013123685319638666
6 40 0.0008372797137927959
7 40 0.0003954647081739845
8 40 4.801623196494231e-05
9 40 0.0012350795193621599
10 40 0.0012015336583039054
11 40 0.003966447188995491
12 40 0.006956973648395326
13 40 3.7406784168901025e-05
14 40 0.00010735416894721794
15 40 0.00032019853138688745
16 40 0.0004037117589164915
17 40 0.0034811973323192256
18 40 0.008232986475822745
19 40 0.0016316192081807207
20 40 0.0871873269440735
21 40 0.00375151303276986
22 40 0.02323161951069853
23 40 0.013340768570547345
24 40 0.0627671136304452
25 40 0.04514043376204848
26 40 0.039189462991638536
27 40 0.023840902563556934
28 40 0.00886897914090865
29 40 0.0171179178102089
30 40 0.026059715953181507
31 40 0.02126610872044807
32 40 0.060932610175847966
33 40 0.024471350044870607
34 40 0.007893178166075309
35 40 0.028414877563709754
36 40 0.04452223754192801
37 40 0.04432961692518684
38 40 0.021567376954296832
39 40 0.03025489965655265

0 39 0.0006848337122055897
1 39 0.9649773605421292
2 39 7.404973793162676e-05
3 39 9.776032810224512e-05
4 39 0.0001388063885335235
5 39 2.311767591677362e-05
6 39 0.02179983354120928
7 39 5.584667035369385e-07
8 39 0.00025369228394329474
9 39 0.0020805767562535717
10 39 0.0004517987227683449
11 39 0.00296878587645672
12 39 0.00955606608100535
13 39 1.8471474493213153e-05
14 39 0.007171486070658496
15 39 1.9624523192497174e-06
16 39 0.010154974964356606
17 39 0.019091668021912714
18 39 0.003123030696188721
19 39 0.0008355818191760865
20 39 0.00375151303276986
21 39 0.45533427614230143
22 39 0.02772872532629095
23 39 0.0721383450161739
24 39 0.019839340015562642
25 39 0.0791183883289728
26 39 0.10741855596823405
27 39 0.04894311022693472
28 39 0.008463834925027192
29 39 0.12349458781034293
30 39 0.08416963383025772
31 39 0.15407561618986154
32 39 0.11941701375080167
33 39 0.07736580855594702
34 39 0.08494442484736843
35 39 0.033914111447674124
36 39 0.13043718025621764
37 39 0.19933964636823703
38 39 0.06642033325689758
39 39 0.10831147684576066

0 38 0.0005061410164126644
1 38 7.404973793162676e-05
2 38 0.7332404849314644
3 38 9.010556829110771e-05
4 38 0.0018401110923631132
5 38 0.00040983496541362527
6 38 0.00040360702065246433
7 38 7.441338038063129e-07
8 38 0.007815101893389078
9 38 4.5567002717861586e-05
10 38 0.000980560252830134
11 38 0.00014517164198758937
12 38 0.0002779867373760426
13 38 9.790992035275622e-05
14 38 0.0024452019388840475
15 38 0.00107700041971739
16 38 5.283801819675809e-05
17 38 0.0010343460611415794
18 38 8.795842047291454e-05
19 38 0.00036139994947924933
20 38 0.02323161951069853
21 38 0.02772872532629095
22 38 0.15651884452660977
23 38 0.0017082894587677245
24 38 0.032472619137454084
25 38 0.01175000381132658
26 38 0.01647071628979801
27 38 0.0
28 38 0.11777886798678588
29 38 0.0024804835105105886
30 38 0.011726600266688014
31 38 0.0038122428503637095
32 38 0.01583213397232381
33 38 0.0037010183795257758
34 38 0.02369686309174922
35 38 0.051583105558553
36 38 0.018979227766347872
37 38 0.009194193563786158
38 38 0.004867276516713216
39 38 0.013190377768064457

0 37 0.001428399055483518
1 37 9.776032810224512e-05
2 37 9.010556829110771e-05
3 37 0.39735877585302776
4 37 5.252422363636974e-05
5 37 8.226572976136787e-05
6 37 0.0037658351652779766
7 37 9.846636811990092e-05
8 37 9.859335387449536e-05
9 37 9.45891368470835e-05
10 37 3.533877527539774e-05
11 37 0.004145755254759985
12 37 0.001370868893792929
13 37 9.372505670295302e-05
14 37 0.0011987289951341077
15 37 7.336284483212656e-05
16 37 8.295137089721085e-05
17 37 0.002277348774797929
18 37 3.320502373497801e-06
19 37 0.0011879161390239478
20 37 0.013340768570547345
21 37 0.0721383450161739
22 37 0.0017082894587677245
23 37 0.1542452560153135
24 37 0.012368641583965768
25 37 0.017843563667173188
26 37 0.04153268654766626
27 37 0.016238903795017884
28 37 0.027472986166455264
29 37 0.002561579710443642
30 37 0.011705780871002894
31 37 0.01209252465556093
32 37 0.025738780192807703
33 37 0.012809645171627086
34 37 0.015172965853857039
35 37 0.01908672262505252
36 37 0.010337735081076351
37 37 0.019658322173626685
38 37 0.006221135403880971
39 37 0.0061735140672958206

0 36 0.002480043532300089
1 36 0.0001388063885335235
2 36 0.0018401110923631132
3 36 5.252422363636974e-05
4 36 0.4890656365130206
5 36 0.0027667438598757044
6 36 0.00023633885648860302
7 36 0.0022527714907291355
8 36 0.0002643286821069664
9 36 0.00031457655819364154
10 36 0.006981942739804069
11 36 0.0007537174389356831
12 36 0.012326270146527719
13 36 1.1416288732714101e-05
14 36 0.0008496850694555339
15 36 0.0009110866205523269
16 36 0.0021106804719503015
17 36 0.0020515490474788327
18 36 0.011142083720308435
19 36 0.001954973069019555
20 36 0.0627671136304452
21 36 0.019839340015562642
22 36 0.032472619137454084
23 36 0.012368641583965768
24 36 0.23761484412163109
25 36 0.11365760916446506
26 36 0.053347820304072216
27 36 0.08262416973272664
28 36 0.0562919711639086
29 36 0.05484140551883255
30 36 0.06391613795288775
31 36 0.06753196154602008
32 36 0.14001088959745842
33 36 0.03173316187819595
34 36 0.04218009327839105
35 36 0.05621304888484417
36 36 0.09210940878964848
37 36 0.07535012161344402
38 36 0.1341613999942016
39 36 0.04994413298146127

0 35 0.0013123685319638666
1 35 2.311767591677362e-05
2 35 0.00040983496541362527
3 35 8.226572976136787e-05
4 35 0.0027667438598757044
5 35 0.6335391130623949
6 35 0.008064758141413003
7 35 0.011203795617263226
8 35 0.0003934556738003678
9 35 0.026511575103407098
10 35 0.0009185673691868619
11 35 6.198206481202267e-05
12 35 0.004971515387797423
13 35 0.004061806658904101
14 35 0.0001669716295440587
15 35 8.114282326113792e-05
16 35 0.0021769190275344116
17 35 0.0006199495384061945
18 35 0.013317994774409881
19 35 0.0007465012999138022
20 35 0.04514043376204848
21 35 0.0791183883289728
22 35 0.01175000381132658
23 35 0.017843563667173188
24 35 0.11365760916446506
25 35 0.4989639882185819
26 35 0.1300204890645346
27 35 0.06471127931892684
28 35 0.06899613946240085
29 35 0.09653112629728562
30 35 0.034291703722235854
31 35 0.046994756934890004
32 35 0.15212913440174355
33 35 0.14057140142059277
34 35 0.0689775820147201
35 35 0.06483293820876525
36 35 0.052539371417272496
37 35 0.04464502108889121
38 35 0.08327156672137084
39 35 0.10242377019374763

0 34 0.0008372797137927959
1 34 0.02179983354120928
2 34 0.00040360702065246433
3 34 0.0037658351652779766
4 34 0.00023633885648860302
5 34 0.008064758141413003
6 34 0.6351973666248932
7 34 0.0036551277533019544
8 34 0.0002765653096871402
9 34 0.048242961615590704
10 34 0.001522815566933002
11 34 0.0015340550485440792
12 34 0.003949839745500789
13 34 2.686844151035624e-05
14 34 0.0008047296982770783
15 34 3.075760172148964e-05
16 34 0.05914646025244868
17 34 0.007827952059529793
18 34 9.302456453788432e-05
19 34 0.00017211085590885175
20 34 0.039189462991638536
21 34 0.10741855596823405
22 34 0.01647071628979801
23 34 0.04153268654766626
24 34 0.053347820304072216
25 34 0.1300204890645346
26 34 0.4186669798421768
27 34 0.09798951034762622
28 34 0.02486340415031279
29 34 0.07387306124184204
30 34 0.017961707366621532
31 34 0.039374812813948556
32 34 0.060128394268264565
33 34 0.06972586867501498
34 34 0.01798795656720054
35 34 0.0201921780198747
36 34 0.0489706631562144
37 34 0.03482942641618864
38 34 0.016441751334845323
39 34 0.010955185557746439

0 33 0.0003954647081739845
1 33 5.584667035369385e-07
2 33 7.441338038063129e-07
3 33 9.846636811990092e-05
4 33 0.0022527714907291355
5 33 0.011203795617263226
6 33 0.0036551277533019544
7 33 0.6685760702783228
8 33 3.0233372832349923e-05
9 33 0.01418078079746627
10 33 3.257608602169843e-05
11 33 0.0008369785983436084
12 33 0.0031508320007064203
13 33 0.0063972391046452125
14 33 3.0062439881136845e-06
15 33 1.1980613325457672e-06
16 33 0.0030640344915263246
17 33 8.888973706996911e-05
18 33 0.001278665128183021
19 33 0.0
20 33 0.023840902563556934
21 33 0.04894311022693472
22 33 0.0
23 33 0.016238903795017884
24 33 0.08262416973272664
25 33 0.06471127931892684
26 33 0.09798951034762622
27 33 0.41707996849139756
28 33 0.005497777971583361
29 33 0.047729019735324216
30 33 0.005353592348430484
31 33 0.019084155101637194
32 33 0.08724623619013142
33 33 0.17453771189946352
34 33 0.01166725352522756
35 33 0.0021746761364203346
36 33 0.052984683004091496
37 33 0.0124487418664673
38 33 0.06461597643618336
39 33 0.0035699522575399372

0 32 4.801623196494231e-05
1 32 0.00025369228394329474
2 32 0.007815101893389078
3 32 9.859335387449536e-05
4 32 0.0002643286821069664
5 32 0.0003934556738003678
6 32 0.0002765653096871402
7 32 3.0233372832349923e-05
8 32 1.0
9 32 0.00030486626108424975
10 32 0.001535225976860764
11 32 0.0006222223307060765
12 32 0.0006584489220877
13 32 0.0006276124207323322
14 32 0.00616407814424553
15 32 0.0045600484406928
16 32 5.6651888342306505e-05
17 32 0.0008026027748111654
18 32 2.3011008637620113e-06
19 32 7.17325630433775e-05
20 32 0.00886897914090865
21 32 0.008463834925027192
22 32 0.11777886798678588
23 32 0.027472986166455264
24 32 0.0562919711639086
25 32 0.06899613946240085
26 32 0.02486340415031279
27 32 0.005497777971583361
28 32 0.9597491706161072
29 32 0.04463412039450682
30 32 0.061878490998677954
31 32 0.04332523354606712
32 32 0.07302351337410619
33 32 0.02084824480925099
34 32 0.06158409374003393
35 32 0.10200712730264645
36 32 0.0456793236208645
37 32 0.038450008366994796
38 32 0.030790844172862118
39 32 0.03324331122963793

0 31 0.0012350795193621599
1 31 0.0020805767562535717
2 31 4.5567002717861586e-05
3 31 9.45891368470835e-05
4 31 0.00031457655819364154
5 31 0.026511575103407098
6 31 0.048242961615590704
7 31 0.01418078079746627
8 31 0.00030486626108424975
9 31 0.8774347181005696
10 31 0.01218773913104166
11 31 0.0005429961635774866
12 31 0.09084742163178502
13 31 0.005099265426789289
14 31 6.788436814096842e-05
15 31 6.197653677689259e-05
16 31 0.03135236306316929
17 31 0.010339931235969073
18 31 0.0010776626355772506
19 31 2.3647626675157438e-05
20 31 0.0171179178102089
21 31 0.12349458781034293
22 31 0.0024804835105105886
23 31 0.002561579710443642
24 31 0.05484140551883255
25 31 0.09653112629728562
26 31 0.07387306124184204
27 31 0.047729019735324216
28 31 0.04463412039450682
29 31 0.4220821844876085
30 31 0.14639685129449337
31 31 0.03259233954082574
32 31 0.12757099178066744
33 31 0.22326409296470984
34 31 0.011244058720551883
35 31 0.029584933479909474
36 31 0.09302693913862269
37 31 0.08530164286529628
38 31 0.08878168289232341
39 31 0.02451374619586402

0 30 0.0012015336583039054
1 30 0.0004517987227683449
2 30 0.000980560252830134
3 30 3.533877527539774e-05
4 30 0.006981942739804069
5 30 0.0009185673691868619
6 30 0.001522815566933002
7 30 3.257608602169843e-05
8 30 0.001535225976860764
9 30 0.01218773913104166
10 30 0.7214112340935106
11 30 4.961580456113979e-05
12 30 0.002659763777668397
13 30 2.6213783662447124e-05
14 30 0.00010186178893111729
15 30 0.00034255792817881116
16 30 0.0022776505558869445
17 30 0.006851003469285298
18 30 0.0002950428430829288
19 30 1.9717880660500292e-05
20 30 0.026059715953181507
21 30 0.08416963383025772
22 30 0.011726600266688014
23 30 0.011705780871002894
24 30 0.06391613795288775
25 30 0.034291703722235854
26 30 0.017961707366621532
27 30 0.005353592348430484
28 30 0.061878490998677954
29 30 0.14639685129449337
30 30 0.19599006128042498
31 30 0.005668799247571727
32 30 0.015569877806796747
33 30 0.003008367982601056
34 30 0.0013987674583703334
35 30 0.015019849304289994
36 30 0.009040973522194918
37 30 0.009351007628177721
38 30 0.012287742823401846
39 30 0.006060802624844936

0 29 0.003966447188995491
1 29 0.00296878587645672
2 29 0.00014517164198758937
3 29 0.004145755254759985
4 29 0.0007537174389356831
5 29 6.198206481202267e-05
6 29 0.0015340550485440792
7 29 0.0008369785983436084
8 29 0.0006222223307060765
9 29 0.0005429961635774866
10 29 4.961580456113979e-05
11 29 0.49053104154862426
12 29 0.0009498999969027323
13 29 0.00873031995472037
14 29 0.001444086709005477
15 29 4.366751106903942e-06
16 29 2.1088513081421274e-05
17 29 0.0003450850577074476
18 29 0.0006199064719037372
19 29 0.00043703333021312684
20 29 0.02126610872044807
21 29 0.15407561618986154
22 29 0.0038122428503637095
23 29 0.01209252465556093
24 29 0.06753196154602008
25 29 0.046994756934890004
26 29 0.039374812813948556
27 29 0.019084155101637194
28 29 0.04332523354606712
29 29 0.03259233954082574
30 29 0.005668799247571727
31 29 0.1910313027752365
32 29 0.025403917192675738
33 29 0.05530017301760322
34 29 0.024815526706951783
35 29 0.011918720034566368
36 29 0.017904655497344373
37 29 0.02336057411452093
38 29 0.04207753760412914
39 29 0.023987314811295683

0 28 0.006956973648395326
1 28 0.00955606608100535
2 28 0.0002779867373760426
3 28 0.001370868893792929
4 28 0.012326270146527719
5 28 0.004971515387797423
6 28 0.003949839745500789
7 28 0.0031508320007064203
8 28 0.0006584489220877
9 28 0.09084742163178502
10 28 0.002659763777668397
11 28 0.0009498999969027323
12 28 0.5634600858964877
13 28 0.0024452845153998264
14 28 0.0004070969176805358
15 28 0.0004427035630374757
16 28 0.021283372022350682
17 28 0.021609772183715285
18 28 0.0049658992115447055
19 28 0.0013904123464041616
20 28 0.060932610175847966
21 28 0.11941701375080167
22 28 0.01583213397232381
23 28 0.025738780192807703
24 28 0.14001088959745842
25 28 0.15212913440174355
26 28 0.060128394268264565
27 28 0.08724623619013142
28 28 0.07302351337410619
29 28 0.12757099178066744
30 28 0.015569877806796747
31 28 0.025403917192675738
32 28 0.44388402550007106
33 28 0.1537590084866727
34 28 0.05344164420059745
35 28 0.09828606333325252
36 28 0.23950370983958866
37 28 0.19596543343025444
38 28 0.10752816440611418
39 28 0.058175239018260654

0 27 3.7406784168901025e-05
1 27 1.8471474493213153e-05
2 27 9.790992035275622e-05
3 27 9.372505670295302e-05
4 27 1.1416288732714101e-05
5 27 0.004061806658904101
6 27 2.686844151035624e-05
7 27 0.0063972391046452125
8 27 0.0006276124207323322
9 27 0.005099265426789289
10 27 2.6213783662447124e-05
11 27 0.00873031995472037
12 27 0.0024452845153998264
13 27 0.8812922788650827
14 27 0.00015423567052222663
15 27 8.176221086340298e-06
16 27 8.266893229429222e-06
17 27 0.001800604769390476
18 27 6.647962625658426e-06
19 27 3.7584175043587293e-06
20 27 0.024471350044870607
21 27 0.07736580855594702
22 27 0.0037010183795257758
23 27 0.012809645171627086
24 27 0.03173316187819595
25 27 0.14057140142059277
26 27 0.06972586867501498
27 27 0.17453771189946352
28 27 0.02084824480925099
29 27 0.22326409296470984
30 27 0.003008367982601056
31 27 0.05530017301760322
32 27 0.1537590084866727
33 27 0.24604283074004377
34 27 0.013297490549075211
35 27 0.036671124485981255
36 27 0.0368003516525019
37 27 0.05189790041862418
38 27 0.031017375838684625
39 27 0.004442830374156406

0 26 0.00010735416894721794
1 26 0.007171486070658496
2 26 0.0024452019388840475
3 26 0.0011987289951341077
4 26 0.0008496850694555339
5 26 0.0001669716295440587
6 26 0.0008047296982770783
7 26 3.0062439881136845e-06
8 26 0.00616407814424553
9 26 6.788436814096842e-05
10 26 0.00010186178893111729
11 26 0.001444086709005477
12 26 0.0004070969176805358
13 26 0.00015423567052222663
14 26 0.7265247455402534
15 26 0.0007401533460269883
16 26 0.000664482217600433
17 26 0.0030798135212396073
18 26 0.001048951026079439
19 26 0.0005066819063643925
20 26 0.007893178166075309
21 26 0.08494442484736843
22 26 0.02369686309174922
23 26 0.015172965853857039
24 26 0.04218009327839105
25 26 0.0689775820147201
26 26 0.01798795656720054
27 26 0.01166725352522756
28 26 0.06158409374003393
29 26 0.011244058720551883
30 26 0.0013987674583703334
31 26 0.024815526706951783
32 26 0.05344164420059745
33 26 0.013297490549075211
34 26 1.0
35 26 0.08151645670297204
36 26 0.13638076447542155
37 26 0.19653884053699597
38 26 0.4811673099713668
39 26 0.13532579240609602

0 25 0.00032019853138688745
1 25 1.9624523192497174e-06
2 25 0.00107700041971739
3 25 7.336284483212656e-05
4 25 0.0009110866205523269
5 25 8.114282326113792e-05
6 25 3.075760172148964e-05
7 25 1.1980613325457672e-06
8 25 0.0045600484406928
9 25 6.197653677689259e-05
10 25 0.00034255792817881116
11 25 4.366751106903942e-06
12 25 0.0004427035630374757
13 25 8.176221086340298e-06
14 25 0.0007401533460269883
15 25 0.7035479025731601
16 25 0.0738186156991611
17 25 0.002209513071488102
18 25 5.787761989036848e-06
19 25 0.0002855331633599529
20 25 0.028414877563709754
21 25 0.033914111447674124
22 25 0.051583105558553
23 25 0.01908672262505252
24 25 0.05621304888484417
25 25 0.06483293820876525
26 25 0.0201921780198747
27 25 0.0021746761364203346
28 25 0.10200712730264645
29 25 0.029584933479909474
30 25 0.015019849304289994
31 25 0.011918720034566368
32 25 0.09828606333325252
33 25 0.036671124485981255
34 25 0.08151645670297204
35 25 0.4905702887717867
36 25 0.354120998580224
37 25 0.058373424422482986
38 25 0.10614637878318028
39 25 0.11135773580420365

0 24 0.0004037117589164915
1 24 0.010154974964356606
2 24 5.283801819675809e-05
3 24 8.295137089721085e-05
4 24 0.0021106804719503015
5 24 0.0021769190275344116
6 24 0.05914646025244868
7 24 0.0030640344915263246
8 24 5.6651888342306505e-05
9 24 0.03135236306316929
10 24 0.0022776505558869445
11 24 2.1088513081421274e-05
12 24 0.021283372022350682
13 24 8.266893229429222e-06
14 24 0.000664482217600433
15 24 0.0738186156991611
16 24 0.7079410997040465
17 24 0.023998713633421227
18 24 8.898819309098135e-05
19 24 0.001385321782525424
20 24 0.04452223754192801
21 24 0.13043718025621764
22 24 0.018979227766347872
23 24 0.010337735081076351
24 24 0.09210940878964848
25 24 0.052539371417272496
26 24 0.0489706631562144
27 24 0.052984683004091496
28 24 0.0456793236208645
29 24 0.09302693913862269
30 24 0.009040973522194918
31 24 0.017904655497344373
32 24 0.23950370983958866
33 24 0.0368003516525019
34 24 0.13638076447542155
35 24 0.354120998580224
36 24 0.7061974069451168
37 24 0.14422886397382081
38 24 0.1118061354903395
39 24 0.2050472491764333

0 23 0.0034811973323192256
1 23 0.019091668021912714
2 23 0.0010343460611415794
3 23 0.002277348774797929
4 23 0.0020515490474788327
5 23 0.0006199495384061945
6 23 0.007827952059529793
7 23 8.888973706996911e-05
8 23 0.0008026027748111654
9 23 0.010339931235969073
10 23 0.006851003469285298
11 23 0.0003450850577074476
12 23 0.021609772183715285
13 23 0.001800604769390476
14 23 0.0030798135212396073
15 23 0.002209513071488102
16 23 0.023998713633421227
17 23 0.35248526939363334
18 23 0.0002814492472578242
19 23 0.0006441732651693365
20 23 0.04432961692518684
21 23 0.19933964636823703
22 23 0.009194193563786158
23 23 0.019658322173626685
24 23 0.07535012161344402
25 23 0.04464502108889121
26 23 0.03482942641618864
27 23 0.0124487418664673
28 23 0.038450008366994796
29 23 0.08530164286529628
30 23 0.009351007628177721
31 23 0.02336057411452093
32 23 0.19596543343025444
33 23 0.05189790041862418
34 23 0.19653884053699597
35 23 0.058373424422482986
36 23 0.14422886397382081
37 23 0.1339710677192994
38 23 0.028917601862342393
39 23 0.035447987978735496

0 22 0.008232986475822745
1 22 0.003123030696188721
2 22 8.795842047291454e-05
3 22 3.320502373497801e-06
4 22 0.011142083720308435
5 22 0.013317994774409881
6 22 9.302456453788432e-05
7 22 0.001278665128183021
8 22 2.3011008637620113e-06
9 22 0.0010776626355772506
10 22 0.0002950428430829288
11 22 0.0006199064719037372
12 22 0.0049658992115447055
13 22 6.647962625658426e-06
14 22 0.001048951026079439
15 22 5.787761989036848e-06
16 22 8.898819309098135e-05
17 22 0.0002814492472578242
18 22 0.8277817969142346
19 22 2.1803766566884065e-06
20 22 0.021567376954296832
21 22 0.06642033325689758
22 22 0.004867276516713216
23 22 0.006221135403880971
24 22 0.1341613999942016
25 22 0.08327156672137084
26 22 0.016441751334845323
27 22 0.06461597643618336
28 22 0.030790844172862118
29 22 0.08878168289232341
30 22 0.012287742823401846
31 22 0.04207753760412914
32 22 0.10752816440611418
33 22 0.031017375838684625
34 22 0.4811673099713668
35 22 0.10614637878318028
36 22 0.1118061354903395
37 22 0.028917601862342393
38 22 0.5621986853231287
39 22 0.004606121649797244

0 21 0.0016316192081807207
1 21 0.0008355818191760865
2 21 0.00036139994947924933
3 21 0.0011879161390239478
4 21 0.001954973069019555
5 21 0.0007465012999138022
6 21 0.00017211085590885175
7 21 0.0
8 21 7.17325630433775e-05
9 21 2.3647626675157438e-05
10 21 1.9717880660500292e-05
11 21 0.00043703333021312684
12 21 0.0013904123464041616
13 21 3.7584175043587293e-06
14 21 0.0005066819063643925
15 21 0.0002855331633599529
16 21 0.001385321782525424
17 21 0.0006441732651693365
18 21 2.1803766566884065e-06
19 21 0.6922233917160205
20 21 0.03025489965655265
21 21 0.10831147684576066
22 21 0.013190377768064457
23 21 0.0061735140672958206
24 21 0.04994413298146127
25 21 0.10242377019374763
26 21 0.010955185557746439
27 21 0.0035699522575399372
28 21 0.03324331122963793
29 21 0.02451374619586402
30 21 0.006060802624844936
31 21 0.023987314811295683
32 21 0.058175239018260654
33 21 0.004442830374156406
34 21 0.13532579240609602
35 21 0.11135773580420365
36 21 0.2050472491764333
37 21 0.035447987978735496
38 21 0.004606121649797244
39 21 0.49421067068715346

0 20 0.0871873269440735
1 20 0.00375151303276986
2 20 0.02323161951069853
3 20 0.013340768570547345
4 20 0.0627671136304452
5 20 0.04514043376204848
6 20 0.039189462991638536
7 20 0.023840902563556934
8 20 0.00886897914090865
9 20 0.0171179178102089
10 20 0.026059715953181507
11 20 0.02126610872044807
12 20 0.060932610175847966
13 20 0.024471350044870607
14 20 0.007893178166075309
15 20 0.028414877563709754
16 20 0.04452223754192801
17 20 0.04432961692518684
18 20 0.021567376954296832
19 20 0.03025489965655265
20 20 0.14892642530906242
21 20 0.006638150940199588
22 20 0.0060080269372655305
23 20 0.011647371020544636
24 20 0.006774773524817234
25 20 0.012279110190210512
26 20 0.005271694543193922
27 20 0.011947749495675262
28 20 9.938470051056698e-07
29 20 0.017781284201867704
30 20 0.025205131216931013
31 20 0.001754023814786111
32 20 0.005604067947056546
33 20 0.014054134372188323
34 20 0.00045368728932129027
35 20 0.0007134582681140518
36 20 0.005100746489669786
37 20 0.01619336167014377
38 20 0.009510497693904177
39 20 0.0026235116624203437

0 19 0.00375151303276986
1 19 0.45533427614230143
2 19 0.02772872532629095
3 19 0.0721383450161739
4 19 0.019839340015562642
5 19 0.0791183883289728
6 19 0.10741855596823405
7 19 0.04894311022693472
8 19 0.008463834925027192
9 19 0.12349458781034293
10 19 0.08416963383025772
11 19 0.15407561618986154
12 19 0.11941701375080167
13 19 0.07736580855594702
14 19 0.08494442484736843
15 19 0.033914111447674124
16 19 0.13043718025621764
17 19 0.19933964636823703
18 19 0.06642033325689758
19 19 0.10831147684576066
20 19 0.006638150940199588
21 19 1.0
22 19 0.004788807314763618
23 19 0.03541900850958928
24 19 0.002373262984459554
25 19 0.03657368894188581
26 19 0.02730818088554836
27 19 0.005308557104860129
28 19 4.818908579170353e-05
29 19 0.08699288022866011
30 19 0.019464496843096358
31 19 0.06419961365093689
32 19 0.06859940030862877
33 19 0.05545930914950732
34 19 0.08707472023960972
35 19 0.008476632530191921
36 19 0.045646053930128244
37 19 0.07378768476564747
38 19 0.02710174029257548
39 19 0.13322251062650386

0 18 0.02323161951069853
1 18 0.02772872532629095
2 18 0.15651884452660977
3 18 0.0017082894587677245
4 18 0.032472619137454084
5 18 0.01175000381132658
6 18 0.01647071628979801
7 18 0.0
8 18 0.11777886798678588
9 18 0.0024804835105105886
10 18 0.011726600266688014
11 18 0.0038122428503637095
12 18 0.01583213397232381
13 18 0.0037010183795257758
14 18 0.02369686309174922
15 18 0.051583105558553
16 18 0.018979227766347872
17 18 0.009194193563786158
18 18 0.004867276516713216
19 18 0.013190377768064457
20 18 0.0060080269372655305
21 18 0.004788807314763618
22 18 0.5015041758641021
23 18 0.014253136977996456
24 18 0.031112281580642085
25 18 0.002406128168289349
26 18 0.005114368216596975
27 18 0.00036229597009065077
28 18 0.0006718684250256484
29 18 0.0022311459814325246
30 18 0.03641080392293088
31 18 0.0012402219486074102
32 18 0.0024320219208368017
33 18 0.020743123721001136
34 18 0.005346935753510185
35 18 0.017258102511997303
36 18 0.0006222327469158274
37 18 0.025690790940028865
38 18 0.006384038633545866
39 18 0.0016077095035229023

0 17 0.013340768570547345
1 17 0.0721383450161739
2 17 0.0017082894587677245
3 17 0.1542452560153135
4 17 0.012368641583965768
5 17 0.017843563667173188
6 17 0.04153268654766626
7 17 0.016238903795017884
8 17 0.027472986166455264
9 17 0.002561579710443642
10 17 0.011705780871002894
11 17 0.01209252465556093
12 17 0.025738780192807703
13 17 0.012809645171627086
14 17 0.015172965853857039
15 17 0.01908672262505252
16 17 0.010337735081076351
17 17 0.019658322173626685
18 17 0.006221135403880971
19 17 0.0061735140672958206
20 17 0.011647371020544636
21 17 0.03541900850958928
22 17 0.014253136977996456
23 17 0.22999018143907426
24 17 0.001369636118762012
25 17 0.008647716930517064
26 17 0.011101301250686486
27 17 0.009557051948871022
28 17 1.286347876317603e-05
29 17 0.017125455539518605
30 17 0.00916419871060609
31 17 0.002437347744486007
32 17 0.009566304808784825
33 17 0.009503590300644392
34 17 0.011885477461385035
35 17 0.0005638892441038307
36 17 0.00634875903399758
37 17 0.021567647076596544
38 17 0.0031706460016637295
39 17 0.014212633635850014

0 16 0.0627671136304452
1 16 0.019839340015562642
2 16 0.032472619137454084
3 16 0.012368641583965768
4 16 0.23761484412163109
5 16 0.11365760916446506
6 16 0.053347820304072216
7 16 0.08262416973272664
8 16 0.0562919711639086
9 16 0.05484140551883255
10 16 0.06391613795288775
11 16 0.06753196154602008
12 16 0.14001088959745842
13 16 0.03173316187819595
14 16 0.04218009327839105
15 16 0.05621304888484417
16 16 0.09210940878964848
17 16 0.07535012161344402
18 16 0.1341613999942016
19 16 0.04994413298146127
20 16 0.006774773524817234
21 16 0.002373262984459554
22 16 0.031112281580642085
23 16 0.001369636118762012
24 16 0.22097782609002403
25 16 0.002332725880434511
26 16 0.002560461124635969
27 16 0.0017494727155466466
28 16 0.00022045611588931153
29 16 0.003980892353726282
30 16 0.034093178055863024
31 16 0.001607999068808395
32 16 0.0053965883228277505
33 16 0.0034496381033292407
34 16 0.0013930626992796561
35 16 0.0039543059318266575
36 16 0.0006835137329489212
37 16 0.006986416246524471
38 16 0.03052638068572485
39 16 0.0008074589099276443

0 15 0.04514043376204848
1 15 0.0791183883289728
2 15 0.01175000381132658
3 15 0.017843563667173188
4 15 0.11365760916446506
5 15 0.4989639882185819
6 15 0.1300204890645346
7 15 0.06471127931892684
8 15 0.06899613946240085
9 15 0.09653112629728562
10 15 0.034291703722235854
11 15 0.046994756934890004
12 15 0.15212913440174355
13 15 0.14057140142059277
14 15 0.0689775820147201
15 15 0.06483293820876525
16 15 0.052539371417272496
17 15 0.04464502108889121
18 15 0.08327156672137084
19 15 0.10242377019374763
20 15 0.012279110190210512
21 15 0.03657368894188581
22 15 0.002406128168289349
23 15 0.008647716930517064
24 15 0.002332725880434511
25 15 0.41093225269673633
26 15 0.04836983789876861
27 15 0.06115735963903826
28 15 2.1505655260785043e-05
29 15 0.10900104069886878
30 15 0.010729935378372704
31 15 0.005412076712570174
32 15 0.029108527650440835
33 15 0.06434014640464014
34 15 0.0070534717528013885
35 15 0.0010436624591093784
36 15 0.01842798651849277
37 15 0.0149986383902781
38 15 0.015030776887293486
39 15 0.008776672204631162

0 14 0.039189462991638536
1 14 0.10741855596823405
2 14 0.01647071628979801
3 14 0.04153268654766626
4 14 0.053347820304072216
5 14 0.1300204890645346
6 14 0.4186669798421768
7 14 0.09798951034762622
8 14 0.02486340415031279
9 14 0.07387306124184204
10 14 0.017961707366621532
11 14 0.039374812813948556
12 14 0.060128394268264565
13 14 0.06972586867501498
14 14 0.01798795656720054
15 14 0.0201921780198747
16 14 0.0489706631562144
17 14 0.03482942641618864
18 14 0.016441751334845323
19 14 0.010955185557746439
20 14 0.005271694543193922
21 14 0.02730818088554836
22 14 0.005114368216596975
23 14 0.011101301250686486
24 14 0.002560461124635969
25 14 0.04836983789876861
26 14 0.2999282147020706
27 14 0.029174712608451805
28 14 5.7388512127114865e-05
29 14 0.05701573395014158
30 14 0.008122742704925072
31 14 0.00460574755143235
32 14 0.009265542776809242
33 14 0.02414870652225581
34 14 0.0030706292595649278
35 14 0.0011567864931172453
36 14 0.02437509560468966
37 14 0.015120008376527952
38 14 0.003305033906114105
39 14 0.003867208414439677

0 13 0.023840902563556934
1 13 0.04894311022693472
2 13 0.0
3 13 0.016238903795017884
4 13 0.08262416973272664
5 13 0.06471127931892684
6 13 0.09798951034762622
7 13 0.41707996849139756
8 13 0.005497777971583361
9 13 0.047729019735324216
10 13 0.005353592348430484
11 13 0.019084155101637194
12 13 0.08724623619013142
13 13 0.17453771189946352
14 13 0.01166725352522756
15 13 0.0021746761364203346
16 13 0.052984683004091496
17 13 0.0124487418664673
18 13 0.06461597643618336
19 13 0.0035699522575399372
20 13 0.011947749495675262
21 13 0.005308557104860129
22 13 0.00036229597009065077
23 13 0.009557051948871022
24 13 0.0017494727155466466
25 13 0.06115735963903826
26 13 0.029174712608451805
27 13 0.5238977904399753
28 13 0.0
29 13 0.09899490135896158
30 13 0.0027419639783581155
31 13 0.007610268975665776
32 13 0.01217382275730659
33 13 0.058323306846792045
34 13 0.0003463892899244409
35 13 0.000106186254531436
36 13 0.014016922577972256
37 13 0.006097739286275259
38 13 0.0037173280249835506
39 13 0.001310310145801033

0 12 0.00886897914090865
1 12 0.008463834925027192
2 12 0.11777886798678588
3 12 0.027472986166455264
4 12 0.0562919711639086
5 12 0.06899613946240085
6 12 0.02486340415031279
7 12 0.005497777971583361
8 12 0.9597491706161072
9 12 0.04463412039450682
10 12 0.061878490998677954
11 12 0.04332523354606712
12 12 0.07302351337410619
13 12 0.02084824480925099
14 12 0.06158409374003393
15 12 0.10200712730264645
16 12 0.0456793236208645
17 12 0.038450008366994796
18 12 0.030790844172862118
19 12 0.03324331122963793
20 12 9.938470051056698e-07
21 12 4.818908579170353e-05
22 12 0.0006718684250256484
23 12 1.286347876317603e-05
24 12 0.00022045611588931153
25 12 2.1505655260785043e-05
26 12 5.7388512127114865e-05
27 12 0.0
28 12 0.6391743681527235
29 12 1.2165808704463445e-05
30 12 0.0012072906633747765
31 12 2.97229732840568e-05
32 12 1.639178299033612e-05
33 12 0.00015827614556721705
34 12 0.00018414792164359544
35 12 0.0015008281260674723
36 12 1.7203313911089286e-06
37 12 0.00031723608779966395
38 12 3.313951025772763e-05
39 12 1.2825893414636902e-06

0 11 0.0171179178102089
1 11 0.12349458781034293
2 11 0.0024804835105105886
3 11 0.002561579710443642
4 11 0.05484140551883255
5 11 0.09653112629728562
6 11 0.07387306124184204
7 11 0.047729019735324216
8 11 0.04463412039450682
9 11 0.4220821844876085
10 11 0.14639685129449337
11 11 0.03259233954082574
12 11 0.12757099178066744
13 11 0.22326409296470984
14 11 0.011244058720551883
15 11 0.029584933479909474
16 11 0.09302693913862269
17 11 0.08530164286529628
18 11 0.08878168289232341
19 11 0.02451374619586402
20 11 0.017781284201867704
21 11 0.08699288022866011
22 11 0.0022311459814325246
23 11 0.017125455539518605
24 11 0.003980892353726282
25 11 0.10900104069886878
26 11 0.05701573395014158
27 11 0.09899490135896158
28 11 1.2165808704463445e-05
29 11 0.6957370176221329
30 11 0.02857813764892862
31 11 0.011736379996931612
32 11 0.09695897476135414
33 11 0.1176064374891616
34 11 0.002185273819585662
35 11 0.00091120221413473
36 11 0.023301340190939508
37 11 0.04423850171696927
38 11 0.01694528553094085
39 11 0.004099831820708224

0 10 0.026059715953181507
1 10 0.08416963383025772
2 10 0.011726600266688014
3 10 0.011705780871002894
4 10 0.06391613795288775
5 10 0.034291703722235854
6 10 0.017961707366621532
7 10 0.005353592348430484
8 10 0.061878490998677954
9 10 0.14639685129449337
10 10 0.19599006128042498
11 10 0.005668799247571727
12 10 0.015569877806796747
13 10 0.003008367982601056
14 10 0.0013987674583703334
15 10 0.015019849304289994
16 10 0.009040973522194918
17 10 0.009351007628177721
18 10 0.012287742823401846
19 10 0.006060802624844936
20 10 0.025205131216931013
21 10 0.019464496843096358
22 10 0.03641080392293088
23 10 0.00916419871060609
24 10 0.034093178055863024
25 10 0.010729935378372704
26 10 0.008122742704925072
27 10 0.0027419639783581155
28 10 0.0012072906633747765
29 10 0.02857813764892862
30 10 0.5844540206048466
31 10 0.004289800472518724
32 10 0.005963901769316555
33 10 0.019625408092310326
34 10 0.0069327318727833145
35 10 0.015966781577287363
36 10 0.0032603953396578246
37 10 0.03033371662625454
38 10 0.015454534163288345
39 10 0.004456833462324054

0 9 0.02126610872044807
1 9 0.15407561618986154
2 9 0.0038122428503637095
3 9 0.01209252465556093
4 9 0.06753196154602008
5 9 0.046994756934890004
6 9 0.039374812813948556
7 9 0.019084155101637194
8 9 0.04332523354606712
9 9 0.03259233954082574
10 9 0.005668799247571727
11 9 0.1910313027752365
12 9 0.025403917192675738
13 9 0.05530017301760322
14 9 0.024815526706951783
15 9 0.011918720034566368
16 9 0.017904655497344373
17 9 0.02336057411452093
18 9 0.04207753760412914
19 9 0.023987314811295683
20 9 0.001754023814786111
21 9 0.06419961365093689
22 9 0.0012402219486074102
23 9 0.002437347744486007
24 9 0.001607999068808395
25 9 0.005412076712570174
26 9 0.00460574755143235
27 9 0.007610268975665776
28 9 2.97229732840568e-05
29 9 0.011736379996931612
30 9 0.004289800472518724
31 9 0.42457575362937866
32 9 0.0027611095460451747
33 9 0.04515161197930568
34 9 0.0054815440622641666
35 9 0.00020936386974676924
36 9 0.00036464939933178626
37 9 0.004806872840455198
38 9 0.034567478246806324
39 9 0.009563238218219106

0 8 0.060932610175847966
1 8 0.11941701375080167
2 8 0.01583213397232381
3 8 0.025738780192807703
4 8 0.14001088959745842
5 8 0.15212913440174355
6 8 0.060128394268264565
7 8 0.08724623619013142
8 8 0.07302351337410619
9 8 0.12757099178066744
10 8 0.015569877806796747
11 8 0.025403917192675738
12 8 0.44388402550007106
13 8 0.1537590084866727
14 8 0.05344164420059745
15 8 0.09828606333325252
16 8 0.23950370983958866
17 8 0.19596543343025444
18 8 0.10752816440611418
19 8 0.058175239018260654
20 8 0.005604067947056546
21 8 0.06859940030862877
22 8 0.0024320219208368017
23 8 0.009566304808784825
24 8 0.0053965883228277505
25 8 0.029108527650440835
26 8 0.009265542776809242
27 8 0.01217382275730659
28 8 1.639178299033612e-05
29 8 0.09695897476135414
30 8 0.005963901769316555
31 8 0.0027611095460451747
32 8 0.22033347638077547
33 8 0.020565772971729467
34 8 0.003234386796691151
35 8 0.0041114342486141325
36 8 0.019762037408264377
37 8 0.02876917922745626
38 8 0.005370664235377246
39 8 0.016319939917241767

0 7 0.024471350044870607
1 7 0.07736580855594702
2 7 0.0037010183795257758
3 7 0.012809645171627086
4 7 0.03173316187819595
5 7 0.14057140142059277
6 7 0.06972586867501498
7 7 0.17453771189946352
8 7 0.02084824480925099
9 7 0.22326409296470984
10 7 0.003008367982601056
11 7 0.05530017301760322
12 7 0.1537590084866727
13 7 0.24604283074004377
14 7 0.013297490549075211
15 7 0.036671124485981255
16 7 0.0368003516525019
17 7 0.05189790041862418
18 7 0.031017375838684625
19 7 0.004442830374156406
20 7 0.014054134372188323
21 7 0.05545930914950732
22 7 0.020743123721001136
23 7 0.009503590300644392
24 7 0.0034496381033292407
25 7 0.06434014640464014
26 7 0.02414870652225581
27 7 0.058323306846792045
28 7 0.00015827614556721705
29 7 0.1176064374891616
30 7 0.019625408092310326
31 7 0.04515161197930568
32 7 0.020565772971729467
33 7 0.5889837210362852
34 7 0.005706632998899714
35 7 0.0027161398306122073
36 7 0.002529844052704358
37 7 0.0421993339613174
38 7 0.021451747351802764
39 7 0.0024726828785004867

0 6 0.007893178166075309
1 6 0.08494442484736843
2 6 0.02369686309174922
3 6 0.015172965853857039
4 6 0.04218009327839105
5 6 0.0689775820147201
6 6 0.01798795656720054
7 6 0.01166725352522756
8 6 0.06158409374003393
9 6 0.011244058720551883
10 6 0.0013987674583703334
11 6 0.024815526706951783
12 6 0.05344164420059745
13 6 0.013297490549075211
14 6 1.0
15 6 0.08151645670297204
16 6 0.13638076447542155
17 6 0.19653884053699597
18 6 0.4811673099713668
19 6 0.13532579240609602
20 6 0.00045368728932129027
21 6 0.08707472023960972
22 6 0.005346935753510185
23 6 0.011885477461385035
24 6 0.0013930626992796561
25 6 0.0070534717528013885
26 6 0.0030706292595649278
27 6 0.0003463892899244409
28 6 0.00018414792164359544
29 6 0.002185273819585662
30 6 0.0069327318727833145
31 6 0.0054815440622641666
32 6 0.003234386796691151
33 6 0.005706632998899714
34 6 0.42867249879156466
35 6 0.004810317734450484
36 6 0.002261796163307316
37 6 0.010506547946399018
38 6 0.01737623807856472
39 6 0.011664710946834514

0 5 0.028414877563709754
1 5 0.033914111447674124
2 5 0.051583105558553
3 5 0.01908672262505252
4 5 0.05621304888484417
5 5 0.06483293820876525
6 5 0.0201921780198747
7 5 0.0021746761364203346
8 5 0.10200712730264645
9 5 0.029584933479909474
10 5 0.015019849304289994
11 5 0.011918720034566368
12 5 0.09828606333325252
13 5 0.036671124485981255
14 5 0.08151645670297204
15 5 0.4905702887717867
16 5 0.354120998580224
17 5 0.058373424422482986
18 5 0.10614637878318028
19 5 0.11135773580420365
20 5 0.0007134582681140518
21 5 0.008476632530191921
22 5 0.017258102511997303
23 5 0.0005638892441038307
24 5 0.0039543059318266575
25 5 0.0010436624591093784
26 5 0.0011567864931172453
27 5 0.000106186254531436
28 5 0.0015008281260674723
29 5 0.00091120221413473
30 5 0.015966781577287363
31 5 0.00020936386974676924
32 5 0.0041114342486141325
33 5 0.0027161398306122073
34 5 0.004810317734450484
35 5 0.4685614489228883
36 5 0.03232052791523387
37 5 0.015056959559372298
38 5 0.0013646991413153418
39 5 0.00783834174800734

0 4 0.04452223754192801
1 4 0.13043718025621764
2 4 0.018979227766347872
3 4 0.010337735081076351
4 4 0.09210940878964848
5 4 0.052539371417272496
6 4 0.0489706631562144
7 4 0.052984683004091496
8 4 0.0456793236208645
9 4 0.09302693913862269
10 4 0.009040973522194918
11 4 0.017904655497344373
12 4 0.23950370983958866
13 4 0.0368003516525019
14 4 0.13638076447542155
15 4 0.354120998580224
16 4 0.7061974069451168
17 4 0.14422886397382081
18 4 0.1118061354903395
19 4 0.2050472491764333
20 4 0.005100746489669786
21 4 0.045646053930128244
22 4 0.0006222327469158274
23 4 0.00634875903399758
24 4 0.0006835137329489212
25 4 0.01842798651849277
26 4 0.02437509560468966
27 4 0.014016922577972256
28 4 1.7203313911089286e-06
29 4 0.023301340190939508
30 4 0.0032603953396578246
31 4 0.00036464939933178626
32 4 0.019762037408264377
33 4 0.002529844052704358
34 4 0.002261796163307316
35 4 0.03232052791523387
36 4 0.3541559557628172
37 4 0.014247402974348861
38 4 0.0011951221266706547
39 4 0.01794228481500855

0 3 0.04432961692518684
1 3 0.19933964636823703
2 3 0.009194193563786158
3 3 0.019658322173626685
4 3 0.07535012161344402
5 3 0.04464502108889121
6 3 0.03482942641618864
7 3 0.0124487418664673
8 3 0.038450008366994796
9 3 0.08530164286529628
10 3 0.009351007628177721
11 3 0.02336057411452093
12 3 0.19596543343025444
13 3 0.05189790041862418
14 3 0.19653884053699597
15 3 0.058373424422482986
16 3 0.14422886397382081
17 3 0.1339710677192994
18 3 0.028917601862342393
19 3 0.035447987978735496
20 3 0.01619336167014377
21 3 0.07378768476564747
22 3 0.025690790940028865
23 3 0.021567647076596544
24 3 0.006986416246524471
25 3 0.0149986383902781
26 3 0.015120008376527952
27 3 0.006097739286275259
28 3 0.00031723608779966395
29 3 0.04423850171696927
30 3 0.03033371662625454
31 3 0.004806872840455198
32 3 0.02876917922745626
33 3 0.0421993339613174
34 3 0.010506547946399018
35 3 0.015056959559372298
36 3 0.014247402974348861
37 3 0.16712086558761
38 3 0.009459322343788486
39 3 0.013445106667320175

0 2 0.021567376954296832
1 2 0.06642033325689758
2 2 0.004867276516713216
3 2 0.006221135403880971
4 2 0.1341613999942016
5 2 0.08327156672137084
6 2 0.016441751334845323
7 2 0.06461597643618336
8 2 0.030790844172862118
9 2 0.08878168289232341
10 2 0.012287742823401846
11 2 0.04207753760412914
12 2 0.10752816440611418
13 2 0.031017375838684625
14 2 0.4811673099713668
15 2 0.10614637878318028
16 2 0.1118061354903395
17 2 0.028917601862342393
18 2 0.5621986853231287
19 2 0.004606121649797244
20 2 0.009510497693904177
21 2 0.02710174029257548
22 2 0.006384038633545866
23 2 0.0031706460016637295
24 2 0.03052638068572485
25 2 0.015030776887293486
26 2 0.003305033906114105
27 2 0.0037173280249835506
28 2 3.313951025772763e-05
29 2 0.01694528553094085
30 2 0.015454534163288345
31 2 0.034567478246806324
32 2 0.005370664235377246
33 2 0.021451747351802764
34 2 0.01737623807856472
35 2 0.0013646991413153418
36 2 0.0011951221266706547
37 2 0.009459322343788486
38 2 0.631838414665707
39 2 0.0014143259868541263

0 1 0.03025489965655265
1 1 0.10831147684576066
2 1 0.013190377768064457
3 1 0.0061735140672958206
4 1 0.04994413298146127
5 1 0.10242377019374763
6 1 0.010955185557746439
7 1 0.0035699522575399372
8 1 0.03324331122963793
9 1 0.02451374619586402
10 1 0.006060802624844936
11 1 0.023987314811295683
12 1 0.058175239018260654
13 1 0.004442830374156406
14 1 0.13532579240609602
15 1 0.11135773580420365
16 1 0.2050472491764333
17 1 0.035447987978735496
18 1 0.004606121649797244
19 1 0.49421067068715346
20 1 0.0026235116624203437
21 1 0.13322251062650386
22 1 0.0016077095035229023
23 1 0.014212633635850014
24 1 0.0008074589099276443
25 1 0.008776672204631162
26 1 0.003867208414439677
27 1 0.001310310145801033
28 1 1.2825893414636902e-06
29 1 0.004099831820708224
30 1 0.004456833462324054
31 1 0.009563238218219106
32 1 0.016319939917241767
33 1 0.0024726828785004867
34 1 0.011664710946834514
35 1 0.00783834174800734
36 1 0.01794228481500855
37 1 0.013445106667320175
38 1 0.0014143259868541263
39 1 0.5801803601802397



==> matrices/second_baseline/calibrated/vctk_dev_trials_m_common_concat_mat_norm.txt <==
0 30 0.9318006304651439
1 30 0.00016709990021551997
2 30 8.089988434074179e-05
3 30 0.00015214371328265666
4 30 0.0002469535555227179
5 30 1.849025710592946e-05
6 30 2.859601509788697e-06
7 30 2.5827201277627634e-05
8 30 0.00025069421188897195
9 30 0.004933122967783705
10 30 5.1094724640092996e-05
11 30 0.0006012388144770743
12 30 0.006079548508570634
13 30 0.0003745474612616354
14 30 8.710009652003807e-05
15 30 0.6386090854901534
16 30 0.0026936952578009775
17 30 0.0034088623161051346
18 30 0.025048313490975558
19 30 0.0026199834167149865
20 30 0.0027574040656546126
21 30 0.0005848091549929627
22 30 0.0
23 30 0.0030676007515429778
24 30 0.0012485327651988636
25 30 0.0009331751991171324
26 30 0.0023949531108344254
27 30 0.211892995717893
28 30 0.0026514625784945017
29 30 0.0072978198204695765

0 29 0.00016709990021551997
1 29 0.8975961256960818
2 29 9.771434771942196e-06
3 29 0.01388579335074856
4 29 6.380412256399005e-05
5 29 0.01932543296921299
6 29 1.3999139030514874e-07
7 29 0.00018684755065271532
8 29 1.1742672820534506e-07
9 29 0.0009617668075401772
10 29 3.814053708273924e-06
11 29 0.000905009519735446
12 29 0.0012157198378193797
13 29 0.0004969431242176821
14 29 0.01731720750897443
15 29 0.0026936952578009775
16 29 0.31696148038879707
17 29 0.008136557113554719
18 29 0.05227523048298273
19 29 0.00048675704399748154
20 29 0.016056321993704426
21 29 0.00048114368612283814
22 29 0.00038245745109919364
23 29 0.0017166922719615656
24 29 0.004009972545385252
25 29 0.005795578275922913
26 29 0.015401705889658791
27 29 0.1011058271976339
28 29 0.010856946040431243
29 29 0.03241646071496108

0 28 8.089988434074179e-05
1 28 9.771434771942196e-06
2 28 0.8714628584738723
3 28 9.630645618645823e-05
4 28 0.0016075033011537028
5 28 4.227934035791572e-06
6 28 0.003059397588207547
7 28 0.000312942642227175
8 28 5.178283960419234e-06
9 28 1.881606549181552e-05
10 28 0.001309286790226559
11 28 0.015353575330568
12 28 7.410270043298073e-06
13 28 0.0009562311006897076
14 28 0.0008234187035276136
15 28 0.0034088623161051346
16 28 0.008136557113554719
17 28 0.8643031320645221
18 28 0.5069001139196018
19 28 0.079112141242838
20 28 0.15788560194984788
21 28 0.1432473563913658
22 28 0.1892327025759385
23 28 0.20643732392915282
24 28 0.22650295942120272
25 28 0.18260044688301133
26 28 0.47945844249568753
27 28 0.2971789557149792
28 28 0.21261384686486492
29 28 0.22065384220202572

0 27 0.00015214371328265666
1 27 0.01388579335074856
2 27 9.630645618645823e-05
3 27 0.9309990390157326
4 27 8.180482846266345e-05
5 27 0.003862313121634071
6 27 2.4947254352051195e-07
7 27 0.0003803467323391102
8 27 1.5931379100800096e-06
9 27 0.0006202760912078657
10 27 7.417210662102616e-05
11 27 0.0037444513274331307
12 27 0.008020880687516892
13 27 0.003460480265497281
14 27 0.0010910008806543413
15 27 0.025048313490975558
16 27 0.05227523048298273
17 27 0.5069001139196018
18 27 0.626120786995842
19 27 0.0015127282913504749
20 27 0.06602939846595866
21 27 0.0037829269571161474
22 27 0.02402262767678559
23 27 0.06602129840167797
24 27 0.01944328996774999
25 27 0.05556160820617722
26 27 0.020129727073109942
27 27 0.33635310912548383
28 27 0.011836614929293554
29 27 0.02374985019326334

0 26 0.0002469535555227179
1 26 6.380412256399005e-05
2 26 0.0016075033011537028
3 26 8.180482846266345e-05
4 26 0.8579170868950999
5 26 3.883784058860288e-05
6 26 0.02397818122511267
7 26 0.013743812732242873
8 26 0.00359784391134471
9 26 0.0074305403450189485
10 26 0.005923665771883275
11 26 9.4856870100852e-05
12 26 3.877075764998305e-05
13 26 1.9652226602171225e-05
14 26 9.801149841598578e-06
15 26 0.0026199834167149865
16 26 0.00048675704399748154
17 26 0.079112141242838
18 26 0.0015127282913504749
19 26 0.4426394556116694
20 26 0.10047890495116285
21 26 0.16266102334033883
22 26 0.22693903049737627
23 26 0.13126336293519653
24 26 0.1373067977188687
25 26 0.3115814356721764
26 26 0.15339092879556004
27 26 0.07627763004665038
28 26 0.08860988390707128
29 26 0.0541201627968602

0 25 1.849025710592946e-05
1 25 0.01932543296921299
2 25 4.227934035791572e-06
3 25 0.003862313121634071
4 25 3.883784058860288e-05
5 25 0.7989058349057158
6 25 3.0614167621106675e-06
7 25 0.0008000135405701744
8 25 0.0
9 25 0.0029359526487390958
10 25 1.8147906852231256e-06
11 25 0.009121427082659153
12 25 0.0004802475372908716
13 25 7.932677909603879e-05
14 25 0.00734779343787323
15 25 0.0027574040656546126
16 25 0.016056321993704426
17 25 0.15788560194984788
18 25 0.06602939846595866
19 25 0.10047890495116285
20 25 0.20266027128932132
21 25 0.0264101295598536
22 25 0.008952008256317213
23 25 0.028255398300131043
24 25 0.05491584472576674
25 25 0.05397987471495012
26 25 0.014748809624043001
27 25 0.19699735458213594
28 25 0.009411996705366372
29 25 0.04341840044351809

0 24 2.859601509788697e-06
1 24 1.3999139030514874e-07
2 24 0.003059397588207547
3 24 2.4947254352051195e-07
4 24 0.02397818122511267
5 24 3.0614167621106675e-06
6 24 0.864853984987399
7 24 0.0001382841701891299
8 24 0.0003218377326609794
9 24 7.364412502574987e-05
10 24 0.006388385516243993
11 24 5.1227374585762435e-05
12 24 3.990641382474919e-06
13 24 2.732538383027997e-06
14 24 1.918305186434122e-05
15 24 0.0005848091549929627
16 24 0.00048114368612283814
17 24 0.1432473563913658
18 24 0.0037829269571161474
19 24 0.16266102334033883
20 24 0.0264101295598536
21 24 0.6692254893597895
22 24 0.0892084811508237
23 24 0.24413378821066922
24 24 0.15425902094594324
25 24 0.1004319300230454
26 24 0.18457967183878016
27 24 0.11328906248666308
28 24 0.06549595216797181
29 24 0.014524366089492308

0 23 2.5827201277627634e-05
1 23 0.00018684755065271532
2 23 0.000312942642227175
3 23 0.0003803467323391102
4 23 0.013743812732242873
5 23 0.0008000135405701744
6 23 0.0001382841701891299
7 23 0.7263139072966976
8 23 0.0011838074139263392
9 23 0.00017966416099175512
10 23 0.002058936601544212
11 23 0.0016281089580037088
12 23 2.4100348305306176e-06
13 23 8.88956548703997e-05
14 23 5.3913418159823225e-05
15 23 0.0
16 23 0.00038245745109919364
17 23 0.1892327025759385
18 23 0.02402262767678559
19 23 0.22693903049737627
20 23 0.008952008256317213
21 23 0.0892084811508237
22 23 0.305213626235076
23 23 0.09804060963141921
24 23 0.0630365473451665
25 23 0.049061651930387085
26 23 0.04925012919793612
27 23 0.03706613569459031
28 23 0.02662860381124638
29 23 0.011871504613154308

0 22 0.00025069421188897195
1 22 1.1742672820534506e-07
2 22 5.178283960419234e-06
3 22 1.5931379100800096e-06
4 22 0.00359784391134471
5 22 0.0
6 22 0.0003218377326609794
7 22 0.0011838074139263392
8 22 0.915075675650887
9 22 0.00014964621532690168
10 22 0.0009457487416173287
11 22 6.389468857993012e-05
12 22 1.391835851844309e-06
13 22 3.2343129190811242e-06
14 22 1.8695907023458463e-06
15 22 0.0030676007515429778
16 22 0.0017166922719615656
17 22 0.20643732392915282
18 22 0.06602129840167797
19 22 0.13126336293519653
20 22 0.028255398300131043
21 22 0.24413378821066922
22 22 0.09804060963141921
23 22 0.7333021813734593
24 22 0.033621783816427483
25 22 0.038658603711433606
26 22 0.04417583750882057
27 22 0.014753259922470289
28 22 0.014768131308188763
29 22 0.004121585440013732

0 21 0.004933122967783705
1 21 0.0009617668075401772
2 21 1.881606549181552e-05
3 21 0.0006202760912078657
4 21 0.0074305403450189485
5 21 0.0029359526487390958
6 21 7.364412502574987e-05
7 21 0.00017966416099175512
8 21 0.00014964621532690168
9 21 0.8880734888834633
10 21 0.0009149194906519604
11 21 0.0032944577633727407
12 21 0.0006079709710343156
13 21 0.004119323621839351
14 21 3.079793365594379e-05
15 21 0.0012485327651988636
16 21 0.004009972545385252
17 21 0.22650295942120272
18 21 0.01944328996774999
19 21 0.1373067977188687
20 21 0.05491584472576674
21 21 0.15425902094594324
22 21 0.0630365473451665
23 21 0.033621783816427483
24 21 0.33570190570775943
25 21 0.055088666950987276
26 21 0.08533229332202848
27 21 0.24742876920934895
28 21 0.04342036759049859
29 21 0.09067464204887254

0 20 5.1094724640092996e-05
1 20 3.814053708273924e-06
2 20 0.001309286790226559
3 20 7.417210662102616e-05
4 20 0.005923665771883275
5 20 1.8147906852231256e-06
6 20 0.006388385516243993
7 20 0.002058936601544212
8 20 0.0009457487416173287
9 20 0.0009149194906519604
10 20 0.8922326358363676
11 20 3.556549487662282e-05
12 20 2.867292208657961e-05
13 20 0.0001403407079877063
14 20 0.00044173396406517197
15 20 0.0009331751991171324
16 20 0.005795578275922913
17 20 0.18260044688301133
18 20 0.05556160820617722
19 20 0.3115814356721764
20 20 0.05397987471495012
21 20 0.1004319300230454
22 20 0.049061651930387085
23 20 0.038658603711433606
24 20 0.055088666950987276
25 20 0.2977039704914276
26 20 0.05928824229427201
27 20 0.038510564918392165
28 20 0.028661913848094647
29 20 0.06563676419390302

0 19 0.0006012388144770743
1 19 0.000905009519735446
2 19 0.015353575330568
3 19 0.0037444513274331307
4 19 9.4856870100852e-05
5 19 0.009121427082659153
6 19 5.1227374585762435e-05
7 19 0.0016281089580037088
8 19 6.389468857993012e-05
9 19 0.0032944577633727407
10 19 3.556549487662282e-05
11 19 0.8082717834583482
12 19 7.602509734793545e-05
13 19 0.0027184828620961327
14 19 0.0030787406975180767
15 19 0.0023949531108344254
16 19 0.015401705889658791
17 19 0.47945844249568753
18 19 0.020129727073109942
19 19 0.15339092879556004
20 19 0.014748809624043001
21 19 0.18457967183878016
22 19 0.04925012919793612
23 19 0.04417583750882057
24 19 0.08533229332202848
25 19 0.05928824229427201
26 19 0.5905471004150694
27 19 0.4655773712472585
28 19 0.2578020944591015
29 19 0.3601809559495981

0 18 0.006079548508570634
1 18 0.0012157198378193797
2 18 7.410270043298073e-06
3 18 0.008020880687516892
4 18 3.877075764998305e-05
5 18 0.0004802475372908716
6 18 3.990641382474919e-06
7 18 2.4100348305306176e-06
8 18 1.391835851844309e-06
9 18 0.0006079709710343156
10 18 2.867292208657961e-05
11 18 7.602509734793545e-05
12 18 1.0
13 18 4.103696975804721e-05
14 18 0.00013145659300080065
15 18 0.211892995717893
16 18 0.1011058271976339
17 18 0.2971789557149792
18 18 0.33635310912548383
19 18 0.07627763004665038
20 18 0.19699735458213594
21 18 0.11328906248666308
22 18 0.03706613569459031
23 18 0.014753259922470289
24 18 0.24742876920934895
25 18 0.038510564918392165
26 18 0.4655773712472585
27 18 1.0
28 18 0.012185399104289302
29 18 0.04542080828969586

0 17 0.0003745474612616354
1 17 0.0004969431242176821
2 17 0.0009562311006897076
3 17 0.003460480265497281
4 17 1.9652226602171225e-05
5 17 7.932677909603879e-05
6 17 2.732538383027997e-06
7 17 8.88956548703997e-05
8 17 3.2343129190811242e-06
9 17 0.004119323621839351
10 17 0.0001403407079877063
11 17 0.0027184828620961327
12 17 4.103696975804721e-05
13 17 0.5902826511045496
14 17 0.0012026154319306286
15 17 0.0026514625784945017
16 17 0.010856946040431243
17 17 0.21261384686486492
18 17 0.011836614929293554
19 17 0.08860988390707128
20 17 0.009411996705366372
21 17 0.06549595216797181
22 17 0.02662860381124638
23 17 0.014768131308188763
24 17 0.04342036759049859
25 17 0.028661913848094647
26 17 0.2578020944591015
27 17 0.012185399104289302
28 17 0.5082129165727101
29 17 0.272897050869735

0 16 8.710009652003807e-05
1 16 0.01731720750897443
2 16 0.0008234187035276136
3 16 0.0010910008806543413
4 16 9.801149841598578e-06
5 16 0.00734779343787323
6 16 1.918305186434122e-05
7 16 5.3913418159823225e-05
8 16 1.8695907023458463e-06
9 16 3.079793365594379e-05
10 16 0.00044173396406517197
11 16 0.0030787406975180767
12 16 0.00013145659300080065
13 16 0.0012026154319306286
14 16 0.6644379147345344
15 16 0.0072978198204695765
16 16 0.03241646071496108
17 16 0.22065384220202572
18 16 0.02374985019326334
19 16 0.0541201627968602
20 16 0.04341840044351809
21 16 0.014524366089492308
22 16 0.011871504613154308
23 16 0.004121585440013732
24 16 0.09067464204887254
25 16 0.06563676419390302
26 16 0.3601809559495981
27 16 0.04542080828969586
28 16 0.272897050869735
29 16 0.47389149968669786

0 15 0.6386090854901534
1 15 0.0026936952578009775
2 15 0.0034088623161051346
3 15 0.025048313490975558
4 15 0.0026199834167149865
5 15 0.0027574040656546126
6 15 0.0005848091549929627
7 15 0.0
8 15 0.0030676007515429778
9 15 0.0012485327651988636
10 15 0.0009331751991171324
11 15 0.0023949531108344254
12 15 0.211892995717893
13 15 0.0026514625784945017
14 15 0.0072978198204695765
15 15 0.8045095129240007
16 15 0.0005227200463843615
17 15 0.016607824374439042
18 15 0.0014690447751772489
19 15 0.011000999138362227
20 15 0.003872107000858594
21 15 0.004491358604850453
22 15 0.002726878644604852
23 15 0.0007957557278591368
24 15 0.0024897304377172473
25 15 0.0012824960196909333
26 15 0.002535671471090714
27 15 0.0009450880059799405
28 15 0.005156097769806504
29 15 0.003022331216696036

0 14 0.0026936952578009775
1 14 0.31696148038879707
2 14 0.008136557113554719
3 14 0.05227523048298273
4 14 0.00048675704399748154
5 14 0.016056321993704426
6 14 0.00048114368612283814
7 14 0.00038245745109919364
8 14 0.0017166922719615656
9 14 0.004009972545385252
10 14 0.005795578275922913
11 14 0.015401705889658791
12 14 0.1011058271976339
13 14 0.010856946040431243
14 14 0.03241646071496108
15 14 0.0005227200463843615
16 14 0.7909207663981649
17 14 0.0003575733962095245
18 14 0.025882550682978255
19 14 0.006169775746724901
20 14 0.18694001928196766
21 14 0.0006285559102155124
22 14 0.008715455302104925
23 14 0.0001638161304822468
24 14 0.011546421717733579
25 14 0.0036511763431208337
26 14 0.0011349286311439265
27 14 0.002889331974364447
28 14 0.0228986202166656
29 14 0.060607602729440185

0 13 0.0034088623161051346
1 13 0.008136557113554719
2 13 0.8643031320645221
3 13 0.5069001139196018
4 13 0.079112141242838
5 13 0.15788560194984788
6 13 0.1432473563913658
7 13 0.1892327025759385
8 13 0.20643732392915282
9 13 0.22650295942120272
10 13 0.18260044688301133
11 13 0.47945844249568753
12 13 0.2971789557149792
13 13 0.21261384686486492
14 13 0.22065384220202572
15 13 0.016607824374439042
16 13 0.0003575733962095245
17 13 0.7457711580220651
18 13 0.003854568074096402
19 13 0.023360167187368462
20 13 0.0013546952871580662
21 13 0.03724839214870161
22 13 0.02195329967225227
23 13 0.001448880449864447
24 13 0.00775389191824122
25 13 0.005775214600785394
26 13 0.10212638333259401
27 13 0.0002502654434988033
28 13 0.03457761871758158
29 13 0.02527962584198587

0 12 0.025048313490975558
1 12 0.05227523048298273
2 12 0.5069001139196018
3 12 0.626120786995842
4 12 0.0015127282913504749
5 12 0.06602939846595866
6 12 0.0037829269571161474
7 12 0.02402262767678559
8 12 0.06602129840167797
9 12 0.01944328996774999
10 12 0.05556160820617722
11 12 0.020129727073109942
12 12 0.33635310912548383
13 12 0.011836614929293554
14 12 0.02374985019326334
15 12 0.0014690447751772489
16 12 0.025882550682978255
17 12 0.003854568074096402
18 12 0.9667084224621155
19 12 0.000799195047371023
20 12 0.020858217400916285
21 12 0.0006304663195542732
22 12 0.0008491091556947776
23 12 0.0002725977991021445
24 12 0.056146144866050046
25 12 0.0017569280764718053
26 12 0.026494961382242475
27 12 0.030829142745997528
28 12 0.04177610807285508
29 12 0.010443905747153596

0 11 0.0026199834167149865
1 11 0.00048675704399748154
2 11 0.079112141242838
3 11 0.0015127282913504749
4 11 0.4426394556116694
5 11 0.10047890495116285
6 11 0.16266102334033883
7 11 0.22693903049737627
8 11 0.13126336293519653
9 11 0.1373067977188687
10 11 0.3115814356721764
11 11 0.15339092879556004
12 11 0.07627763004665038
13 11 0.08860988390707128
14 11 0.0541201627968602
15 11 0.011000999138362227
16 11 0.006169775746724901
17 11 0.023360167187368462
18 11 0.000799195047371023
19 11 0.6940749376294025
20 11 0.0616775143478214
21 11 0.13388024456111194
22 11 0.15273847768842502
23 11 0.0034800789041251356
24 11 0.007905549829412113
25 11 0.03711213844054067
26 11 0.002140203457089127
27 11 5.190268369644895e-05
28 11 0.012476921087660976
29 11 0.021912983062910868

0 10 0.0027574040656546126
1 10 0.016056321993704426
2 10 0.15788560194984788
3 10 0.06602939846595866
4 10 0.10047890495116285
5 10 0.20266027128932132
6 10 0.0264101295598536
7 10 0.008952008256317213
8 10 0.028255398300131043
9 10 0.05491584472576674
10 10 0.05397987471495012
11 10 0.014748809624043001
12 10 0.19699735458213594
13 10 0.009411996705366372
14 10 0.04341840044351809
15 10 0.003872107000858594
16 10 0.18694001928196766
17 10 0.0013546952871580662
18 10 0.020858217400916285
19 10 0.0616775143478214
20 10 0.9995260835468922
21 10 0.007255300810676516
22 10 0.10654868546337616
23 10 0.0003093161557326229
24 10 0.028949594714508604
25 10 0.01658558976117865
26 10 0.024030225038130505
27 10 0.0008424196753893047
28 10 0.021320364019008685
29 10 0.0788771363485804

0 9 0.0005848091549929627
1 9 0.00048114368612283814
2 9 0.1432473563913658
3 9 0.0037829269571161474
4 9 0.16266102334033883
5 9 0.0264101295598536
6 9 0.6692254893597895
7 9 0.0892084811508237
8 9 0.24413378821066922
9 9 0.15425902094594324
10 9 0.1004319300230454
11 9 0.18457967183878016
12 9 0.11328906248666308
13 9 0.06549595216797181
14 9 0.014524366089492308
15 9 0.004491358604850453
16 9 0.0006285559102155124
17 9 0.03724839214870161
18 9 0.0006304663195542732
19 9 0.13388024456111194
20 9 0.007255300810676516
21 9 1.0
22 9 0.043914858558618104
23 9 0.002721090980761547
24 9 0.002659712194613074
25 9 0.0360395250382384
26 9 0.002938575771464139
27 9 0.00012436712961153554
28 9 0.0039012874158441875
29 9 0.007872552767850817

0 8 0.0
1 8 0.00038245745109919364
2 8 0.1892327025759385
3 8 0.02402262767678559
4 8 0.22693903049737627
5 8 0.008952008256317213
6 8 0.0892084811508237
7 8 0.305213626235076
8 8 0.09804060963141921
9 8 0.0630365473451665
10 8 0.049061651930387085
11 8 0.04925012919793612
12 8 0.03706613569459031
13 8 0.02662860381124638
14 8 0.011871504613154308
15 8 0.002726878644604852
16 8 0.008715455302104925
17 8 0.02195329967225227
18 8 0.0008491091556947776
19 8 0.15273847768842502
20 8 0.10654868546337616
21 8 0.043914858558618104
22 8 0.8950382942423049
23 8 0.007064079831325697
24 8 0.015856550335349988
25 8 0.03202893474920949
26 8 0.030385767228145753
27 8 0.0
28 8 0.025666065881871373
29 8 0.017941076508462047

0 7 0.0030676007515429778
1 7 0.0017166922719615656
2 7 0.20643732392915282
3 7 0.06602129840167797
4 7 0.13126336293519653
5 7 0.028255398300131043
6 7 0.24413378821066922
7 7 0.09804060963141921
8 7 0.7333021813734593
9 7 0.033621783816427483
10 7 0.038658603711433606
11 7 0.04417583750882057
12 7 0.014753259922470289
13 7 0.014768131308188763
14 7 0.004121585440013732
15 7 0.0007957557278591368
16 7 0.0001638161304822468
17 7 0.001448880449864447
18 7 0.0002725977991021445
19 7 0.0034800789041251356
20 7 0.0003093161557326229
21 7 0.002721090980761547
22 7 0.007064079831325697
23 7 0.5827538420818459
24 7 0.0023884206812211945
25 7 0.002086846404530002
26 7 0.0007323621295570035
27 7 5.037318342767893e-05
28 7 0.00084507728959787
29 7 0.0002780052377172821

0 6 0.0012485327651988636
1 6 0.004009972545385252
2 6 0.22650295942120272
3 6 0.01944328996774999
4 6 0.1373067977188687
5 6 0.05491584472576674
6 6 0.15425902094594324
7 6 0.0630365473451665
8 6 0.033621783816427483
9 6 0.33570190570775943
10 6 0.055088666950987276
11 6 0.08533229332202848
12 6 0.24742876920934895
13 6 0.04342036759049859
14 6 0.09067464204887254
15 6 0.0024897304377172473
16 6 0.011546421717733579
17 6 0.00775389191824122
18 6 0.056146144866050046
19 6 0.007905549829412113
20 6 0.028949594714508604
21 6 0.002659712194613074
22 6 0.015856550335349988
23 6 0.0023884206812211945
24 6 0.8970569580038253
25 6 0.006176566737409638
26 6 0.038524136098136104
27 6 0.008478781471353405
28 6 0.07178239723218681
29 6 0.02874119393741001

0 5 0.0009331751991171324
1 5 0.005795578275922913
2 5 0.18260044688301133
3 5 0.05556160820617722
4 5 0.3115814356721764
5 5 0.05397987471495012
6 5 0.1004319300230454
7 5 0.049061651930387085
8 5 0.038658603711433606
9 5 0.055088666950987276
10 5 0.2977039704914276
11 5 0.05928824229427201
12 5 0.038510564918392165
13 5 0.028661913848094647
14 5 0.06563676419390302
15 5 0.0012824960196909333
16 5 0.0036511763431208337
17 5 0.005775214600785394
18 5 0.0017569280764718053
19 5 0.03711213844054067
20 5 0.01658558976117865
21 5 0.0360395250382384
22 5 0.03202893474920949
23 5 0.002086846404530002
24 5 0.006176566737409638
25 5 0.5293262246302795
26 5 0.004669614790670611
27 5 0.00015289063071290024
28 5 0.01307571717867767
29 5 0.027365743534904348

0 4 0.0023949531108344254
1 4 0.015401705889658791
2 4 0.47945844249568753
3 4 0.020129727073109942
4 4 0.15339092879556004
5 4 0.014748809624043001
6 4 0.18457967183878016
7 4 0.04925012919793612
8 4 0.04417583750882057
9 4 0.08533229332202848
10 4 0.05928824229427201
11 4 0.5905471004150694
12 4 0.4655773712472585
13 4 0.2578020944591015
14 4 0.3601809559495981
15 4 0.002535671471090714
16 4 0.0011349286311439265
17 4 0.10212638333259401
18 4 0.026494961382242475
19 4 0.002140203457089127
20 4 0.024030225038130505
21 4 0.002938575771464139
22 4 0.030385767228145753
23 4 0.0007323621295570035
24 4 0.038524136098136104
25 4 0.004669614790670611
26 4 0.6635493295908345
27 4 0.0010308434117790035
28 4 0.0656475283600404
29 4 0.02062579792780848

0 3 0.211892995717893
1 3 0.1011058271976339
2 3 0.2971789557149792
3 3 0.33635310912548383
4 3 0.07627763004665038
5 3 0.19699735458213594
6 3 0.11328906248666308
7 3 0.03706613569459031
8 3 0.014753259922470289
9 3 0.24742876920934895
10 3 0.038510564918392165
11 3 0.4655773712472585
12 3 1.0
13 3 0.012185399104289302
14 3 0.04542080828969586
15 3 0.0009450880059799405
16 3 0.002889331974364447
17 3 0.0002502654434988033
18 3 0.030829142745997528
19 3 5.190268369644895e-05
20 3 0.0008424196753893047
21 3 0.00012436712961153554
22 3 0.0
23 3 5.037318342767893e-05
24 3 0.008478781471353405
25 3 0.00015289063071290024
26 3 0.0010308434117790035
27 3 0.5462838108100349
28 3 0.0011081459912157786
29 3 0.0014173679728941638

0 2 0.0026514625784945017
1 2 0.010856946040431243
2 2 0.21261384686486492
3 2 0.011836614929293554
4 2 0.08860988390707128
5 2 0.009411996705366372
6 2 0.06549595216797181
7 2 0.02662860381124638
8 2 0.014768131308188763
9 2 0.04342036759049859
10 2 0.028661913848094647
11 2 0.2578020944591015
12 2 0.012185399104289302
13 2 0.5082129165727101
14 2 0.272897050869735
15 2 0.005156097769806504
16 2 0.0228986202166656
17 2 0.03457761871758158
18 2 0.04177610807285508
19 2 0.012476921087660976
20 2 0.021320364019008685
21 2 0.0039012874158441875
22 2 0.025666065881871373
23 2 0.00084507728959787
24 2 0.07178239723218681
25 2 0.01307571717867767
26 2 0.0656475283600404
27 2 0.0011081459912157786
28 2 0.483865954739703
29 2 0.053383313432541345

0 1 0.0072978198204695765
1 1 0.03241646071496108
2 1 0.22065384220202572
3 1 0.02374985019326334
4 1 0.0541201627968602
5 1 0.04341840044351809
6 1 0.014524366089492308
7 1 0.011871504613154308
8 1 0.004121585440013732
9 1 0.09067464204887254
10 1 0.06563676419390302
11 1 0.3601809559495981
12 1 0.04542080828969586
13 1 0.272897050869735
14 1 0.47389149968669786
15 1 0.003022331216696036
16 1 0.060607602729440185
17 1 0.02527962584198587
18 1 0.010443905747153596
19 1 0.021912983062910868
20 1 0.0788771363485804
21 1 0.007872552767850817
22 1 0.017941076508462047
23 1 0.0002780052377172821
24 1 0.02874119393741001
25 1 0.027365743534904348
26 1 0.02062579792780848
27 1 0.0014173679728941638
28 1 0.053383313432541345
29 1 0.6334084245282317



==> matrices/second_baseline/deid_vu.txt <==
64.7 -6.23
67.7 -6.66
59.8 -4.12
47.3 -4.18
65.3 -5.16
53.2 -5.33

==> matrices/second_baseline/libri_dev_trials_f_concat_mat_norm.txt <==
0 40 0.42091966941027376
1 40 0.054854787119874106
2 40 0.02541807762628254
3 40 0.042058392195688944
4 40 0.07142935651942978
5 40 0.042019528925607216
6 40 0.040528632855630645
7 40 0.0347974058448288
8 40 0.02533571733901308
9 40 0.04295366862510241
10 40 0.05816412649923003
11 40 0.06358171571937268
12 40 0.08096077790757056
13 40 0.025027177754056575
14 40 0.023735162271880796
15 40 0.03046839172133285
16 40 0.04426731456683064
17 40 0.06864308515677321
18 40 0.0957817149182768
19 40 0.04877697156660845
20 40 0.19179788358743297
21 40 0.033679053831562944
22 40 0.092508818082007
23 40 0.06603430930308134
24 40 0.16475064405626672
25 40 0.1388341306385028
26 40 0.12443381883872535
27 40 0.10375431746376727
28 40 0.054809102551593256
29 40 0.08370918352845878
30 40 0.10490306294515313
31 40 0.09026691708944332
32 40 0.15743241758565274
33 40 0.10736579984733155
34 40 0.04962608434275443
35 40 0.11024941316618173
36 40 0.13722600113188643
37 40 0.13498823750862166
38 40 0.09498780413160818
39 40 0.10291989818666503

0 39 0.054854787119874106
1 39 0.7990479046448764
2 39 0.02012963761952565
3 39 0.03097215444555432
4 39 0.03474418308300794
5 39 0.014819139557622043
6 39 0.13196660764732268
7 39 0.0014427248874778337
8 39 0.03382712320132001
9 39 0.07728187166869872
10 39 0.024634164618614833
11 39 0.06579976783298354
12 39 0.10787250703606402
13 39 0.0217570422785535
14 39 0.09498008095078371
15 39 0.010483509837479449
16 39 0.08894774276600803
17 39 0.11948008978182971
18 39 0.05141271511521397
19 39 0.0574861480887587
20 39 0.033679053831562944
21 39 0.5546394137534434
22 39 0.12146942772190822
23 39 0.16861837375361993
24 39 0.10917579213624538
25 39 0.19618602983135633
26 39 0.23349158974873693
27 39 0.1584916431730961
28 39 0.07521892267526144
29 39 0.24617447456802255
30 39 0.21188862798313607
31 39 0.2775627053049491
32 39 0.24138284342470556
33 39 0.1961739599140286
34 39 0.2007037790052793
35 39 0.13894160437741765
36 39 0.25594488006274924
37 39 0.33506681198238986
38 39 0.18462854052687433
39 39 0.23525783596415778

0 38 0.02541807762628254
1 38 0.02012963761952565
2 38 0.6235363251540508
3 38 0.016728953497256734
4 38 0.05239107890246678
5 38 0.01336386707770331
6 38 0.030782523419011373
7 38 0.001288172140092704
8 38 0.07012131045456009
9 38 0.004367205476908689
10 38 0.029167688064505256
11 38 0.029625085892445377
12 38 0.02391504289377682
13 38 0.025927340239007106
14 38 0.06565660210852492
15 38 0.053241233566683546
16 38 0.01799180773743153
17 38 0.04370576643764281
18 38 0.012655707096446455
19 38 0.024179497863690117
20 38 0.092508818082007
21 38 0.12146942772190822
22 38 0.28678565721209887
23 38 0.012305922506189922
24 38 0.0931160142658532
25 38 0.036261502550920324
26 38 0.06330433898238451
27 38 0.0
28 38 0.22032326331256166
29 38 0.022444191046539382
30 38 0.05727686301705374
31 38 0.02541035300336469
32 38 0.05911054860038654
33 38 0.02271891992552403
34 38 0.0927398713974464
35 38 0.14797215392485472
36 38 0.07871083074824074
37 38 0.048065346004041616
38 38 0.025399146699519745
39 38 0.06744139912380068

0 37 0.042058392195688944
1 37 0.03097215444555432
2 37 0.016728953497256734
3 37 0.34036142650369366
4 37 0.020386027445162047
5 37 0.007605003327147666
6 37 0.06063963010979663
7 37 0.01660723828429491
8 37 0.022456122496320334
9 37 0.009979138741047356
10 37 0.01436588753508831
11 37 0.05725697473795244
12 37 0.03716956488800414
13 37 0.018194787837952527
14 37 0.05241062149027802
15 37 0.009840950762311357
16 37 0.025129295601962195
17 37 0.05290098457088757
18 37 0.011307207406008202
19 37 0.050639068191633024
20 37 0.06603430930308134
21 37 0.16861837375361993
22 37 0.012305922506189922
23 37 0.22469540194831347
24 37 0.06737819412771928
25 37 0.0664683161795135
26 37 0.13451576115516292
27 37 0.07802702287672941
28 37 0.10539592337617162
29 37 0.031757272771059164
30 37 0.05796384278742382
31 37 0.08464018844590301
32 37 0.08923905909200527
33 37 0.07055396139577585
34 37 0.08563671286694897
35 37 0.07443327117955645
36 37 0.060335795533096835
37 37 0.08445039586761473
38 37 0.056423931409695906
39 37 0.04876242884828324

0 36 0.07142935651942978
1 36 0.03474418308300794
2 36 0.05239107890246678
3 36 0.020386027445162047
4 36 0.46281124950580455
5 36 0.05487907354848008
6 36 0.03569624043250276
7 36 0.03701743571354399
8 36 0.02910905235569702
9 36 0.02769214530879902
10 36 0.07951969893555581
11 36 0.04008295682928637
12 36 0.09890791223762155
13 36 0.011623287893190632
14 36 0.04146534843738879
15 36 0.0441958428145551
16 36 0.06592696262493587
17 36 0.05209873329717444
18 36 0.11458398430621637
19 36 0.05753308043155291
20 36 0.16475064405626672
21 36 0.10917579213624538
22 36 0.0931160142658532
23 36 0.06737819412771928
24 36 0.36755740208379917
25 36 0.22861027057898095
26 36 0.13329048474080793
27 36 0.1810807707793416
28 36 0.14995567637165902
29 36 0.16204714964729824
30 36 0.16348697294986475
31 36 0.17474123238730907
32 36 0.26242828398019385
33 36 0.10338503808248133
34 36 0.10678946512015165
35 36 0.14136680742306879
36 36 0.19740572405948797
37 36 0.161003804169721
38 36 0.26555225095496776
39 36 0.12987991497230958

0 35 0.042019528925607216
1 35 0.014819139557622043
2 35 0.01336386707770331
3 35 0.007605003327147666
4 35 0.05487907354848008
5 35 0.5425442887080231
6 35 0.0778450874119559
7 35 0.09428780590344614
8 35 0.026192254744297806
9 35 0.13443715206202742
10 35 0.049074532904023915
11 35 0.01952316643715511
12 35 0.07110848826747174
13 35 0.07540707608119492
14 35 0.0172337269915817
15 35 0.0115629280351807
16 35 0.06939229643276618
17 35 0.03237444481059532
18 35 0.10162291776351715
19 35 0.028615126670787385
20 35 0.1388341306385028
21 35 0.19618602983135633
22 35 0.036261502550920324
23 35 0.0664683161795135
24 35 0.22861027057898095
25 35 0.592255151971685
26 35 0.2494797071572251
27 35 0.1742607201310021
28 35 0.1509506450659249
29 35 0.23303424749953333
30 35 0.12267869901179122
31 35 0.1427715354545635
32 35 0.28144030929968755
33 35 0.274914467881111
34 35 0.16508169702183317
35 35 0.1630213891698738
36 35 0.1576977858632268
37 35 0.13191989626895104
38 35 0.19696925192070097
39 35 0.2188870758313345

0 34 0.040528632855630645
1 34 0.13196660764732268
2 34 0.030782523419011373
3 34 0.06063963010979663
4 34 0.03569624043250276
5 34 0.0778450874119559
6 34 0.5489941588324881
7 34 0.06556377881546922
8 34 0.03378743644118862
9 34 0.150358241729303
10 34 0.03774956103768722
11 34 0.050523882517381914
12 34 0.07287827042190251
13 34 0.0256701529104029
14 34 0.04834650337767371
15 34 0.021213635924686947
16 34 0.1650920703483623
17 34 0.08530714154149234
18 34 0.028236272525231292
19 34 0.025109626027679306
20 34 0.12443381883872535
21 34 0.23349158974873693
22 34 0.06330433898238451
23 34 0.13451576115516292
24 34 0.13329048474080793
25 34 0.2494797071572251
26 34 0.5289394340009783
27 34 0.2297854116542299
28 34 0.11467086592956781
29 34 0.19320737098020976
30 34 0.08818395616041266
31 34 0.14356209740160558
32 34 0.16701879330102956
33 34 0.19609801084622727
34 34 0.08834263352324469
35 34 0.09686255226730538
36 34 0.15573320634038604
37 34 0.12691683512726232
38 34 0.0889000092399085
39 34 0.06892973630890459

0 33 0.0347974058448288
1 33 0.0014427248874778337
2 33 0.001288172140092704
3 33 0.01660723828429491
4 33 0.03701743571354399
5 33 0.09428780590344614
6 33 0.06556377881546922
7 33 0.6422225853080014
8 33 0.012200723254533336
9 33 0.1089253435226745
10 33 0.029292100013362656
11 33 0.04234939615991062
12 33 0.06891070307544746
13 33 0.0820826822540106
14 33 0.005434860870214652
15 33 0.0031692563568399795
16 33 0.06373310638106268
17 33 0.018312644777192202
18 33 0.05502155080582426
19 33 0.0
20 33 0.10375431746376727
21 33 0.1584916431730961
22 33 0.0
23 33 0.07802702287672941
24 33 0.1810807707793416
25 33 0.1742607201310021
26 33 0.2297854116542299
27 33 0.4895643444614687
28 33 0.039706683008376716
29 33 0.154792371915839
30 33 0.049171876418864835
31 33 0.08330021857355625
32 33 0.1981876459657071
33 33 0.3074811973138445
34 33 0.06157880700214913
35 33 0.030803738061863595
36 33 0.1496729696565142
37 33 0.07858767619731367
38 33 0.17015360464803891
39 33 0.027460141884380222

0 32 0.02533571733901308
1 32 0.03382712320132001
2 32 0.07012131045456009
3 32 0.022456122496320334
4 32 0.02910905235569702
5 32 0.026192254744297806
6 32 0.03378743644118862
7 32 0.012200723254533336
8 32 1.0
9 32 0.03681185895821747
10 32 0.04819318073008875
11 32 0.04367924511557936
12 32 0.061738026931686625
13 32 0.04226531712107189
14 32 0.09248970297676348
15 32 0.0698031729972843
16 32 0.021980735002423302
17 32 0.03984451457108865
18 32 0.010984838258181149
19 32 0.011789295135286933
20 32 0.054809102551593256
21 32 0.07521892267526144
22 32 0.22032326331256166
23 32 0.10539592337617162
24 32 0.14995567637165902
25 32 0.1509506450659249
26 32 0.11467086592956781
27 32 0.039706683008376716
28 32 0.9718330934774162
29 32 0.15397967761989967
30 32 0.19259681478493051
31 32 0.14457091365679242
32 32 0.19654225524338476
33 32 0.11099137683293503
34 32 0.18678232302831402
35 32 0.25501648882620614
36 32 0.1577736877680387
37 32 0.13716184157522227
38 32 0.13439792448486312
39 32 0.1262951594889855

0 31 0.04295366862510241
1 31 0.07728187166869872
2 31 0.004367205476908689
3 31 0.009979138741047356
4 31 0.02769214530879902
5 31 0.13443715206202742
6 31 0.150358241729303
7 31 0.1089253435226745
8 31 0.03681185895821747
9 31 0.7362876644465918
10 31 0.09729820536122917
11 31 0.02806379950399265
12 31 0.20526235005076826
13 31 0.09054598488113712
14 31 0.011055282774654123
15 31 0.01891892224654429
16 31 0.13567924689286728
17 31 0.09991181293909139
18 31 0.04798381272308688
19 31 0.0074487792690919544
20 31 0.08370918352845878
21 31 0.24617447456802255
22 31 0.022444191046539382
23 31 0.031757272771059164
24 31 0.16204714964729824
25 31 0.23303424749953333
26 31 0.19320737098020976
27 31 0.154792371915839
28 31 0.15397967761989967
29 31 0.5282863825637638
30 31 0.2807912575084505
31 31 0.09143482964594096
32 31 0.2547973365947788
33 31 0.3523929124154208
34 31 0.05073599452720114
35 31 0.09760004330729795
36 31 0.21343435365074764
37 31 0.2007772164036851
38 31 0.1889165819099164
39 31 0.08170882010381708

0 30 0.05816412649923003
1 30 0.024634164618614833
2 30 0.029167688064505256
3 30 0.01436588753508831
4 30 0.07951969893555581
5 30 0.049074532904023915
6 30 0.03774956103768722
7 30 0.029292100013362656
8 30 0.04819318073008875
9 30 0.09729820536122917
10 30 0.6259333502561213
11 30 0.023503167621389882
12 30 0.07858808215910686
13 30 0.02325208028006755
14 30 0.02402624573106229
15 30 0.03343063630451521
16 30 0.06267291138682345
17 30 0.08707545850655353
18 30 0.05201129927324412
19 30 0.00628470424098797
20 30 0.10490306294515313
21 30 0.21188862798313607
22 30 0.05727686301705374
23 30 0.05796384278742382
24 30 0.16348697294986475
25 30 0.12267869901179122
26 30 0.08818395616041266
27 30 0.049171876418864835
28 30 0.19259681478493051
29 30 0.2807912575084505
30 30 0.333371344752699
31 30 0.049409004290209495
32 30 0.07909104166537775
33 30 0.0331350561781034
34 30 0.01553157218053446
35 30 0.08073858056551891
36 30 0.07329964580113317
37 30 0.05755424462888947
38 30 0.08008182838706478
39 30 0.04678089213382057

0 29 0.06358171571937268
1 29 0.06579976783298354
2 29 0.029625085892445377
3 29 0.05725697473795244
4 29 0.04008295682928637
5 29 0.01952316643715511
6 29 0.050523882517381914
7 29 0.04234939615991062
8 29 0.04367924511557936
9 29 0.02806379950399265
10 29 0.023503167621389882
11 29 0.4717116627635281
12 29 0.0448436621986181
13 29 0.0814373866927761
14 29 0.05786510545106322
15 29 0.00798258806285842
16 29 0.01813722273513844
17 29 0.034033235498891486
18 29 0.03523890896999465
19 29 0.03422990804529743
20 29 0.09026691708944332
21 29 0.2775627053049491
22 29 0.02541035300336469
23 29 0.08464018844590301
24 29 0.17474123238730907
25 29 0.1427715354545635
26 29 0.14356209740160558
27 29 0.08330021857355625
28 29 0.14457091365679242
29 29 0.09143482964594096
30 29 0.049409004290209495
31 29 0.2906374435838351
32 29 0.10105714942216783
33 29 0.16101449700542797
34 29 0.10084899602234182
35 29 0.06030380533351242
36 29 0.08815232242945573
37 29 0.09160447484816425
38 29 0.1328564198633622
39 29 0.08167312601946242

0 28 0.08096077790757056
1 28 0.10787250703606402
2 28 0.02391504289377682
3 28 0.03716956488800414
4 28 0.09890791223762155
5 28 0.07110848826747174
6 28 0.07287827042190251
7 28 0.06891070307544746
8 28 0.061738026931686625
9 28 0.20526235005076826
10 28 0.07858808215910686
11 28 0.0448436621986181
12 28 0.522773915173051
13 28 0.07386353680080696
14 28 0.03550992814349639
15 28 0.039150177677481315
16 28 0.10740764311510843
17 28 0.12277937402636963
18 28 0.07219700178680696
19 28 0.04636250387097184
20 28 0.15743241758565274
21 28 0.24138284342470556
22 28 0.05911054860038654
23 28 0.08923905909200527
24 28 0.26242828398019385
25 28 0.28144030929968755
26 28 0.16701879330102956
27 28 0.1981876459657071
28 28 0.19654225524338476
29 28 0.2547973365947788
30 28 0.07909104166537775
31 28 0.10105714942216783
32 28 0.5530579669879635
33 28 0.29454319166044407
34 28 0.1624481285212373
35 28 0.22717405543808178
36 28 0.37019697885422337
37 28 0.3373994762265264
38 28 0.2534923587018033
39 28 0.15446597429037257

0 27 0.025027177754056575
1 27 0.0217570422785535
2 27 0.025927340239007106
3 27 0.018194787837952527
4 27 0.011623287893190632
5 27 0.07540707608119492
6 27 0.0256701529104029
7 27 0.0820826822540106
8 27 0.04226531712107189
9 27 0.09054598488113712
10 27 0.02325208028006755
11 27 0.0814373866927761
12 27 0.07386353680080696
13 27 0.7266532980319005
14 27 0.02990248993386046
15 27 0.0074319697300550365
16 27 0.015208323092636191
17 27 0.06041344918628515
18 27 0.02133575993503602
19 27 0.004956813846166781
20 27 0.10736579984733155
21 27 0.1961739599140286
22 27 0.02271891992552403
23 27 0.07055396139577585
24 27 0.10338503808248133
25 27 0.274914467881111
26 27 0.19609801084622727
27 27 0.3074811973138445
28 27 0.11099137683293503
29 27 0.3523929124154208
30 27 0.0331350561781034
31 27 0.16101449700542797
32 27 0.29454319166044407
33 27 0.39185047252830674
34 27 0.07816953797868804
35 27 0.14357639341496475
36 27 0.1379191780296157
37 27 0.1563882904923259
38 27 0.11959973272881112
39 27 0.040357824105251426

0 26 0.023735162271880796
1 26 0.09498008095078371
2 26 0.06565660210852492
3 26 0.05241062149027802
4 26 0.04146534843738879
5 26 0.0172337269915817
6 26 0.04834650337767371
7 26 0.005434860870214652
8 26 0.09248970297676348
9 26 0.011055282774654123
10 26 0.02402624573106229
11 26 0.05786510545106322
12 26 0.03550992814349639
13 26 0.02990248993386046
14 26 0.5955092922777693
15 26 0.03600968916118375
16 26 0.04972381203036653
17 26 0.0684429012702991
18 26 0.04722650513734143
19 26 0.03900189846378582
20 26 0.04962608434275443
21 26 0.2007037790052793
22 26 0.0927398713974464
23 26 0.08563671286694897
24 26 0.10678946512015165
25 26 0.16508169702183317
26 26 0.08834263352324469
27 26 0.06157880700214913
28 26 0.18678232302831402
29 26 0.05073599452720114
30 26 0.01553157218053446
31 26 0.10084899602234182
32 26 0.1624481285212373
33 26 0.07816953797868804
34 26 1.0
35 26 0.20799541477506872
36 26 0.2767212218094747
37 26 0.3390337614497234
38 26 0.5809526228003167
39 26 0.2698296778680166

0 25 0.03046839172133285
1 25 0.010483509837479449
2 25 0.053241233566683546
3 25 0.009840950762311357
4 25 0.0441958428145551
5 25 0.0115629280351807
6 25 0.021213635924686947
7 25 0.0031692563568399795
8 25 0.0698031729972843
9 25 0.01891892224654429
10 25 0.03343063630451521
11 25 0.00798258806285842
12 25 0.039150177677481315
13 25 0.0074319697300550365
14 25 0.03600968916118375
15 25 0.6477743805484519
16 25 0.14836356500897974
17 25 0.05654966765676498
18 25 0.014173709576141913
19 25 0.03373844742540624
20 25 0.11024941316618173
21 25 0.13894160437741765
22 25 0.14797215392485472
23 25 0.07443327117955645
24 25 0.14136680742306879
25 25 0.1630213891698738
26 25 0.09686255226730538
27 25 0.030803738061863595
28 25 0.25501648882620614
29 25 0.09760004330729795
30 25 0.08073858056551891
31 25 0.06030380533351242
32 25 0.22717405543808178
33 25 0.14357639341496475
34 25 0.20799541477506872
35 25 0.5858637516576938
36 25 0.46851993616502885
37 25 0.16416068578622503
38 25 0.239517478281746
39 25 0.23679177190553136

0 24 0.04426731456683064
1 24 0.08894774276600803
2 24 0.01799180773743153
3 24 0.025129295601962195
4 24 0.06592696262493587
5 24 0.06939229643276618
6 24 0.1650920703483623
7 24 0.06373310638106268
8 24 0.021980735002423302
9 24 0.13567924689286728
10 24 0.06267291138682345
11 24 0.01813722273513844
12 24 0.10740764311510843
13 24 0.015208323092636191
14 24 0.04972381203036653
15 24 0.14836356500897974
16 24 0.6067500157414798
17 24 0.12909694897044552
18 24 0.036403871793349515
19 24 0.056952438071879434
20 24 0.13722600113188643
21 24 0.25594488006274924
22 24 0.07871083074824074
23 24 0.060335795533096835
24 24 0.19740572405948797
25 24 0.1576977858632268
26 24 0.15573320634038604
27 24 0.1496729696565142
28 24 0.1577736877680387
29 24 0.21343435365074764
30 24 0.07329964580113317
31 24 0.08815232242945573
32 24 0.37019697885422337
33 24 0.1379191780296157
34 24 0.2767212218094747
35 24 0.46851993616502885
36 24 0.7605212895536204
37 24 0.2868088960377097
38 24 0.25449915911013693
39 24 0.3471501660161647

0 23 0.06864308515677321
1 23 0.11948008978182971
2 23 0.04370576643764281
3 23 0.05290098457088757
4 23 0.05209873329717444
5 23 0.03237444481059532
6 23 0.08530714154149234
7 23 0.018312644777192202
8 23 0.03984451457108865
9 23 0.09991181293909139
10 23 0.08707545850655353
11 23 0.034033235498891486
12 23 0.12277937402636963
13 23 0.06041344918628515
14 23 0.0684429012702991
15 23 0.05654966765676498
16 23 0.12909694897044552
17 23 0.3719314227289329
18 23 0.034886468361164276
19 23 0.0423582672123036
20 23 0.13498823750862166
21 23 0.33506681198238986
22 23 0.048065346004041616
23 23 0.08445039586761473
24 23 0.161003804169721
25 23 0.13191989626895104
26 23 0.12691683512726232
27 23 0.07858767619731367
28 23 0.13716184157522227
29 23 0.2007772164036851
30 23 0.05755424462888947
31 23 0.09160447484816425
32 23 0.3373994762265264
33 23 0.1563882904923259
34 23 0.3390337614497234
35 23 0.16416068578622503
36 23 0.2868088960377097
37 23 0.2683623157028327
38 23 0.10293282291218588
39 23 0.11676240104839664

0 22 0.0957817149182768
1 22 0.05141271511521397
2 22 0.012655707096446455
3 22 0.011307207406008202
4 22 0.11458398430621637
5 22 0.10162291776351715
6 22 0.028236272525231292
7 22 0.05502155080582426
8 22 0.010984838258181149
9 22 0.04798381272308688
10 22 0.05201129927324412
11 22 0.03523890896999465
12 22 0.07219700178680696
13 22 0.02133575993503602
14 22 0.04722650513734143
15 22 0.014173709576141913
16 22 0.036403871793349515
17 22 0.034886468361164276
18 22 0.6813662235285899
19 22 0.009737204733593888
20 22 0.09498780413160818
21 22 0.18462854052687433
22 22 0.025399146699519745
23 22 0.056423931409695906
24 22 0.26555225095496776
25 22 0.19696925192070097
26 22 0.0889000092399085
27 22 0.17015360464803891
28 22 0.13439792448486312
29 22 0.1889165819099164
30 22 0.08008182838706478
31 22 0.1328564198633622
32 22 0.2534923587018033
33 22 0.11959973272881112
34 22 0.5809526228003167
35 22 0.239517478281746
36 22 0.25449915911013693
37 22 0.10293282291218588
38 22 0.6431528092854332
39 22 0.05339902498333324

0 21 0.04877697156660845
1 21 0.0574861480887587
2 21 0.024179497863690117
3 21 0.050639068191633024
4 21 0.05753308043155291
5 21 0.028615126670787385
6 21 0.025109626027679306
7 21 0.0
8 21 0.011789295135286933
9 21 0.0074487792690919544
10 21 0.00628470424098797
11 21 0.03422990804529743
12 21 0.04636250387097184
13 21 0.004956813846166781
14 21 0.03900189846378582
15 21 0.03373844742540624
16 21 0.056952438071879434
17 21 0.0423582672123036
18 21 0.009737204733593888
19 21 0.5874388471044237
20 21 0.10291989818666503
21 21 0.23525783596415778
22 21 0.06744139912380068
23 21 0.04876242884828324
24 21 0.12987991497230958
25 21 0.2188870758313345
26 21 0.06892973630890459
27 21 0.027460141884380222
28 21 0.1262951594889855
29 21 0.08170882010381708
30 21 0.04678089213382057
31 21 0.08167312601946242
32 21 0.15446597429037257
33 21 0.040357824105251426
34 21 0.2698296778680166
35 21 0.23679177190553136
36 21 0.3471501660161647
37 21 0.11676240104839664
38 21 0.05339902498333324
39 21 0.5879257112154901

0 20 0.19179788358743297
1 20 0.033679053831562944
2 20 0.092508818082007
3 20 0.06603430930308134
4 20 0.16475064405626672
5 20 0.1388341306385028
6 20 0.12443381883872535
7 20 0.10375431746376727
8 20 0.054809102551593256
9 20 0.08370918352845878
10 20 0.10490306294515313
11 20 0.09026691708944332
12 20 0.15743241758565274
13 20 0.10736579984733155
14 20 0.04962608434275443
15 20 0.11024941316618173
16 20 0.13722600113188643
17 20 0.13498823750862166
18 20 0.09498780413160818
19 20 0.10291989818666503
20 20 0.6399179388388915
21 20 0.4227546482388372
22 20 0.40064191246370023
23 20 0.454346860075837
24 20 0.3850695676997494
25 20 0.4324719852495052
26 20 0.4181105485079857
27 20 0.4345565582324185
28 20 0.043444758920230774
29 20 0.485022224989938
30 20 0.4866766983444058
31 20 0.3423977161936048
32 20 0.41664228032841677
33 20 0.4483576186331282
34 20 0.3010631328478668
35 20 0.29802731867907645
36 20 0.40225591916870035
37 20 0.46467486082226184
38 20 0.4466729310081566
39 20 0.38915463430147496

0 19 0.033679053831562944
1 19 0.5546394137534434
2 19 0.12146942772190822
3 19 0.16861837375361993
4 19 0.10917579213624538
5 19 0.19618602983135633
6 19 0.23349158974873693
7 19 0.1584916431730961
8 19 0.07521892267526144
9 19 0.24617447456802255
10 19 0.21188862798313607
11 19 0.2775627053049491
12 19 0.24138284342470556
13 19 0.1961739599140286
14 19 0.2007037790052793
15 19 0.13894160437741765
16 19 0.25594488006274924
17 19 0.33506681198238986
18 19 0.18462854052687433
19 19 0.23525783596415778
20 19 0.4227546482388372
21 19 1.0
22 19 0.43283639279737757
23 19 0.5423149338033325
24 19 0.33182723280551923
25 19 0.5385176215510267
26 19 0.5508325391300631
27 19 0.48247906681395575
28 19 0.15544448755028625
29 19 0.653167162793952
30 19 0.5273496311908933
31 19 0.6138779836322338
32 19 0.603270136260931
33 19 0.6006773550462775
34 19 0.6343642275287595
35 19 0.4628512654363471
36 19 0.5788838834634272
37 19 0.6108188014815182
38 19 0.574905340192416
39 19 0.6658297863430656

0 18 0.092508818082007
1 18 0.12146942772190822
2 18 0.28678565721209887
3 18 0.012305922506189922
4 18 0.0931160142658532
5 18 0.036261502550920324
6 18 0.06330433898238451
7 18 0.0
8 18 0.22032326331256166
9 18 0.022444191046539382
10 18 0.05727686301705374
11 18 0.02541035300336469
12 18 0.05911054860038654
13 18 0.02271891992552403
14 18 0.0927398713974464
15 18 0.14797215392485472
16 18 0.07871083074824074
17 18 0.048065346004041616
18 18 0.025399146699519745
19 18 0.06744139912380068
20 18 0.40064191246370023
21 18 0.43283639279737757
22 18 0.8177282486998312
23 18 0.40418411115760955
24 18 0.5049753456748325
25 18 0.39131459849400496
26 18 0.44042367214567313
27 18 0.2925348845266833
28 18 0.31040758604982277
29 18 0.4025765535571195
30 18 0.5669110257569248
31 18 0.3645907711061146
32 18 0.38049149361397033
33 18 0.500013984861822
34 18 0.4428880181521716
35 18 0.4913173918907505
36 18 0.32329323702679197
37 18 0.4997532026151948
38 18 0.4616775849778469
39 18 0.34029327997481146

0 17 0.06603430930308134
1 17 0.16861837375361993
2 17 0.012305922506189922
3 17 0.22469540194831347
4 17 0.06737819412771928
5 17 0.0664683161795135
6 17 0.13451576115516292
7 17 0.07802702287672941
8 17 0.10539592337617162
9 17 0.031757272771059164
10 17 0.05796384278742382
11 17 0.08464018844590301
12 17 0.08923905909200527
13 17 0.07055396139577585
14 17 0.08563671286694897
15 17 0.07443327117955645
16 17 0.060335795533096835
17 17 0.08445039586761473
18 17 0.056423931409695906
19 17 0.04876242884828324
20 17 0.454346860075837
21 17 0.5423149338033325
22 17 0.40418411115760955
23 17 0.5933900968377732
24 17 0.2721465621251134
25 17 0.45314249529674877
26 17 0.4885498773632735
27 17 0.45123186319672187
28 17 0.08466693347778674
29 17 0.49970606002402873
30 17 0.44132312825530035
31 17 0.3930904211228385
32 17 0.4356486202948144
33 17 0.45452311035317583
34 17 0.4215416365174377
35 17 0.3108179058054394
36 17 0.4308951534986049
37 17 0.46226049386401635
38 17 0.38511426759287204
39 17 0.4757879681896604

0 16 0.16475064405626672
1 16 0.10917579213624538
2 16 0.0931160142658532
3 16 0.06737819412771928
4 16 0.36755740208379917
5 16 0.22861027057898095
6 16 0.13329048474080793
7 16 0.1810807707793416
8 16 0.14995567637165902
9 16 0.16204714964729824
10 16 0.16348697294986475
11 16 0.17474123238730907
12 16 0.26242828398019385
13 16 0.10338503808248133
14 16 0.10678946512015165
15 16 0.14136680742306879
16 16 0.19740572405948797
17 16 0.161003804169721
18 16 0.26555225095496776
19 16 0.12987991497230958
20 16 0.3850695676997494
21 16 0.33182723280551923
22 16 0.5049753456748325
23 16 0.2721465621251134
24 16 0.6525790762984154
25 16 0.34701112801789274
26 16 0.36334277681153804
27 16 0.28495935034637115
28 16 0.22855153017813637
29 16 0.3781594119395427
30 16 0.5120707143184156
31 16 0.33387106339950035
32 16 0.36624421494984166
33 16 0.3572516984060359
34 16 0.3283606201022882
35 16 0.38580782528973045
36 16 0.2874525627921735
37 16 0.40871514940106357
38 16 0.5051180874610162
39 16 0.29394335488230816

0 15 0.1388341306385028
1 15 0.19618602983135633
2 15 0.036261502550920324
3 15 0.0664683161795135
4 15 0.22861027057898095
5 15 0.592255151971685
6 15 0.2494797071572251
7 15 0.1742607201310021
8 15 0.1509506450659249
9 15 0.23303424749953333
10 15 0.12267869901179122
11 15 0.1427715354545635
12 15 0.28144030929968755
13 15 0.274914467881111
14 15 0.16508169702183317
15 15 0.1630213891698738
16 15 0.1576977858632268
17 15 0.13191989626895104
18 15 0.19696925192070097
19 15 0.2188870758313345
20 15 0.4324719852495052
21 15 0.5385176215510267
22 15 0.39131459849400496
23 15 0.45314249529674877
24 15 0.34701112801789274
25 15 0.7901184864612848
26 15 0.568853889518313
27 15 0.5803234269382336
28 15 0.13431493027099023
29 15 0.6267484506203649
30 15 0.47280306715741144
31 15 0.4258437782078473
32 15 0.5031626404647334
33 15 0.5733492948152105
34 15 0.4485001735295854
35 15 0.32306011245552313
36 15 0.4962644350328746
37 15 0.4650383933126843
38 15 0.5020723683694307
39 15 0.44788969230212133

0 14 0.12443381883872535
1 14 0.23349158974873693
2 14 0.06330433898238451
3 14 0.13451576115516292
4 14 0.13329048474080793
5 14 0.2494797071572251
6 14 0.5289394340009783
7 14 0.2297854116542299
8 14 0.11467086592956781
9 14 0.19320737098020976
10 14 0.08818395616041266
11 14 0.14356209740160558
12 14 0.16701879330102956
13 14 0.19609801084622727
14 14 0.08834263352324469
15 14 0.09686255226730538
16 14 0.15573320634038604
17 14 0.12691683512726232
18 14 0.0889000092399085
19 14 0.06892973630890459
20 14 0.4181105485079857
21 14 0.5508325391300631
22 14 0.44042367214567313
23 14 0.4885498773632735
24 14 0.36334277681153804
25 14 0.568853889518313
26 14 0.7689833806311909
27 14 0.5437119384795532
28 14 0.1574302890599122
29 14 0.6030972873033241
30 14 0.4477455149525016
31 14 0.46063999860326216
32 14 0.4737817510987105
33 14 0.5483168967295712
34 14 0.42903733984800146
35 14 0.3649955189930599
36 14 0.5337619517469052
37 14 0.5036271658330866
38 14 0.4376499336424313
39 14 0.43619625289166725

0 13 0.10375431746376727
1 13 0.1584916431730961
2 13 0.0
3 13 0.07802702287672941
4 13 0.1810807707793416
5 13 0.1742607201310021
6 13 0.2297854116542299
7 13 0.4895643444614687
8 13 0.039706683008376716
9 13 0.154792371915839
10 13 0.049171876418864835
11 13 0.08330021857355625
12 13 0.1981876459657071
13 13 0.3074811973138445
14 13 0.06157880700214913
15 13 0.030803738061863595
16 13 0.1496729696565142
17 13 0.07858767619731367
18 13 0.17015360464803891
19 13 0.027460141884380222
20 13 0.4345565582324185
21 13 0.48247906681395575
22 13 0.2925348845266833
23 13 0.45123186319672187
24 13 0.28495935034637115
25 13 0.5803234269382336
26 13 0.5437119384795532
27 13 0.8387426999968395
28 13 0.0
29 13 0.6453593821133078
30 13 0.3575921228719873
31 13 0.45623688855778055
32 13 0.474277843811412
33 13 0.5863492144155548
34 13 0.32535000958974614
35 13 0.20627587962571844
36 13 0.4906611479796579
37 13 0.4199455577150971
38 13 0.45479604799499296
39 13 0.3852523901719462

0 12 0.054809102551593256
1 12 0.07521892267526144
2 12 0.22032326331256166
3 12 0.10539592337617162
4 12 0.14995567637165902
5 12 0.1509506450659249
6 12 0.11467086592956781
7 12 0.039706683008376716
8 12 0.9718330934774162
9 12 0.15397967761989967
10 12 0.19259681478493051
11 12 0.14457091365679242
12 12 0.19654225524338476
13 12 0.11099137683293503
14 12 0.18678232302831402
15 12 0.25501648882620614
16 12 0.1577736877680387
17 12 0.13716184157522227
18 12 0.13439792448486312
19 12 0.1262951594889855
20 12 0.043444758920230774
21 12 0.15544448755028625
22 12 0.31040758604982277
23 12 0.08466693347778674
24 12 0.22855153017813637
25 12 0.13431493027099023
26 12 0.1574302890599122
27 12 0.0
28 12 0.8770969300865487
29 12 0.11000669138061668
30 12 0.3019039692491274
31 12 0.15978909357985907
32 12 0.10614493269695925
33 12 0.16489815994696308
34 12 0.21297791498431312
35 12 0.2845476702131852
36 12 0.0305971442638398
37 12 0.1421450855827095
38 12 0.15700691875657852
39 12 0.04326399462415292

0 11 0.08370918352845878
1 11 0.24617447456802255
2 11 0.022444191046539382
3 11 0.031757272771059164
4 11 0.16204714964729824
5 11 0.23303424749953333
6 11 0.19320737098020976
7 11 0.154792371915839
8 11 0.15397967761989967
9 11 0.5282863825637638
10 11 0.2807912575084505
11 11 0.09143482964594096
12 11 0.2547973365947788
13 11 0.3523929124154208
14 11 0.05073599452720114
15 11 0.09760004330729795
16 11 0.21343435365074764
17 11 0.2007772164036851
18 11 0.1889165819099164
19 11 0.08170882010381708
20 11 0.485022224989938
21 11 0.653167162793952
22 11 0.4025765535571195
23 11 0.49970606002402873
24 11 0.3781594119395427
25 11 0.6267484506203649
26 11 0.6030972873033241
27 11 0.6453593821133078
28 11 0.11000669138061668
29 11 0.9117645892871151
30 11 0.538646984126547
31 11 0.48138646979965827
32 11 0.6289501430569607
33 11 0.6672261234827903
34 11 0.40957183919490353
35 11 0.3437634081048232
36 11 0.5303722418533233
37 11 0.5619416985629546
38 11 0.5278475240437477
39 11 0.44976273486610935

0 10 0.10490306294515313
1 10 0.21188862798313607
2 10 0.05727686301705374
3 10 0.05796384278742382
4 10 0.16348697294986475
5 10 0.12267869901179122
6 10 0.08818395616041266
7 10 0.049171876418864835
8 10 0.19259681478493051
9 10 0.2807912575084505
10 10 0.333371344752699
11 10 0.049409004290209495
12 10 0.07909104166537775
13 10 0.0331350561781034
14 10 0.01553157218053446
15 10 0.08073858056551891
16 10 0.07329964580113317
17 10 0.05755424462888947
18 10 0.08008182838706478
19 10 0.04678089213382057
20 10 0.4866766983444058
21 10 0.5273496311908933
22 10 0.5669110257569248
23 10 0.44132312825530035
24 10 0.5120707143184156
25 10 0.47280306715741144
26 10 0.4477455149525016
27 10 0.3575921228719873
28 10 0.3019039692491274
29 10 0.538646984126547
30 10 0.8614805691275492
31 10 0.43627808544313557
32 10 0.42978290817142456
33 10 0.5142034763746272
34 10 0.4648167029775264
35 10 0.5107598637270779
36 10 0.39629611497722
37 10 0.5290093900243431
38 10 0.5137309168473704
39 10 0.3961304809535126

0 9 0.09026691708944332
1 9 0.2775627053049491
2 9 0.02541035300336469
3 9 0.08464018844590301
4 9 0.17474123238730907
5 9 0.1427715354545635
6 9 0.14356209740160558
7 9 0.08330021857355625
8 9 0.14457091365679242
9 9 0.09143482964594096
10 9 0.049409004290209495
11 9 0.2906374435838351
12 9 0.10105714942216783
13 9 0.16101449700542797
14 9 0.10084899602234182
15 9 0.06030380533351242
16 9 0.08815232242945573
17 9 0.09160447484816425
18 9 0.1328564198633622
19 9 0.08167312601946242
20 9 0.3423977161936048
21 9 0.6138779836322338
22 9 0.3645907711061146
23 9 0.3930904211228385
24 9 0.33387106339950035
25 9 0.4258437782078473
26 9 0.46063999860326216
27 9 0.45623688855778055
28 9 0.15978909357985907
29 9 0.48138646979965827
30 9 0.43627808544313557
31 9 0.7771300103490852
32 9 0.3999712645912016
33 9 0.5518931795512776
34 9 0.45665254287821205
35 9 0.29071907453677975
36 9 0.32138461656554856
37 9 0.438654643003601
38 9 0.5686460640783433
39 9 0.46290634829182187

0 8 0.15743241758565274
1 8 0.24138284342470556
2 8 0.05911054860038654
3 8 0.08923905909200527
4 8 0.26242828398019385
5 8 0.28144030929968755
6 8 0.16701879330102956
7 8 0.1981876459657071
8 8 0.19654225524338476
9 8 0.2547973365947788
10 8 0.07909104166537775
11 8 0.10105714942216783
12 8 0.5530579669879635
13 8 0.29454319166044407
14 8 0.1624481285212373
15 8 0.22717405543808178
16 8 0.37019697885422337
17 8 0.3373994762265264
18 8 0.2534923587018033
19 8 0.15446597429037257
20 8 0.41664228032841677
21 8 0.603270136260931
22 8 0.38049149361397033
23 8 0.4356486202948144
24 8 0.36624421494984166
25 8 0.5031626404647334
26 8 0.4737817510987105
27 8 0.474277843811412
28 8 0.10614493269695925
29 8 0.6289501430569607
30 8 0.42978290817142456
31 8 0.3999712645912016
32 8 0.6937225210816884
33 8 0.5037848436283136
34 8 0.4101889098122348
35 8 0.38852016935097283
36 8 0.495940114279342
37 8 0.526745747726254
38 8 0.43672560197360927
39 8 0.49912507856016614

0 7 0.10736579984733155
1 7 0.1961739599140286
2 7 0.02271891992552403
3 7 0.07055396139577585
4 7 0.10338503808248133
5 7 0.274914467881111
6 7 0.19609801084622727
7 7 0.3074811973138445
8 7 0.11099137683293503
9 7 0.3523929124154208
10 7 0.0331350561781034
11 7 0.16101449700542797
12 7 0.29454319166044407
13 7 0.39185047252830674
14 7 0.07816953797868804
15 7 0.14357639341496475
16 7 0.1379191780296157
17 7 0.1563882904923259
18 7 0.11959973272881112
19 7 0.040357824105251426
20 7 0.4483576186331282
21 7 0.6006773550462775
22 7 0.500013984861822
23 7 0.45452311035317583
24 7 0.3572516984060359
25 7 0.5733492948152105
26 7 0.5483168967295712
27 7 0.5863492144155548
28 7 0.16489815994696308
29 7 0.6672261234827903
30 7 0.5142034763746272
31 7 0.5518931795512776
32 7 0.5037848436283136
33 7 0.8588793786795464
34 7 0.46576042488831493
35 7 0.3745038370691034
36 7 0.4233438502753635
37 7 0.553660192514572
38 7 0.5371026030646572
39 7 0.41263905230978803

0 6 0.04962608434275443
1 6 0.2007037790052793
2 6 0.0927398713974464
3 6 0.08563671286694897
4 6 0.10678946512015165
5 6 0.16508169702183317
6 6 0.08834263352324469
7 6 0.06157880700214913
8 6 0.18678232302831402
9 6 0.05073599452720114
10 6 0.01553157218053446
11 6 0.10084899602234182
12 6 0.1624481285212373
13 6 0.07816953797868804
14 6 1.0
15 6 0.20799541477506872
16 6 0.2767212218094747
17 6 0.3390337614497234
18 6 0.5809526228003167
19 6 0.2698296778680166
20 6 0.3010631328478668
21 6 0.6343642275287595
22 6 0.4428880181521716
23 6 0.4215416365174377
24 6 0.3283606201022882
25 6 0.4485001735295854
26 6 0.42903733984800146
27 6 0.32535000958974614
28 6 0.21297791498431312
29 6 0.40957183919490353
30 6 0.4648167029775264
31 6 0.45665254287821205
32 6 0.4101889098122348
33 6 0.46576042488831493
34 6 0.7956082182708337
35 6 0.4407462623520394
36 6 0.4043733258241789
37 6 0.4799632132415654
38 6 0.5312985304121164
39 6 0.47376457085562385

0 5 0.11024941316618173
1 5 0.13894160437741765
2 5 0.14797215392485472
3 5 0.07443327117955645
4 5 0.14136680742306879
5 5 0.1630213891698738
6 5 0.09686255226730538
7 5 0.030803738061863595
8 5 0.25501648882620614
9 5 0.09760004330729795
10 5 0.08073858056551891
11 5 0.06030380533351242
12 5 0.22717405543808178
13 5 0.14357639341496475
14 5 0.20799541477506872
15 5 0.5858637516576938
16 5 0.46851993616502885
17 5 0.16416068578622503
18 5 0.239517478281746
19 5 0.23679177190553136
20 5 0.29802731867907645
21 5 0.4628512654363471
22 5 0.4913173918907505
23 5 0.3108179058054394
24 5 0.38580782528973045
25 5 0.32306011245552313
26 5 0.3649955189930599
27 5 0.20627587962571844
28 5 0.2845476702131852
29 5 0.3437634081048232
30 5 0.5107598637270779
31 5 0.29071907453677975
32 5 0.38852016935097283
33 5 0.3745038370691034
34 5 0.4407462623520394
35 5 0.7899651827796661
36 5 0.42924628485074057
37 5 0.4701310557634971
38 5 0.383096781945012
39 5 0.4391020846971439

0 4 0.13722600113188643
1 4 0.25594488006274924
2 4 0.07871083074824074
3 4 0.060335795533096835
4 4 0.19740572405948797
5 4 0.1576977858632268
6 4 0.15573320634038604
7 4 0.1496729696565142
8 4 0.1577736877680387
9 4 0.21343435365074764
10 4 0.07329964580113317
11 4 0.08815232242945573
12 4 0.37019697885422337
13 4 0.1379191780296157
14 4 0.2767212218094747
15 4 0.46851993616502885
16 4 0.7605212895536204
17 4 0.2868088960377097
18 4 0.25449915911013693
19 4 0.3471501660161647
20 4 0.40225591916870035
21 4 0.5788838834634272
22 4 0.32329323702679197
23 4 0.4308951534986049
24 4 0.2874525627921735
25 4 0.4962644350328746
26 4 0.5337619517469052
27 4 0.4906611479796579
28 4 0.0305971442638398
29 4 0.5303722418533233
30 4 0.39629611497722
31 4 0.32138461656554856
32 4 0.495940114279342
33 4 0.4233438502753635
34 4 0.4043733258241789
35 4 0.42924628485074057
36 4 0.7722998228251878
37 4 0.4735504245786246
38 4 0.3969974675983835
39 4 0.4893781202013491

0 3 0.13498823750862166
1 3 0.33506681198238986
2 3 0.048065346004041616
3 3 0.08445039586761473
4 3 0.161003804169721
5 3 0.13191989626895104
6 3 0.12691683512726232
7 3 0.07858767619731367
8 3 0.13716184157522227
9 3 0.2007772164036851
10 3 0.05755424462888947
11 3 0.09160447484816425
12 3 0.3373994762265264
13 3 0.1563882904923259
14 3 0.3390337614497234
15 3 0.16416068578622503
16 3 0.2868088960377097
17 3 0.2683623157028327
18 3 0.10293282291218588
19 3 0.11676240104839664
20 3 0.46467486082226184
21 3 0.6108188014815182
22 3 0.4997532026151948
23 3 0.46226049386401635
24 3 0.40871514940106357
25 3 0.4650383933126843
26 3 0.5036271658330866
27 3 0.4199455577150971
28 3 0.1421450855827095
29 3 0.5619416985629546
30 3 0.5290093900243431
31 3 0.438654643003601
32 3 0.526745747726254
33 3 0.553660192514572
34 3 0.4799632132415654
35 3 0.4701310557634971
36 3 0.4735504245786246
37 3 0.6537334107516475
38 3 0.47806753663683105
39 3 0.47307128699165124

0 2 0.09498780413160818
1 2 0.18462854052687433
2 2 0.025399146699519745
3 2 0.056423931409695906
4 2 0.26555225095496776
5 2 0.19696925192070097
6 2 0.0889000092399085
7 2 0.17015360464803891
8 2 0.13439792448486312
9 2 0.1889165819099164
10 2 0.08008182838706478
11 2 0.1328564198633622
12 2 0.2534923587018033
13 2 0.11959973272881112
14 2 0.5809526228003167
15 2 0.239517478281746
16 2 0.25449915911013693
17 2 0.10293282291218588
18 2 0.6431528092854332
19 2 0.05339902498333324
20 2 0.4466729310081566
21 2 0.574905340192416
22 2 0.4616775849778469
23 2 0.38511426759287204
24 2 0.5051180874610162
25 2 0.5020723683694307
26 2 0.4376499336424313
27 2 0.45479604799499296
28 2 0.15700691875657852
29 2 0.5278475240437477
30 2 0.5137309168473704
31 2 0.5686460640783433
32 2 0.43672560197360927
33 2 0.5371026030646572
34 2 0.5312985304121164
35 2 0.383096781945012
36 2 0.3969974675983835
37 2 0.47806753663683105
38 2 0.8884475123188856
39 2 0.38733984184431985

0 1 0.10291989818666503
1 1 0.23525783596415778
2 1 0.06744139912380068
3 1 0.04876242884828324
4 1 0.12987991497230958
5 1 0.2188870758313345
6 1 0.06892973630890459
7 1 0.027460141884380222
8 1 0.1262951594889855
9 1 0.08170882010381708
10 1 0.04678089213382057
11 1 0.08167312601946242
12 1 0.15446597429037257
13 1 0.040357824105251426
14 1 0.2698296778680166
15 1 0.23679177190553136
16 1 0.3471501660161647
17 1 0.11676240104839664
18 1 0.05339902498333324
19 1 0.5879257112154901
20 1 0.38915463430147496
21 1 0.6658297863430656
22 1 0.34029327997481146
23 1 0.4757879681896604
24 1 0.29394335488230816
25 1 0.44788969230212133
26 1 0.43619625289166725
27 1 0.3852523901719462
28 1 0.04326399462415292
29 1 0.44976273486610935
30 1 0.3961304809535126
31 1 0.46290634829182187
32 1 0.49912507856016614
33 1 0.41263905230978803
34 1 0.47376457085562385
35 1 0.4391020846971439
36 1 0.4893781202013491
37 1 0.47307128699165124
38 1 0.38733984184431985
39 1 0.8497506172702783



==> matrices/second_baseline/libri_dev_trials_m_concat_mat_norm.txt <==
0 40 0.6196901190222626
1 40 0.014726824547206896
2 40 0.03018020485581948
3 40 0.013348350915426034
4 40 0.028606827577302932
5 40 0.06931551278573626
6 40 0.05767020550550861
7 40 0.07308813009102322
8 40 0.0443331431202019
9 40 0.06720148706337907
10 40 0.10702470157760847
11 40 0.06278343340187932
12 40 0.034840538735067164
13 40 0.05885126996169408
14 40 0.04855622077013325
15 40 0.07911149767730359
16 40 0.06495685864544376
17 40 0.0594827378329946
18 40 0.017494637475025342
19 40 0.09053970022757758
20 40 0.7399516236225417
21 40 0.08110037718050504
22 40 0.15310694736384348
23 40 0.0556879091942
24 40 0.0751325031891974
25 40 0.2512103331619327
26 40 0.24975949511944853
27 40 0.2245681594163081
28 40 0.220690388164599
29 40 0.12085879447746757
30 40 0.2309047134500814
31 40 0.2497964552800831
32 40 0.1391771099845545
33 40 0.1943409755384454
34 40 0.21235661363917224
35 40 0.12084707888479676
36 40 0.2556300140200544
37 40 0.09486260704945515
38 40 0.093224293691432
39 40 0.21578754592910512

0 39 0.014726824547206896
1 39 0.6393418148173493
2 39 0.05603397758502759
3 39 0.08368740977109418
4 39 0.06941662204084156
5 39 0.034531675875937265
6 39 0.011127322629942486
7 39 0.03122453996549897
8 39 0.03180745277610204
9 39 0.05020986899686939
10 39 0.059496684092286034
11 39 0.013616560520831617
12 39 0.11825929231899054
13 39 0.0594208389991673
14 39 0.05986265020202089
15 39 0.053794525818601766
16 39 0.030969012378383055
17 39 0.14513140424803542
18 39 0.024376992679625092
19 39 0.027054074570450393
20 39 0.08110037718050504
21 39 0.9230465285621939
22 39 0.33047017343846585
23 39 0.14496566109102343
24 39 0.23485265924487378
25 39 0.31701912647172453
26 39 0.24614643895334715
27 39 0.5774812663932282
28 39 0.2182383594997526
29 39 0.23628302562196327
30 39 0.4022638177867242
31 39 0.3942797101145302
32 39 0.6891220757551064
33 39 0.3733612528885809
34 39 0.5061141490179387
35 39 0.26776178741316353
36 39 0.2746823198102671
37 39 0.3587489119117539
38 39 0.31555633440551856
39 39 0.32358478089463405

0 38 0.03018020485581948
1 38 0.05603397758502759
2 38 0.760756460206035
3 38 0.023705763548772546
4 38 0.05181124967046789
5 38 0.0254047688827691
6 38 0.0008671044851256813
7 38 0.011794865061843142
8 38 0.03827149424336481
9 38 0.018700057105416782
10 38 0.013902660944767734
11 38 0.04276561549370436
12 38 0.018006806507958217
13 38 0.03365023873592109
14 38 0.026569154225529818
15 38 0.05771644290154946
16 38 0.019248855210798846
17 38 0.010619096353964439
18 38 0.04922184072350266
19 38 0.019582353575511573
20 38 0.15310694736384348
21 38 0.33047017343846585
22 38 0.4289770745505299
23 38 0.05246991680088483
24 38 0.09125086196982303
25 38 0.11749144784767612
26 38 0.055315299445121265
27 38 0.09060890656735354
28 38 0.11188631942290528
29 38 0.07417157667297916
30 38 0.07799667384902016
31 38 0.1469833169820242
32 38 0.12959117540306717
33 38 0.15772673269479606
34 38 0.11939686513589548
35 38 0.11933009900440097
36 38 0.12576868851760756
37 38 0.04976531165513402
38 38 0.11887508989890463
39 38 0.0885645030791251

0 37 0.013348350915426034
1 37 0.08368740977109418
2 37 0.023705763548772546
3 37 0.88372796583642
4 37 0.11491783813728439
5 37 0.04581297624853559
6 37 0.02146005554569229
7 37 0.005815141909376264
8 37 0.05219987490793047
9 37 0.04030947759774338
10 37 0.03390823354456674
11 37 0.03131695172723023
12 37 0.03268080155036329
13 37 0.03599377636221357
14 37 0.022826125463838356
15 37 0.09187424205191858
16 37 0.015109359213667019
17 37 0.09018145691511298
18 37 0.02533789288866243
19 37 0.03650807460611824
20 37 0.0556879091942
21 37 0.14496566109102343
22 37 0.05246991680088483
23 37 0.5706850204350233
24 37 0.40195695065268444
25 37 0.2563131834798764
26 37 0.2240554835214914
27 37 0.28378690007053464
28 37 0.24062756693836204
29 37 0.22952761391540003
30 37 0.31930665654152196
31 37 0.27787966817335463
32 37 0.2986691534770283
33 37 0.3811577613002045
34 37 0.32510083704343573
35 37 0.28495348452650493
36 37 0.20428490633461638
37 37 0.4046265403131547
38 37 0.2759284974686538
39 37 0.2611096062711408

0 36 0.028606827577302932
1 36 0.06941662204084156
2 36 0.05181124967046789
3 36 0.11491783813728439
4 36 0.720102544849197
5 36 0.024133497314186222
6 36 0.0033194674553513
7 36 0.003425511245014194
8 36 0.057516869805457976
9 36 0.006372532266844455
10 36 0.02451536446285957
11 36 0.007596079278547684
12 36 0.04916364325317451
13 36 0.06718947480418398
14 36 0.006585512653039155
15 36 0.05676497812237889
16 36 0.004651668190412179
17 36 0.04229080556892867
18 36 0.02942521410345635
19 36 0.019124079879763556
20 36 0.0751325031891974
21 36 0.23485265924487378
22 36 0.09125086196982303
23 36 0.40195695065268444
24 36 0.4337421730284154
25 36 0.1462056156715165
26 36 0.10109282264870709
27 36 0.10498715494880492
28 36 0.11583973033318885
29 36 0.059769027284753314
30 36 0.0987597800569271
31 36 0.10180375741300222
32 36 0.17715030468486115
33 36 0.16638956471899227
34 36 0.11081917659495276
35 36 0.10579337418509314
36 36 0.07415092797308082
37 36 0.07172671497528021
38 36 0.055883246583916295
39 36 0.08949035560055599

0 35 0.06931551278573626
1 35 0.034531675875937265
2 35 0.0254047688827691
3 35 0.04581297624853559
4 35 0.024133497314186222
5 35 0.5598297566645313
6 35 0.0378384356544194
7 35 0.10060238633863355
8 35 0.09395715632752072
9 35 0.05778767572745579
10 35 0.09884064467305538
11 35 0.0733573172742465
12 35 0.027918009769818564
13 35 0.12549269045933412
14 35 0.026407368451888968
15 35 0.147696870647473
16 35 0.08208143365599489
17 35 0.046166637262907075
18 35 0.009686690388649034
19 35 0.07387017671709703
20 35 0.2512103331619327
21 35 0.31701912647172453
22 35 0.11749144784767612
23 35 0.2563131834798764
24 35 0.1462056156715165
25 35 0.35702149611572054
26 35 0.1090078710532856
27 35 0.1637631342552297
28 35 0.16524912198785224
29 35 0.11173104980879903
30 35 0.22953673574849826
31 35 0.19063336587127702
32 35 0.1025769337607762
33 35 0.2904146670668312
34 35 0.12316609090392476
35 35 0.20726424800829474
36 35 0.2211039217223003
37 35 0.10529149212868516
38 35 0.04922748930979899
39 35 0.1584691398847664

0 34 0.05767020550550861
1 34 0.011127322629942486
2 34 0.0008671044851256813
3 34 0.02146005554569229
4 34 0.0033194674553513
5 34 0.0378384356544194
6 34 0.8315927460553993
7 34 0.1285085683812955
8 34 0.0018649724305181549
9 34 0.0418445826255177
10 34 0.045499370265065106
11 34 0.06854191482842274
12 34 0.05404856389591549
13 34 0.038595008506693604
14 34 0.03251118141770569
15 34 0.04125970065329771
16 34 0.05329838462320492
17 34 0.028064492660870202
18 34 0.000732013803787705
19 34 0.02984180619750337
20 34 0.24975949511944853
21 34 0.24614643895334715
22 34 0.055315299445121265
23 34 0.2240554835214914
24 34 0.10109282264870709
25 34 0.1090078710532856
26 34 0.6802999708900371
27 34 0.25730548473194603
28 34 0.027812791757404958
29 34 0.05498127400571873
30 34 0.12327245175449245
31 34 0.15204587715220738
32 34 0.1585762846508918
33 34 0.15019316628883217
34 34 0.08998269082160772
35 34 0.08428467472864894
36 34 0.10274750571462406
37 34 0.05603553680254017
38 34 0.06693426064954416
39 34 0.05202144224352109

0 33 0.07308813009102322
1 33 0.03122453996549897
2 33 0.011794865061843142
3 33 0.005815141909376264
4 33 0.003425511245014194
5 33 0.10060238633863355
6 33 0.1285085683812955
7 33 0.8130216152850926
8 33 0.00739279874078002
9 33 0.06200466282413426
10 33 0.0871280303218804
11 33 0.08413424891631831
12 33 0.048849490047378596
13 33 0.07162052624654099
14 33 0.02067391448580995
15 33 0.030868530816285527
16 33 0.08612060579784654
17 33 0.042654199377071336
18 33 0.0011600573344669228
19 33 0.026813484349993345
20 33 0.2245681594163081
21 33 0.5774812663932282
22 33 0.09060890656735354
23 33 0.28378690007053464
24 33 0.10498715494880492
25 33 0.1637631342552297
26 33 0.25730548473194603
27 33 0.44160964705936384
28 33 0.0
29 33 0.03817464666573928
30 33 0.09354315130636941
31 33 0.1359974748661676
32 33 0.11520532336444812
33 33 0.13941244569842517
34 33 0.06312004919880594
35 33 0.04560316799711143
36 33 0.08330396259656735
37 33 0.028009293161781017
38 33 0.008642591937537887
39 33 0.03718126931265988

0 32 0.0443331431202019
1 32 0.03180745277610204
2 32 0.03827149424336481
3 32 0.05219987490793047
4 32 0.057516869805457976
5 32 0.09395715632752072
6 32 0.0018649724305181549
7 32 0.00739279874078002
8 32 0.987821043631869
9 32 0.0162330532192031
10 32 0.049297254531276015
11 32 0.025859644887646215
12 32 0.028242848586997733
13 32 0.08413560964374586
14 32 0.01029940054704592
15 32 0.12955836964646764
16 32 0.013075475598853447
17 32 0.016328394227908407
18 32 0.024682964986805847
19 32 0.05711947684299608
20 32 0.220690388164599
21 32 0.2182383594997526
22 32 0.11188631942290528
23 32 0.24062756693836204
24 32 0.11583973033318885
25 32 0.16524912198785224
26 32 0.027812791757404958
27 32 0.0
28 32 0.8225067827540323
29 32 0.09084798980725584
30 32 0.16475082484552284
31 32 0.184650661352646
32 32 0.1710084424856334
33 32 0.33098626669301995
34 32 0.11167470901774104
35 32 0.24962002851425974
36 32 0.12347526837179365
37 32 0.11184262719290038
38 32 0.0776759995552371
39 32 0.22355763171362808

0 31 0.06720148706337907
1 31 0.05020986899686939
2 31 0.018700057105416782
3 31 0.04030947759774338
4 31 0.006372532266844455
5 31 0.05778767572745579
6 31 0.0418445826255177
7 31 0.06200466282413426
8 31 0.0162330532192031
9 31 0.8763711043113751
10 31 0.07176601144324334
11 31 0.04344848587295745
12 31 0.05182949426587424
13 31 0.044572872701711085
14 31 0.02738230062257272
15 31 0.049442096933876134
16 31 0.034497210159840704
17 31 0.07400900877972566
18 31 0.009396437902159646
19 31 0.05561872381708406
20 31 0.12085879447746757
21 31 0.23628302562196327
22 31 0.07417157667297916
23 31 0.22952761391540003
24 31 0.059769027284753314
25 31 0.11173104980879903
26 31 0.05498127400571873
27 31 0.03817464666573928
28 31 0.09084798980725584
29 31 0.6307806168941333
30 31 0.3872302945945464
31 31 0.40787846623455815
32 31 0.2894385707268089
33 31 0.40444482134566384
34 31 0.30724754621857975
35 31 0.3968608705689789
36 31 0.4411279895204952
37 31 0.3057170193116437
38 31 0.18822501059622276
39 31 0.3641603612034883

0 30 0.10702470157760847
1 30 0.059496684092286034
2 30 0.013902660944767734
3 30 0.03390823354456674
4 30 0.02451536446285957
5 30 0.09884064467305538
6 30 0.045499370265065106
7 30 0.0871280303218804
8 30 0.049297254531276015
9 30 0.07176601144324334
10 30 0.5495642658055345
11 30 0.043122590777521834
12 30 0.11231212073096673
13 30 0.18491097606206627
14 30 0.07190783555679262
15 30 0.0573585083500957
16 30 0.06573050369684928
17 30 0.11307208711391682
18 30 0.011941734044767541
19 30 0.09895088177182601
20 30 0.2309047134500814
21 30 0.4022638177867242
22 30 0.07799667384902016
23 30 0.31930665654152196
24 30 0.0987597800569271
25 30 0.22953673574849826
26 30 0.12327245175449245
27 30 0.09354315130636941
28 30 0.16475082484552284
29 30 0.3872302945945464
30 30 0.5189350266556527
31 30 0.23155302378008039
32 30 0.18795678216079048
33 30 0.32132839669078667
34 30 0.28243594762513685
35 30 0.16122770943583492
36 30 0.2524917283133211
37 30 0.1201430742916342
38 30 0.08868121344492125
39 30 0.26750610195389674

0 29 0.06278343340187932
1 29 0.013616560520831617
2 29 0.04276561549370436
3 29 0.03131695172723023
4 29 0.007596079278547684
5 29 0.0733573172742465
6 29 0.06854191482842274
7 29 0.08413424891631831
8 29 0.025859644887646215
9 29 0.04344848587295745
10 29 0.043122590777521834
11 29 0.8395877982530773
12 29 0.021345404691790918
13 29 0.013838590555713126
14 29 0.03820955287314341
15 29 0.062164453241334905
16 29 0.06592590251878513
17 29 0.04006786684196225
18 29 0.0020117763549216965
19 29 0.05579086069157127
20 29 0.2497964552800831
21 29 0.3942797101145302
22 29 0.1469833169820242
23 29 0.27787966817335463
24 29 0.10180375741300222
25 29 0.19063336587127702
26 29 0.15204587715220738
27 29 0.1359974748661676
28 29 0.184650661352646
29 29 0.40787846623455815
30 29 0.23155302378008039
31 29 0.5056312767519551
32 29 0.07704018835142754
33 29 0.08452899670115334
34 29 0.10805611898427833
35 29 0.11770522750766559
36 29 0.10479797594849749
37 29 0.05178200128662725
38 29 0.015954412786616384
39 29 0.08775915825652628

0 28 0.034840538735067164
1 28 0.11825929231899054
2 28 0.018006806507958217
3 28 0.03268080155036329
4 28 0.04916364325317451
5 28 0.027918009769818564
6 28 0.05404856389591549
7 28 0.048849490047378596
8 28 0.028242848586997733
9 28 0.05182949426587424
10 28 0.11231212073096673
11 28 0.021345404691790918
12 28 0.8219404715622193
13 28 0.15595702052672702
14 28 0.04975363434259321
15 28 0.04116148320851176
16 28 0.028790254775859125
17 28 0.18955035212788832
18 28 0.016061990924449723
19 28 0.050694069135710985
20 28 0.1391771099845545
21 28 0.6891220757551064
22 28 0.12959117540306717
23 28 0.2986691534770283
24 28 0.17715030468486115
25 28 0.1025769337607762
26 28 0.1585762846508918
27 28 0.11520532336444812
28 28 0.1710084424856334
29 28 0.2894385707268089
30 28 0.18795678216079048
31 28 0.07704018835142754
32 28 1.0
33 28 0.35415582549031016
34 28 0.20099473058480907
35 28 0.1494045335846777
36 28 0.13189174125810538
37 28 0.20135516711086354
38 28 0.08345193665470352
39 28 0.2112032979920431

0 27 0.05885126996169408
1 27 0.0594208389991673
2 27 0.03365023873592109
3 27 0.03599377636221357
4 27 0.06718947480418398
5 27 0.12549269045933412
6 27 0.038595008506693604
7 27 0.07162052624654099
8 27 0.08413560964374586
9 27 0.044572872701711085
10 27 0.18491097606206627
11 27 0.013838590555713126
12 27 0.15595702052672702
13 27 0.602675054996154
14 27 0.029521297466941446
15 27 0.08183325981949034
16 27 0.07189452771964798
17 27 0.06307506612620888
18 27 0.00797752135350697
19 27 0.04427217415761772
20 27 0.1943409755384454
21 27 0.3733612528885809
22 27 0.15772673269479606
23 27 0.3811577613002045
24 27 0.16638956471899227
25 27 0.2904146670668312
26 27 0.15019316628883217
27 27 0.13941244569842517
28 27 0.33098626669301995
29 27 0.40444482134566384
30 27 0.32132839669078667
31 27 0.08452899670115334
32 27 0.35415582549031016
33 27 0.5075273338269588
34 27 0.17682950352845653
35 27 0.1782108627362461
36 27 0.20265131945533293
37 27 0.08493603750735458
38 27 0.033158374058186425
39 27 0.17920622131251063

0 26 0.04855622077013325
1 26 0.05986265020202089
2 26 0.026569154225529818
3 26 0.022826125463838356
4 26 0.006585512653039155
5 26 0.026407368451888968
6 26 0.03251118141770569
7 26 0.02067391448580995
8 26 0.01029940054704592
9 26 0.02738230062257272
10 26 0.07190783555679262
11 26 0.03820955287314341
12 26 0.04975363434259321
13 26 0.029521297466941446
14 26 0.688663666014621
15 26 0.03809727232502112
16 26 0.07567316060510011
17 26 0.1010581894304499
18 26 0.0
19 26 0.0844866899865079
20 26 0.21235661363917224
21 26 0.5061141490179387
22 26 0.11939686513589548
23 26 0.32510083704343573
24 26 0.11081917659495276
25 26 0.12316609090392476
26 26 0.08998269082160772
27 26 0.06312004919880594
28 26 0.11167470901774104
29 26 0.30724754621857975
30 26 0.28243594762513685
31 26 0.10805611898427833
32 26 0.20099473058480907
33 26 0.17682950352845653
34 26 0.457170318996031
35 26 0.07561316925393237
36 26 0.11992473733860551
37 26 0.04082199592618209
38 26 0.01574263404149063
39 26 0.06793530934057602

0 25 0.07911149767730359
1 25 0.053794525818601766
2 25 0.05771644290154946
3 25 0.09187424205191858
4 25 0.05676497812237889
5 25 0.147696870647473
6 25 0.04125970065329771
7 25 0.030868530816285527
8 25 0.12955836964646764
9 25 0.049442096933876134
10 25 0.0573585083500957
11 25 0.062164453241334905
12 25 0.04116148320851176
13 25 0.08183325981949034
14 25 0.03809727232502112
15 25 0.8420619267399736
16 25 0.022473198865824714
17 25 0.0273086002401438
18 25 0.013233376401893687
19 25 0.04003627436631026
20 25 0.12084707888479676
21 25 0.26776178741316353
22 25 0.11933009900440097
23 25 0.28495348452650493
24 25 0.10579337418509314
25 25 0.20726424800829474
26 25 0.08428467472864894
27 25 0.04560316799711143
28 25 0.24962002851425974
29 25 0.3968608705689789
30 25 0.16122770943583492
31 25 0.11770522750766559
32 25 0.1494045335846777
33 25 0.1782108627362461
34 25 0.07561316925393237
35 25 0.8808652791731422
36 25 0.2697832487970157
37 25 0.20934542812075022
38 25 0.17806593305186783
39 25 0.2987451894022695

0 24 0.06495685864544376
1 24 0.030969012378383055
2 24 0.019248855210798846
3 24 0.015109359213667019
4 24 0.004651668190412179
5 24 0.08208143365599489
6 24 0.05329838462320492
7 24 0.08612060579784654
8 24 0.013075475598853447
9 24 0.034497210159840704
10 24 0.06573050369684928
11 24 0.06592590251878513
12 24 0.028790254775859125
13 24 0.07189452771964798
14 24 0.07567316060510011
15 24 0.022473198865824714
16 24 1.0
17 24 0.06991442122576993
18 24 0.00486112095259835
19 24 0.07597031177528737
20 24 0.2556300140200544
21 24 0.2746823198102671
22 24 0.12576868851760756
23 24 0.20428490633461638
24 24 0.07415092797308082
25 24 0.2211039217223003
26 24 0.10274750571462406
27 24 0.08330396259656735
28 24 0.12347526837179365
29 24 0.4411279895204952
30 24 0.2524917283133211
31 24 0.10479797594849749
32 24 0.13189174125810538
33 24 0.20265131945533293
34 24 0.11992473733860551
35 24 0.2697832487970157
36 24 0.6921078475822459
37 24 0.08168470461174146
38 24 0.04909821277625196
39 24 0.1961126069312634

0 23 0.0594827378329946
1 23 0.14513140424803542
2 23 0.010619096353964439
3 23 0.09018145691511298
4 23 0.04229080556892867
5 23 0.046166637262907075
6 23 0.028064492660870202
7 23 0.042654199377071336
8 23 0.016328394227908407
9 23 0.07400900877972566
10 23 0.11307208711391682
11 23 0.04006786684196225
12 23 0.18955035212788832
13 23 0.06307506612620888
14 23 0.1010581894304499
15 23 0.0273086002401438
16 23 0.06991442122576993
17 23 0.798308143376734
18 23 0.01739815510221998
19 23 0.07256520826545657
20 23 0.09486260704945515
21 23 0.3587489119117539
22 23 0.04976531165513402
23 23 0.4046265403131547
24 23 0.07172671497528021
25 23 0.10529149212868516
26 23 0.05603553680254017
27 23 0.028009293161781017
28 23 0.11184262719290038
29 23 0.3057170193116437
30 23 0.1201430742916342
31 23 0.05178200128662725
32 23 0.20135516711086354
33 23 0.08493603750735458
34 23 0.04082199592618209
35 23 0.20934542812075022
36 23 0.08168470461174146
37 23 0.45861688180168225
38 23 0.13614360212970106
39 23 0.2403103479640258

0 22 0.017494637475025342
1 22 0.024376992679625092
2 22 0.04922184072350266
3 22 0.02533789288866243
4 22 0.02942521410345635
5 22 0.009686690388649034
6 22 0.000732013803787705
7 22 0.0011600573344669228
8 22 0.024682964986805847
9 22 0.009396437902159646
10 22 0.011941734044767541
11 22 0.0020117763549216965
12 22 0.016061990924449723
13 22 0.00797752135350697
14 22 0.0
15 22 0.013233376401893687
16 22 0.00486112095259835
17 22 0.01739815510221998
18 22 0.6660428406524411
19 22 0.0050631947637826335
20 22 0.093224293691432
21 22 0.31555633440551856
22 22 0.11887508989890463
23 22 0.2759284974686538
24 22 0.055883246583916295
25 22 0.04922748930979899
26 22 0.06693426064954416
27 22 0.008642591937537887
28 22 0.0776759995552371
29 22 0.18822501059622276
30 22 0.08868121344492125
31 22 0.015954412786616384
32 22 0.08345193665470352
33 22 0.033158374058186425
34 22 0.01574263404149063
35 22 0.17806593305186783
36 22 0.04909821277625196
37 22 0.13614360212970106
38 22 0.4725047175122433
39 22 0.05512445205159202

0 21 0.09053970022757758
1 21 0.027054074570450393
2 21 0.019582353575511573
3 21 0.03650807460611824
4 21 0.019124079879763556
5 21 0.07387017671709703
6 21 0.02984180619750337
7 21 0.026813484349993345
8 21 0.05711947684299608
9 21 0.05561872381708406
10 21 0.09895088177182601
11 21 0.05579086069157127
12 21 0.050694069135710985
13 21 0.04427217415761772
14 21 0.0844866899865079
15 21 0.04003627436631026
16 21 0.07597031177528737
17 21 0.07256520826545657
18 21 0.0050631947637826335
19 21 0.7712820179792965
20 21 0.21578754592910512
21 21 0.32358478089463405
22 21 0.0885645030791251
23 21 0.2611096062711408
24 21 0.08949035560055599
25 21 0.1584691398847664
26 21 0.05202144224352109
27 21 0.03718126931265988
28 21 0.22355763171362808
29 21 0.3641603612034883
30 21 0.26750610195389674
31 21 0.08775915825652628
32 21 0.2112032979920431
33 21 0.17920622131251063
34 21 0.06793530934057602
35 21 0.2987451894022695
36 21 0.1961126069312634
37 21 0.2403103479640258
38 21 0.05512445205159202
39 21 0.5389238093119151

0 20 0.7399516236225417
1 20 0.08110037718050504
2 20 0.15310694736384348
3 20 0.0556879091942
4 20 0.0751325031891974
5 20 0.2512103331619327
6 20 0.24975949511944853
7 20 0.2245681594163081
8 20 0.220690388164599
9 20 0.12085879447746757
10 20 0.2309047134500814
11 20 0.2497964552800831
12 20 0.1391771099845545
13 20 0.1943409755384454
14 20 0.21235661363917224
15 20 0.12084707888479676
16 20 0.2556300140200544
17 20 0.09486260704945515
18 20 0.093224293691432
19 20 0.21578754592910512
20 20 0.5683752423223217
21 20 0.14801798336926653
22 20 0.2026895625734412
23 20 0.05999806506878249
24 20 0.09585747627013594
25 20 0.2877828452861146
26 20 0.2132636487222826
27 20 0.195176547149403
28 20 0.21048755882578962
29 20 0.17870843490890737
30 20 0.3223961819895579
31 20 0.334253333574893
32 20 0.08090296142293334
33 20 0.208841885259201
34 20 0.2371717901587677
35 20 0.19830064052817414
36 20 0.23582902522724633
37 20 0.14081966733466295
38 20 0.1270560415444059
39 20 0.2992140850387362

0 19 0.08110037718050504
1 19 0.9230465285621939
2 19 0.33047017343846585
3 19 0.14496566109102343
4 19 0.23485265924487378
5 19 0.31701912647172453
6 19 0.24614643895334715
7 19 0.5774812663932282
8 19 0.2182383594997526
9 19 0.23628302562196327
10 19 0.4022638177867242
11 19 0.3942797101145302
12 19 0.6891220757551064
13 19 0.3733612528885809
14 19 0.5061141490179387
15 19 0.26776178741316353
16 19 0.2746823198102671
17 19 0.3587489119117539
18 19 0.31555633440551856
19 19 0.32358478089463405
20 19 0.14801798336926653
21 19 0.6621395343498201
22 19 0.3624537007920219
23 19 0.34497064656147963
24 19 0.39734957421907285
25 19 0.4023179752691607
26 19 0.2544964012475988
27 19 0.21474417504131785
28 19 0.337925585922343
29 19 0.3272257715041783
30 19 0.42604866562513377
31 19 0.4312781003905156
32 19 0.29790282449584454
33 19 0.3430468555087305
34 19 0.42292300742789896
35 19 0.4004660229913201
36 19 0.3197086192665502
37 19 0.3859246341163823
38 19 0.3411060049147186
39 19 0.3751705643176654

0 18 0.15310694736384348
1 18 0.33047017343846585
2 18 0.4289770745505299
3 18 0.05246991680088483
4 18 0.09125086196982303
5 18 0.11749144784767612
6 18 0.055315299445121265
7 18 0.09060890656735354
8 18 0.11188631942290528
9 18 0.07417157667297916
10 18 0.07799667384902016
11 18 0.1469833169820242
12 18 0.12959117540306717
13 18 0.15772673269479606
14 18 0.11939686513589548
15 18 0.11933009900440097
16 18 0.12576868851760756
17 18 0.04976531165513402
18 18 0.11887508989890463
19 18 0.0885645030791251
20 18 0.2026895625734412
21 18 0.3624537007920219
22 18 0.7852799016623948
23 18 0.22066485629422466
24 18 0.31309939649903085
25 18 0.37693714385212784
26 18 0.26276080743603086
27 18 0.20723811482349122
28 18 0.3202754808790499
29 18 0.24383405197609342
30 18 0.3073622140756917
31 18 0.5126512914559379
32 18 0.2133667935358604
33 18 0.2743118199716891
34 18 0.3930967871588186
35 18 0.3244132399831853
36 18 0.4022875463785485
37 18 0.23308098624145934
38 18 0.3539198345980851
39 18 0.30590974521969483

0 17 0.0556879091942
1 17 0.14496566109102343
2 17 0.05246991680088483
3 17 0.5706850204350233
4 17 0.40195695065268444
5 17 0.2563131834798764
6 17 0.2240554835214914
7 17 0.28378690007053464
8 17 0.24062756693836204
9 17 0.22952761391540003
10 17 0.31930665654152196
11 17 0.27787966817335463
12 17 0.2986691534770283
13 17 0.3811577613002045
14 17 0.32510083704343573
15 17 0.28495348452650493
16 17 0.20428490633461638
17 17 0.4046265403131547
18 17 0.2759284974686538
19 17 0.2611096062711408
20 17 0.05999806506878249
21 17 0.34497064656147963
22 17 0.22066485629422466
23 17 0.9676106665437704
24 17 0.569524546954321
25 17 0.46521208399016933
26 17 0.29949976421247637
27 17 0.0
28 17 0.42661839826782205
29 17 0.739062175916546
30 17 0.4292644562328555
31 17 0.40382420225199184
32 17 0.1360132292237222
33 17 0.3652944208334118
34 17 0.2685777194675736
35 17 0.4341280335757668
36 17 0.3608274389525082
37 17 0.6456638038456315
38 17 0.3712678563259357
39 17 0.5261606683439428

0 16 0.0751325031891974
1 16 0.23485265924487378
2 16 0.09125086196982303
3 16 0.40195695065268444
4 16 0.4337421730284154
5 16 0.1462056156715165
6 16 0.10109282264870709
7 16 0.10498715494880492
8 16 0.11583973033318885
9 16 0.059769027284753314
10 16 0.0987597800569271
11 16 0.10180375741300222
12 16 0.17715030468486115
13 16 0.16638956471899227
14 16 0.11081917659495276
15 16 0.10579337418509314
16 16 0.07415092797308082
17 16 0.07172671497528021
18 16 0.055883246583916295
19 16 0.08949035560055599
20 16 0.09585747627013594
21 16 0.39734957421907285
22 16 0.31309939649903085
23 16 0.569524546954321
24 16 0.8226456525338495
25 16 0.47563188485530417
26 16 0.28726699918408277
27 16 0.07402728736486433
28 16 0.4608010156904423
29 16 0.457691077591643
30 16 0.4196772472802267
31 16 0.3966990711605994
32 16 0.3012641816116246
33 16 0.44384449894729205
34 16 0.357880607883639
35 16 0.48843622372715284
36 16 0.3432162494341455
37 16 0.4647655627255036
38 16 0.3828580798849084
39 16 0.43890868892294316

0 15 0.2512103331619327
1 15 0.31701912647172453
2 15 0.11749144784767612
3 15 0.2563131834798764
4 15 0.1462056156715165
5 15 0.35702149611572054
6 15 0.1090078710532856
7 15 0.1637631342552297
8 15 0.16524912198785224
9 15 0.11173104980879903
10 15 0.22953673574849826
11 15 0.19063336587127702
12 15 0.1025769337607762
13 15 0.2904146670668312
14 15 0.12316609090392476
15 15 0.20726424800829474
16 15 0.2211039217223003
17 15 0.10529149212868516
18 15 0.04922748930979899
19 15 0.1584691398847664
20 15 0.2877828452861146
21 15 0.4023179752691607
22 15 0.37693714385212784
23 15 0.46521208399016933
24 15 0.47563188485530417
25 15 0.7666068657132351
26 15 0.3866945955428475
27 15 0.18653119836493998
28 15 0.5954594839188264
29 15 0.5615041371102755
30 15 0.5813113725767205
31 15 0.5893295047518954
32 15 0.2508588395697145
33 15 0.5249804736746543
34 15 0.39532349359060326
35 15 0.6261893745985387
36 15 0.5252414608091003
37 15 0.46732391535296697
38 15 0.3497914246955074
39 15 0.5741346392637623

0 14 0.24975949511944853
1 14 0.24614643895334715
2 14 0.055315299445121265
3 14 0.2240554835214914
4 14 0.10109282264870709
5 14 0.1090078710532856
6 14 0.6802999708900371
7 14 0.25730548473194603
8 14 0.027812791757404958
9 14 0.05498127400571873
10 14 0.12327245175449245
11 14 0.15204587715220738
12 14 0.1585762846508918
13 14 0.15019316628883217
14 14 0.08998269082160772
15 14 0.08428467472864894
16 14 0.10274750571462406
17 14 0.05603553680254017
18 14 0.06693426064954416
19 14 0.05202144224352109
20 14 0.2132636487222826
21 14 0.2544964012475988
22 14 0.26276080743603086
23 14 0.29949976421247637
24 14 0.28726699918408277
25 14 0.3866945955428475
26 14 0.8231291882800296
27 14 0.31132222252200525
28 14 0.17761564427664508
29 14 0.39993189792280265
30 14 0.3063053996780007
31 14 0.4817652073438027
32 14 0.22760065639606408
33 14 0.26441463800947723
34 14 0.3783695090767419
35 14 0.30742739493427834
36 14 0.3967394856898286
37 14 0.36426000862642005
38 14 0.2725072508246741
39 14 0.3074051355582624

0 13 0.2245681594163081
1 13 0.5774812663932282
2 13 0.09060890656735354
3 13 0.28378690007053464
4 13 0.10498715494880492
5 13 0.1637631342552297
6 13 0.25730548473194603
7 13 0.44160964705936384
8 13 0.0
9 13 0.03817464666573928
10 13 0.09354315130636941
11 13 0.1359974748661676
12 13 0.11520532336444812
13 13 0.13941244569842517
14 13 0.06312004919880594
15 13 0.04560316799711143
16 13 0.08330396259656735
17 13 0.028009293161781017
18 13 0.008642591937537887
19 13 0.03718126931265988
20 13 0.195176547149403
21 13 0.21474417504131785
22 13 0.20723811482349122
23 13 0.0
24 13 0.07402728736486433
25 13 0.18653119836493998
26 13 0.31132222252200525
27 13 0.7708385848199988
28 13 0.011214006970286999
29 13 0.08679886512780649
30 13 0.1595095250852233
31 13 0.3748376634124392
32 13 0.26723549099117133
33 13 0.14633777491010086
34 13 0.26116794967489615
35 13 0.06939279404813316
36 13 0.22666362328943698
37 13 0.0956467316784394
38 13 0.17805605331545615
39 13 0.08851107569259262

0 12 0.220690388164599
1 12 0.2182383594997526
2 12 0.11188631942290528
3 12 0.24062756693836204
4 12 0.11583973033318885
5 12 0.16524912198785224
6 12 0.027812791757404958
7 12 0.0
8 12 0.8225067827540323
9 12 0.09084798980725584
10 12 0.16475082484552284
11 12 0.184650661352646
12 12 0.1710084424856334
13 12 0.33098626669301995
14 12 0.11167470901774104
15 12 0.24962002851425974
16 12 0.12347526837179365
17 12 0.11184262719290038
18 12 0.0776759995552371
19 12 0.22355763171362808
20 12 0.21048755882578962
21 12 0.337925585922343
22 12 0.3202754808790499
23 12 0.42661839826782205
24 12 0.4608010156904423
25 12 0.5954594839188264
26 12 0.17761564427664508
27 12 0.011214006970286999
28 12 0.9190345567849574
29 12 0.43901085875936025
30 12 0.4862720312960465
31 12 0.43866620803093836
32 12 0.18715205193872564
33 12 0.5038868851555628
34 12 0.2976161155478803
35 12 0.5500281302816128
36 12 0.4100903477219312
37 12 0.36459878962766673
38 12 0.34296248469690355
39 12 0.5515548933274785

0 11 0.12085879447746757
1 11 0.23628302562196327
2 11 0.07417157667297916
3 11 0.22952761391540003
4 11 0.059769027284753314
5 11 0.11173104980879903
6 11 0.05498127400571873
7 11 0.03817464666573928
8 11 0.09084798980725584
9 11 0.6307806168941333
10 11 0.3872302945945464
11 11 0.40787846623455815
12 11 0.2894385707268089
13 11 0.40444482134566384
14 11 0.30724754621857975
15 11 0.3968608705689789
16 11 0.4411279895204952
17 11 0.3057170193116437
18 11 0.18822501059622276
19 11 0.3641603612034883
20 11 0.17870843490890737
21 11 0.3272257715041783
22 11 0.24383405197609342
23 11 0.739062175916546
24 11 0.457691077591643
25 11 0.5615041371102755
26 11 0.39993189792280265
27 11 0.08679886512780649
28 11 0.43901085875936025
29 11 1.0
30 11 0.5050109686124095
31 11 0.4898694138019538
32 11 0.1501684004011108
33 11 0.4132446510757821
34 11 0.32075573323800083
35 11 0.49035990385866646
36 11 0.5000372073305073
37 11 0.720298444832219
38 11 0.37837239646455106
39 11 0.5936680696444686

0 10 0.2309047134500814
1 10 0.4022638177867242
2 10 0.07799667384902016
3 10 0.31930665654152196
4 10 0.0987597800569271
5 10 0.22953673574849826
6 10 0.12327245175449245
7 10 0.09354315130636941
8 10 0.16475082484552284
9 10 0.3872302945945464
10 10 0.5189350266556527
11 10 0.23155302378008039
12 10 0.18795678216079048
13 10 0.32132839669078667
14 10 0.28243594762513685
15 10 0.16122770943583492
16 10 0.2524917283133211
17 10 0.1201430742916342
18 10 0.08868121344492125
19 10 0.26750610195389674
20 10 0.3223961819895579
21 10 0.42604866562513377
22 10 0.3073622140756917
23 10 0.4292644562328555
24 10 0.4196772472802267
25 10 0.5813113725767205
26 10 0.3063053996780007
27 10 0.1595095250852233
28 10 0.4862720312960465
29 10 0.5050109686124095
30 10 0.6954456341994723
31 10 0.4683872506838311
32 10 0.2535162298603871
33 10 0.5027867861940143
34 10 0.4080569952512797
35 10 0.4775180349923021
36 10 0.4679501436023291
37 10 0.4686791605554954
38 10 0.3282234858693603
39 10 0.5836708768529761

0 9 0.2497964552800831
1 9 0.3942797101145302
2 9 0.1469833169820242
3 9 0.27787966817335463
4 9 0.10180375741300222
5 9 0.19063336587127702
6 9 0.15204587715220738
7 9 0.1359974748661676
8 9 0.184650661352646
9 9 0.40787846623455815
10 9 0.23155302378008039
11 9 0.5056312767519551
12 9 0.07704018835142754
13 9 0.08452899670115334
14 9 0.10805611898427833
15 9 0.11770522750766559
16 9 0.10479797594849749
17 9 0.05178200128662725
18 9 0.015954412786616384
19 9 0.08775915825652628
20 9 0.334253333574893
21 9 0.4312781003905156
22 9 0.5126512914559379
23 9 0.40382420225199184
24 9 0.3966990711605994
25 9 0.5893295047518954
26 9 0.4817652073438027
27 9 0.3748376634124392
28 9 0.43866620803093836
29 9 0.4898694138019538
30 9 0.4683872506838311
31 9 0.887709724591911
32 9 0.2654454878461685
33 9 0.3890884719937691
34 9 0.5153228532139995
35 9 0.4840520698300718
36 9 0.5697840805653919
37 9 0.4392704908526561
38 9 0.3302276036808576
39 9 0.4900921020305624

0 8 0.1391771099845545
1 8 0.6891220757551064
2 8 0.12959117540306717
3 8 0.2986691534770283
4 8 0.17715030468486115
5 8 0.1025769337607762
6 8 0.1585762846508918
7 8 0.11520532336444812
8 8 0.1710084424856334
9 8 0.2894385707268089
10 8 0.18795678216079048
11 8 0.07704018835142754
12 8 1.0
13 8 0.35415582549031016
14 8 0.20099473058480907
15 8 0.1494045335846777
16 8 0.13189174125810538
17 8 0.20135516711086354
18 8 0.08345193665470352
19 8 0.2112032979920431
20 8 0.08090296142293334
21 8 0.29790282449584454
22 8 0.2133667935358604
23 8 0.1360132292237222
24 8 0.3012641816116246
25 8 0.2508588395697145
26 8 0.22760065639606408
27 8 0.26723549099117133
28 8 0.18715205193872564
29 8 0.1501684004011108
30 8 0.2535162298603871
31 8 0.2654454878461685
32 8 0.7365221945991876
33 8 0.28540377812797774
34 8 0.2742258517769759
35 8 0.19090474082555647
36 8 0.1849295560535935
37 8 0.25002545289561573
38 8 0.2529258597290249
39 8 0.1566829614125551

0 7 0.1943409755384454
1 7 0.3733612528885809
2 7 0.15772673269479606
3 7 0.3811577613002045
4 7 0.16638956471899227
5 7 0.2904146670668312
6 7 0.15019316628883217
7 7 0.13941244569842517
8 7 0.33098626669301995
9 7 0.40444482134566384
10 7 0.32132839669078667
11 7 0.08452899670115334
12 7 0.35415582549031016
13 7 0.5075273338269588
14 7 0.17682950352845653
15 7 0.1782108627362461
16 7 0.20265131945533293
17 7 0.08493603750735458
18 7 0.033158374058186425
19 7 0.17920622131251063
20 7 0.208841885259201
21 7 0.3430468555087305
22 7 0.2743118199716891
23 7 0.3652944208334118
24 7 0.44384449894729205
25 7 0.5249804736746543
26 7 0.26441463800947723
27 7 0.14633777491010086
28 7 0.5038868851555628
29 7 0.4132446510757821
30 7 0.5027867861940143
31 7 0.3890884719937691
32 7 0.28540377812797774
33 7 0.6480638421929455
34 7 0.3441903123545675
35 7 0.4715627314362603
36 7 0.43067646231207224
37 7 0.3870540141926761
38 7 0.26962214957511166
39 7 0.46465145343062936

0 6 0.21235661363917224
1 6 0.5061141490179387
2 6 0.11939686513589548
3 6 0.32510083704343573
4 6 0.11081917659495276
5 6 0.12316609090392476
6 6 0.08998269082160772
7 6 0.06312004919880594
8 6 0.11167470901774104
9 6 0.30724754621857975
10 6 0.28243594762513685
11 6 0.10805611898427833
12 6 0.20099473058480907
13 6 0.17682950352845653
14 6 0.457170318996031
15 6 0.07561316925393237
16 6 0.11992473733860551
17 6 0.04082199592618209
18 6 0.01574263404149063
19 6 0.06793530934057602
20 6 0.2371717901587677
21 6 0.42292300742789896
22 6 0.3930967871588186
23 6 0.2685777194675736
24 6 0.357880607883639
25 6 0.39532349359060326
26 6 0.3783695090767419
27 6 0.26116794967489615
28 6 0.2976161155478803
29 6 0.32075573323800083
30 6 0.4080569952512797
31 6 0.5153228532139995
32 6 0.2742258517769759
33 6 0.3441903123545675
34 6 0.7244003388265117
35 6 0.350377717951408
36 6 0.49501305943371104
37 6 0.35923035303674544
38 6 0.3075101107036733
39 6 0.38300771740963613

0 5 0.12084707888479676
1 5 0.26776178741316353
2 5 0.11933009900440097
3 5 0.28495348452650493
4 5 0.10579337418509314
5 5 0.20726424800829474
6 5 0.08428467472864894
7 5 0.04560316799711143
8 5 0.24962002851425974
9 5 0.3968608705689789
10 5 0.16122770943583492
11 5 0.11770522750766559
12 5 0.1494045335846777
13 5 0.1782108627362461
14 5 0.07561316925393237
15 5 0.8808652791731422
16 5 0.2697832487970157
17 5 0.20934542812075022
18 5 0.17806593305186783
19 5 0.2987451894022695
20 5 0.19830064052817414
21 5 0.4004660229913201
22 5 0.3244132399831853
23 5 0.4341280335757668
24 5 0.48843622372715284
25 5 0.6261893745985387
26 5 0.30742739493427834
27 5 0.06939279404813316
28 5 0.5500281302816128
29 5 0.49035990385866646
30 5 0.4775180349923021
31 5 0.4840520698300718
32 5 0.19090474082555647
33 5 0.4715627314362603
34 5 0.350377717951408
35 5 0.8198307356793768
36 5 0.3845730978142934
37 5 0.38514341381631495
38 5 0.2704753329420757
39 5 0.5268768769332731

0 4 0.2556300140200544
1 4 0.2746823198102671
2 4 0.12576868851760756
3 4 0.20428490633461638
4 4 0.07415092797308082
5 4 0.2211039217223003
6 4 0.10274750571462406
7 4 0.08330396259656735
8 4 0.12347526837179365
9 4 0.4411279895204952
10 4 0.2524917283133211
11 4 0.10479797594849749
12 4 0.13189174125810538
13 4 0.20265131945533293
14 4 0.11992473733860551
15 4 0.2697832487970157
16 4 0.6921078475822459
17 4 0.08168470461174146
18 4 0.04909821277625196
19 4 0.1961126069312634
20 4 0.23582902522724633
21 4 0.3197086192665502
22 4 0.4022875463785485
23 4 0.3608274389525082
24 4 0.3432162494341455
25 4 0.5252414608091003
26 4 0.3967394856898286
27 4 0.22666362328943698
28 4 0.4100903477219312
29 4 0.5000372073305073
30 4 0.4679501436023291
31 4 0.5697840805653919
32 4 0.1849295560535935
33 4 0.43067646231207224
34 4 0.49501305943371104
35 4 0.3845730978142934
36 4 0.8650133017607466
37 4 0.4249102533315098
38 4 0.3093030196662138
39 4 0.4905622477728267

0 3 0.09486260704945515
1 3 0.3587489119117539
2 3 0.04976531165513402
3 3 0.4046265403131547
4 3 0.07172671497528021
5 3 0.10529149212868516
6 3 0.05603553680254017
7 3 0.028009293161781017
8 3 0.11184262719290038
9 3 0.3057170193116437
10 3 0.1201430742916342
11 3 0.05178200128662725
12 3 0.20135516711086354
13 3 0.08493603750735458
14 3 0.04082199592618209
15 3 0.20934542812075022
16 3 0.08168470461174146
17 3 0.45861688180168225
18 3 0.13614360212970106
19 3 0.2403103479640258
20 3 0.14081966733466295
21 3 0.3859246341163823
22 3 0.23308098624145934
23 3 0.6456638038456315
24 3 0.4647655627255036
25 3 0.46732391535296697
26 3 0.36426000862642005
27 3 0.0956467316784394
28 3 0.36459878962766673
29 3 0.720298444832219
30 3 0.4686791605554954
31 3 0.4392704908526561
32 3 0.25002545289561573
33 3 0.3870540141926761
34 3 0.35923035303674544
35 3 0.38514341381631495
36 3 0.4249102533315098
37 3 0.8633897842457392
38 3 0.3695214127995167
39 3 0.513354652616009

0 2 0.093224293691432
1 2 0.31555633440551856
2 2 0.11887508989890463
3 2 0.2759284974686538
4 2 0.055883246583916295
5 2 0.04922748930979899
6 2 0.06693426064954416
7 2 0.008642591937537887
8 2 0.0776759995552371
9 2 0.18822501059622276
10 2 0.08868121344492125
11 2 0.015954412786616384
12 2 0.08345193665470352
13 2 0.033158374058186425
14 2 0.01574263404149063
15 2 0.17806593305186783
16 2 0.04909821277625196
17 2 0.13614360212970106
18 2 0.4725047175122433
19 2 0.05512445205159202
20 2 0.1270560415444059
21 2 0.3411060049147186
22 2 0.3539198345980851
23 2 0.3712678563259357
24 2 0.3828580798849084
25 2 0.3497914246955074
26 2 0.2725072508246741
27 2 0.17805605331545615
28 2 0.34296248469690355
29 2 0.37837239646455106
30 2 0.3282234858693603
31 2 0.3302276036808576
32 2 0.2529258597290249
33 2 0.26962214957511166
34 2 0.3075101107036733
35 2 0.2704753329420757
36 2 0.3093030196662138
37 2 0.3695214127995167
38 2 0.6944418516782613
39 2 0.30282102476028966

0 1 0.21578754592910512
1 1 0.32358478089463405
2 1 0.0885645030791251
3 1 0.2611096062711408
4 1 0.08949035560055599
5 1 0.1584691398847664
6 1 0.05202144224352109
7 1 0.03718126931265988
8 1 0.22355763171362808
9 1 0.3641603612034883
10 1 0.26750610195389674
11 1 0.08775915825652628
12 1 0.2112032979920431
13 1 0.17920622131251063
14 1 0.06793530934057602
15 1 0.2987451894022695
16 1 0.1961126069312634
17 1 0.2403103479640258
18 1 0.05512445205159202
19 1 0.5389238093119151
20 1 0.2992140850387362
21 1 0.3751705643176654
22 1 0.30590974521969483
23 1 0.5261606683439428
24 1 0.43890868892294316
25 1 0.5741346392637623
26 1 0.3074051355582624
27 1 0.08851107569259262
28 1 0.5515548933274785
29 1 0.5936680696444686
30 1 0.5836708768529761
31 1 0.4900921020305624
32 1 0.1566829614125551
33 1 0.46465145343062936
34 1 0.38300771740963613
35 1 0.5268768769332731
36 1 0.4905622477728267
37 1 0.513354652616009
38 1 0.30282102476028966
39 1 0.8440960448941486



==> matrices/second_baseline/vctk_dev_trials_f_common_concat_mat_norm.txt <==
0 30 0.7167805650549453
1 30 0.0664144257211157
2 30 0.015109604302020909
3 30 0.06620428418046083
4 30 0.05715885772478928
5 30 0.13020772752365822
6 30 0.05257066386680295
7 30 0.0445218960361086
8 30 0.12080191076307102
9 30 0.12537401416002308
10 30 0.06733688686641215
11 30 0.04599778710088674
12 30 0.11395085245404057
13 30 0.24478259669577646
14 30 0.058082744086228426
15 30 0.5362867784644642
16 30 0.3167556658316798
17 30 0.22929953586589105
18 30 0.23215884728695171
19 30 0.32249156364347414
20 30 0.21083974390607482
21 30 0.17625925085281804
22 30 0.2041767570710269
23 30 0.3538351580791905
24 30 0.18631792410055523
25 30 0.23939164620798115
26 30 0.34492855970918573
27 30 0.21178470340728578
28 30 0.33246651181908826
29 30 0.2877926083816865

0 29 0.0664144257211157
1 29 0.7485178519815295
2 29 0.0332307751125912
3 29 0.021506311513588557
4 29 0.2930396037231659
5 29 0.08333946297569803
6 29 0.03768530611814807
7 29 0.09073528977948035
8 29 0.15928817604914822
9 29 0.1946353271901448
10 29 0.23831075212757474
11 29 0.013071367272905659
12 29 0.22543755372234522
13 29 0.13770919645279628
14 29 0.033023245011430946
15 29 0.3167556658316798
16 29 0.23747732954258793
17 29 0.07310643009548785
18 29 0.09182234169867946
19 29 0.24982347457896176
20 29 0.09201974370456455
21 29 0.08719450824028595
22 29 0.20844049608580006
23 29 0.2613115913970427
24 29 0.11622307658684825
25 29 0.24478027974136332
26 29 0.12435487230937742
27 29 0.16880066060854235
28 29 0.16540129258775238
29 29 0.220779902427215

0 28 0.015109604302020909
1 28 0.0332307751125912
2 28 0.7349339247046351
3 28 0.08231325671776357
4 28 0.009577752329559317
5 28 0.04745100726431646
6 28 0.03692158753659436
7 28 0.08036918550828773
8 28 0.05746260526042367
9 28 0.03609495695057571
10 28 0.05803718933534016
11 28 0.0626438117883657
12 28 0.02811112791333154
13 28 0.04175126312114984
14 28 0.06858321951008836
15 28 0.22929953586589105
16 28 0.07310643009548785
17 28 0.08276553634145269
18 28 0.0
19 28 0.011252318000965447
20 28 0.003816600466315037
21 28 0.009602339805990194
22 28 0.040854592712240935
23 28 0.05669791873116902
24 28 0.01393232190053822
25 28 0.03150923539035624
26 28 0.02186441175116186
27 28 0.015477251880954524
28 28 0.016356592891159823
29 28 0.07786667791311808

0 27 0.06620428418046083
1 27 0.021506311513588557
2 27 0.08231325671776357
3 27 0.7189013487590945
4 27 0.016382066940632444
5 27 0.04164845124985406
6 27 0.09569544362985655
7 27 0.11822791237349772
8 27 0.07018980995627096
9 27 0.08190742797844255
10 27 0.04786343320074447
11 27 0.0760352674790598
12 27 0.05017230905058317
13 27 0.08678502027701714
14 27 0.1400590607951526
15 27 0.23215884728695171
16 27 0.09182234169867946
17 27 0.0
18 27 0.2064482954284989
19 27 0.1659903142163793
20 27 0.06481880696928234
21 27 0.1288870634221263
22 27 0.20340789038072307
23 27 0.3554876784910589
24 27 0.149781700725563
25 27 0.21679703067979245
26 27 0.2120881822674303
27 27 0.18411920474597712
28 27 0.13410439556109255
29 27 0.43149819672573714

0 26 0.05715885772478928
1 26 0.2930396037231659
2 26 0.009577752329559317
3 26 0.016382066940632444
4 26 0.915426725778825
5 26 0.03758915491012016
6 26 0.009091022606899337
7 26 0.08049062475863875
8 26 0.2010898130393517
9 26 0.25996881142578554
10 26 0.3004848988546971
11 26 0.026825299026084184
12 26 0.20531375022252996
13 26 0.13585608214175027
14 26 0.08602459708746894
15 26 0.32249156364347414
16 26 0.24982347457896176
17 26 0.011252318000965447
18 26 0.1659903142163793
19 26 0.43210820084404616
20 26 0.07879505016693833
21 26 0.040784386759890455
22 26 0.18693903957016647
23 26 0.18934230580555023
24 26 0.1604756950521242
25 26 0.21783972713117228
26 26 0.12297520110609718
27 26 0.20140958975763304
28 26 0.16489519633710256
29 26 0.20560312073841275

0 25 0.13020772752365822
1 25 0.08333946297569803
2 25 0.04745100726431646
3 25 0.04164845124985406
4 25 0.03758915491012016
5 25 0.541454361055946
6 25 0.04095745125299502
7 25 0.05038377026333974
8 25 0.09326347223233142
9 25 0.08212485687068563
10 25 0.09695382417420648
11 25 0.06617938725341346
12 25 0.11464696959253239
13 25 0.21018758095628656
14 25 0.06647361210421067
15 25 0.21083974390607482
16 25 0.09201974370456455
17 25 0.003816600466315037
18 25 0.06481880696928234
19 25 0.07879505016693833
20 25 0.16726253017955345
21 25 0.06777034166075901
22 25 0.1207445776153096
23 25 0.20559922827940996
24 25 0.069372986091372
25 25 0.11780471745826415
26 25 0.17277887108098594
27 25 0.07430810307747322
28 25 0.12242703419395837
29 25 0.22176660716313887

0 24 0.05257066386680295
1 24 0.03768530611814807
2 24 0.03692158753659436
3 24 0.09569544362985655
4 24 0.009091022606899337
5 24 0.04095745125299502
6 24 0.8472759131344437
7 24 0.10707462007956386
8 24 0.06320255885186814
9 24 0.0
10 24 0.04458938597833959
11 24 0.06676403039006139
12 24 0.01684315783416794
13 24 0.025481758701866447
14 24 0.04001653801659626
15 24 0.17625925085281804
16 24 0.08719450824028595
17 24 0.009602339805990194
18 24 0.1288870634221263
19 24 0.040784386759890455
20 24 0.06777034166075901
21 24 0.39352037677925045
22 24 0.2389992067768673
23 24 0.45870705064951545
24 24 0.20981862407690746
25 24 0.3916394345226195
26 24 0.1896774881475505
27 24 0.23875173774316905
28 24 0.3018839372146682
29 24 0.3983689501914185

0 23 0.0445218960361086
1 23 0.09073528977948035
2 23 0.08036918550828773
3 23 0.11822791237349772
4 23 0.08049062475863875
5 23 0.05038377026333974
6 23 0.10707462007956386
7 23 0.899807445419669
8 23 0.17565376029370416
9 23 0.023358452198195375
10 23 0.1927595035739202
11 23 0.02663882990063538
12 23 0.05339767639507466
13 23 0.050200300586595
14 23 0.1624184185764087
15 23 0.2041767570710269
16 23 0.20844049608580006
17 23 0.040854592712240935
18 23 0.20340789038072307
19 23 0.18693903957016647
20 23 0.1207445776153096
21 23 0.2389992067768673
22 23 0.5928578428903938
23 23 0.4038111373458853
24 23 0.07620801428411725
25 23 0.26489385689193023
26 23 0.10767790164386998
27 23 0.15750957236644184
28 23 0.1223795108092022
29 23 0.6523731012658721

0 22 0.12080191076307102
1 22 0.15928817604914822
2 22 0.05746260526042367
3 22 0.07018980995627096
4 22 0.2010898130393517
5 22 0.09326347223233142
6 22 0.06320255885186814
7 22 0.17565376029370416
8 22 0.9188825139239035
9 22 0.1984415552720872
10 22 0.3449863279994744
11 22 0.20330194600752638
12 22 0.31461265221698365
13 22 0.24949480258127113
14 22 0.43484537049743033
15 22 0.3538351580791905
16 22 0.2613115913970427
17 22 0.05669791873116902
18 22 0.3554876784910589
19 22 0.18934230580555023
20 22 0.20559922827940996
21 22 0.45870705064951545
22 22 0.4038111373458853
23 22 0.9534243939233262
24 22 0.22757219270499304
25 22 0.6530145082985935
26 22 0.4308743725286897
27 22 0.37199035028128774
28 22 0.2804110431087246
29 22 1.0

0 21 0.12537401416002308
1 21 0.1946353271901448
2 21 0.03609495695057571
3 21 0.08190742797844255
4 21 0.25996881142578554
5 21 0.08212485687068563
6 21 0.0
7 21 0.023358452198195375
8 21 0.1984415552720872
9 21 0.9133226813352369
10 21 0.16651413766464565
11 21 0.022732395649218955
12 21 0.3361136124190374
13 21 0.24646993437386036
14 21 0.08607110484113949
15 21 0.18631792410055523
16 21 0.11622307658684825
17 21 0.01393232190053822
18 21 0.149781700725563
19 21 0.1604756950521242
20 21 0.069372986091372
21 21 0.20981862407690746
22 21 0.07620801428411725
23 21 0.22757219270499304
24 21 0.15202405674382394
25 21 0.19309758444692943
26 21 0.14972036789732182
27 21 0.16735630804366056
28 21 0.11561267761641665
29 21 0.18114304917837576

0 20 0.06733688686641215
1 20 0.23831075212757474
2 20 0.05803718933534016
3 20 0.04786343320074447
4 20 0.3004848988546971
5 20 0.09695382417420648
6 20 0.04458938597833959
7 20 0.1927595035739202
8 20 0.3449863279994744
9 20 0.16651413766464565
10 20 0.8849238479124194
11 20 0.06014885985027177
12 20 0.21474428373644552
13 20 0.18723228752929613
14 20 0.16460378218895544
15 20 0.23939164620798115
16 20 0.24478027974136332
17 20 0.03150923539035624
18 20 0.21679703067979245
19 20 0.21783972713117228
20 20 0.11780471745826415
21 20 0.3916394345226195
22 20 0.26489385689193023
23 20 0.6530145082985935
24 20 0.19309758444692943
25 20 0.5411130429159258
26 20 0.15002852613864498
27 20 0.2075055910894543
28 20 0.17081833931594637
29 20 0.38352782424641835

0 19 0.04599778710088674
1 19 0.013071367272905659
2 19 0.0626438117883657
3 19 0.0760352674790598
4 19 0.026825299026084184
5 19 0.06617938725341346
6 19 0.06676403039006139
7 19 0.02663882990063538
8 19 0.20330194600752638
9 19 0.022732395649218955
10 19 0.06014885985027177
11 19 0.8359766479855955
12 19 0.048157955345819514
13 19 0.08862329050312821
14 19 0.17441182527028323
15 19 0.34492855970918573
16 19 0.12435487230937742
17 19 0.02186441175116186
18 19 0.2120881822674303
19 19 0.12297520110609718
20 19 0.17277887108098594
21 19 0.1896774881475505
22 19 0.10767790164386998
23 19 0.4308743725286897
24 19 0.14972036789732182
25 19 0.15002852613864498
26 19 0.31806260565857697
27 19 0.12752023781158522
28 19 0.13300906850130786
29 19 0.2212006330552258

0 18 0.11395085245404057
1 18 0.22543755372234522
2 18 0.02811112791333154
3 18 0.05017230905058317
4 18 0.20531375022252996
5 18 0.11464696959253239
6 18 0.01684315783416794
7 18 0.05339767639507466
8 18 0.31461265221698365
9 18 0.3361136124190374
10 18 0.21474428373644552
11 18 0.048157955345819514
12 18 0.7736328728620092
13 18 0.21084295524731683
14 18 0.1265732435204597
15 18 0.21178470340728578
16 18 0.16880066060854235
17 18 0.015477251880954524
18 18 0.18411920474597712
19 18 0.20140958975763304
20 18 0.07430810307747322
21 18 0.23875173774316905
22 18 0.15750957236644184
23 18 0.37199035028128774
24 18 0.16735630804366056
25 18 0.2075055910894543
26 18 0.12752023781158522
27 18 0.2080599130718753
28 18 0.09814751579358061
29 18 0.32155243955323337

0 17 0.24478259669577646
1 17 0.13770919645279628
2 17 0.04175126312114984
3 17 0.08678502027701714
4 17 0.13585608214175027
5 17 0.21018758095628656
6 17 0.025481758701866447
7 17 0.050200300586595
8 17 0.24949480258127113
9 17 0.24646993437386036
10 17 0.18723228752929613
11 17 0.08862329050312821
12 17 0.21084295524731683
13 17 0.6720107478769094
14 17 0.15646922626863588
15 17 0.33246651181908826
16 17 0.16540129258775238
17 17 0.016356592891159823
18 17 0.13410439556109255
19 17 0.16489519633710256
20 17 0.12242703419395837
21 17 0.3018839372146682
22 17 0.1223795108092022
23 17 0.2804110431087246
24 17 0.11561267761641665
25 17 0.17081833931594637
26 17 0.13300906850130786
27 17 0.09814751579358061
28 17 0.2744549146871772
29 17 0.30380605003735384

0 16 0.058082744086228426
1 16 0.033023245011430946
2 16 0.06858321951008836
3 16 0.1400590607951526
4 16 0.08602459708746894
5 16 0.06647361210421067
6 16 0.04001653801659626
7 16 0.1624184185764087
8 16 0.43484537049743033
9 16 0.08607110484113949
10 16 0.16460378218895544
11 16 0.17441182527028323
12 16 0.1265732435204597
13 16 0.15646922626863588
14 16 1.0
15 16 0.2877926083816865
16 16 0.220779902427215
17 16 0.07786667791311808
18 16 0.43149819672573714
19 16 0.20560312073841275
20 16 0.22176660716313887
21 16 0.3983689501914185
22 16 0.6523731012658721
23 16 1.0
24 16 0.18114304917837576
25 16 0.38352782424641835
26 16 0.2212006330552258
27 16 0.32155243955323337
28 16 0.30380605003735384
29 16 0.6989909806055413

0 15 0.5362867784644642
1 15 0.3167556658316798
2 15 0.22929953586589105
3 15 0.23215884728695171
4 15 0.32249156364347414
5 15 0.21083974390607482
6 15 0.17625925085281804
7 15 0.2041767570710269
8 15 0.3538351580791905
9 15 0.18631792410055523
10 15 0.23939164620798115
11 15 0.34492855970918573
12 15 0.21178470340728578
13 15 0.33246651181908826
14 15 0.2877926083816865
15 15 0.7651857543564143
16 15 0.49031001981564437
17 15 0.394522611018473
18 15 0.38355538972687503
19 15 0.454678528015713
20 15 0.5817436353974645
21 15 0.17429200978676113
22 15 0.31128055939238325
23 15 0.4038397541346199
24 15 0.6021758935020985
25 15 0.49749509141760995
26 15 0.381669916750615
27 15 0.4958313889166135
28 15 0.6240494029813797
29 15 0.08327424566413288

0 14 0.3167556658316798
1 14 0.23747732954258793
2 14 0.07310643009548785
3 14 0.09182234169867946
4 14 0.24982347457896176
5 14 0.09201974370456455
6 14 0.08719450824028595
7 14 0.20844049608580006
8 14 0.2613115913970427
9 14 0.11622307658684825
10 14 0.24478027974136332
11 14 0.12435487230937742
12 14 0.16880066060854235
13 14 0.16540129258775238
14 14 0.220779902427215
15 14 0.49031001981564437
16 14 0.9884880193823867
17 14 0.5949046094638609
18 14 0.6596217427630712
19 14 0.6506212777155046
20 14 0.7006578907783461
21 14 0.35044173295069814
22 14 0.503054814829243
23 14 0.4006822891068155
24 14 0.844892250846259
25 14 0.6288998982031555
26 14 0.399852573149676
27 14 0.6512502694910424
28 14 0.7410972414800496
29 14 0.06415466501800275

0 13 0.22929953586589105
1 13 0.07310643009548785
2 13 0.08276553634145269
3 13 0.0
4 13 0.011252318000965447
5 13 0.003816600466315037
6 13 0.009602339805990194
7 13 0.040854592712240935
8 13 0.05669791873116902
9 13 0.01393232190053822
10 13 0.03150923539035624
11 13 0.02186441175116186
12 13 0.015477251880954524
13 13 0.016356592891159823
14 13 0.07786667791311808
15 13 0.394522611018473
16 13 0.5949046094638609
17 13 0.8516300855715924
18 13 0.5583439480833613
19 13 0.387190482735368
20 13 0.5656293172232426
21 13 0.4514032355662788
22 13 0.5108489736713102
23 13 0.38629602238864175
24 13 0.5849825211757704
25 13 0.49729097347599727
26 13 0.449860518137533
27 13 0.4696810092528417
28 13 0.5552090420309221
29 13 0.0980988833896691

0 12 0.23215884728695171
1 12 0.09182234169867946
2 12 0.0
3 12 0.2064482954284989
4 12 0.1659903142163793
5 12 0.06481880696928234
6 12 0.1288870634221263
7 12 0.20340789038072307
8 12 0.3554876784910589
9 12 0.149781700725563
10 12 0.21679703067979245
11 12 0.2120881822674303
12 12 0.18411920474597712
13 12 0.13410439556109255
14 12 0.43149819672573714
15 12 0.38355538972687503
16 12 0.6596217427630712
17 12 0.5583439480833613
18 12 0.8954038341262403
19 12 0.4309647983593243
20 12 0.5127665857691589
21 12 0.5014501664639753
22 12 0.6384657766053857
23 12 0.42721333090077535
24 12 0.6688546316082238
25 12 0.562509340498268
26 12 0.4615341700984405
27 12 0.560988640874918
28 12 0.5388053111689904
29 12 0.11726026051245743

0 11 0.32249156364347414
1 11 0.24982347457896176
2 11 0.011252318000965447
3 11 0.1659903142163793
4 11 0.43210820084404616
5 11 0.07879505016693833
6 11 0.040784386759890455
7 11 0.18693903957016647
8 11 0.18934230580555023
9 11 0.1604756950521242
10 11 0.21783972713117228
11 11 0.12297520110609718
12 11 0.20140958975763304
13 11 0.16489519633710256
14 11 0.20560312073841275
15 11 0.454678528015713
16 11 0.6506212777155046
17 11 0.387190482735368
18 11 0.4309647983593243
19 11 0.8447146836011173
20 11 0.4177944565648049
21 11 0.16906339384812596
22 11 0.38014960192424824
23 11 0.4902740625000721
24 11 0.7201283982485018
25 11 0.6675812396433176
26 11 0.3675663610318021
27 11 0.5772363156996212
28 11 0.6518925554224254
29 11 0.20223834850013256

0 10 0.21083974390607482
1 10 0.09201974370456455
2 10 0.003816600466315037
3 10 0.06481880696928234
4 10 0.07879505016693833
5 10 0.16726253017955345
6 10 0.06777034166075901
7 10 0.1207445776153096
8 10 0.20559922827940996
9 10 0.069372986091372
10 10 0.11780471745826415
11 10 0.17277887108098594
12 10 0.07430810307747322
13 10 0.12242703419395837
14 10 0.22176660716313887
15 10 0.5817436353974645
16 10 0.7006578907783461
17 10 0.5656293172232426
18 10 0.5127665857691589
19 10 0.4177944565648049
20 10 0.849946650965897
21 10 0.34874633517913334
22 10 0.42182546191850984
23 10 0.3694538760145088
24 10 0.7026558089497276
25 10 0.5295805576657373
26 10 0.4682130037762449
27 10 0.5931814035163017
28 10 0.6915818715781793
29 10 0.0

0 9 0.17625925085281804
1 9 0.08719450824028595
2 9 0.009602339805990194
3 9 0.1288870634221263
4 9 0.040784386759890455
5 9 0.06777034166075901
6 9 0.39352037677925045
7 9 0.2389992067768673
8 9 0.45870705064951545
9 9 0.20981862407690746
10 9 0.3916394345226195
11 9 0.1896774881475505
12 9 0.23875173774316905
13 9 0.3018839372146682
14 9 0.3983689501914185
15 9 0.17429200978676113
16 9 0.35044173295069814
17 9 0.4514032355662788
18 9 0.5014501664639753
19 9 0.16906339384812596
20 9 0.34874633517913334
21 9 0.840154761465328
22 9 0.560216464199027
23 9 0.29938700902184845
24 9 0.34516574433927577
25 9 0.35028756750429185
26 9 0.34054206514802704
27 9 0.42934545157122755
28 9 0.3431802355039092
29 9 0.05647337908320036

0 8 0.2041767570710269
1 8 0.20844049608580006
2 8 0.040854592712240935
3 8 0.20340789038072307
4 8 0.18693903957016647
5 8 0.1207445776153096
6 8 0.2389992067768673
7 8 0.5928578428903938
8 8 0.4038111373458853
9 8 0.07620801428411725
10 8 0.26489385689193023
11 8 0.10767790164386998
12 8 0.15750957236644184
13 8 0.1223795108092022
14 8 0.6523731012658721
15 8 0.31128055939238325
16 8 0.503054814829243
17 8 0.5108489736713102
18 8 0.6384657766053857
19 8 0.38014960192424824
20 8 0.42182546191850984
21 8 0.560216464199027
22 8 0.9580741742142651
23 8 0.5795348893414011
24 8 0.5006873845314824
25 8 0.6717304162243567
26 8 0.45348104102614256
27 8 0.5671195391046969
28 8 0.48626344712106323
29 8 0.33314909053877345

0 7 0.3538351580791905
1 7 0.2613115913970427
2 7 0.05669791873116902
3 7 0.3554876784910589
4 7 0.18934230580555023
5 7 0.20559922827940996
6 7 0.45870705064951545
7 7 0.4038111373458853
8 7 0.9534243939233262
9 7 0.22757219270499304
10 7 0.6530145082985935
11 7 0.4308743725286897
12 7 0.37199035028128774
13 7 0.2804110431087246
14 7 1.0
15 7 0.4038397541346199
16 7 0.4006822891068155
17 7 0.38629602238864175
18 7 0.42721333090077535
19 7 0.4902740625000721
20 7 0.3694538760145088
21 7 0.29938700902184845
22 7 0.5795348893414011
23 7 0.8602858098350921
24 7 0.526667509890657
25 7 0.6853835354851334
26 7 0.5344919196463048
27 7 0.6053418229350966
28 7 0.5206288593550681
29 7 0.546939897540998

0 6 0.18631792410055523
1 6 0.11622307658684825
2 6 0.01393232190053822
3 6 0.149781700725563
4 6 0.1604756950521242
5 6 0.069372986091372
6 6 0.20981862407690746
7 6 0.07620801428411725
8 6 0.22757219270499304
9 6 0.15202405674382394
10 6 0.19309758444692943
11 6 0.14972036789732182
12 6 0.16735630804366056
13 6 0.11561267761641665
14 6 0.18114304917837576
15 6 0.6021758935020985
16 6 0.844892250846259
17 6 0.5849825211757704
18 6 0.6688546316082238
19 6 0.7201283982485018
20 6 0.7026558089497276
21 6 0.34516574433927577
22 6 0.5006873845314824
23 6 0.526667509890657
24 6 1.0
25 6 0.7014620967504478
26 6 0.49505070971281756
27 6 0.75722856816529
28 6 0.796745505333219
29 6 0.17185389981764984

0 5 0.23939164620798115
1 5 0.24478027974136332
2 5 0.03150923539035624
3 5 0.21679703067979245
4 5 0.21783972713117228
5 5 0.11780471745826415
6 5 0.3916394345226195
7 5 0.26489385689193023
8 5 0.6530145082985935
9 5 0.19309758444692943
10 5 0.5411130429159258
11 5 0.15002852613864498
12 5 0.2075055910894543
13 5 0.17081833931594637
14 5 0.38352782424641835
15 5 0.49749509141760995
16 5 0.6288998982031555
17 5 0.49729097347599727
18 5 0.562509340498268
19 5 0.6675812396433176
20 5 0.5295805576657373
21 5 0.35028756750429185
22 5 0.6717304162243567
23 5 0.6853835354851334
24 5 0.7014620967504478
25 5 0.9463909855891374
26 5 0.5220330518037825
27 5 0.6405126556172864
28 5 0.6802701732585735
29 5 0.34200720318643507

0 4 0.34492855970918573
1 4 0.12435487230937742
2 4 0.02186441175116186
3 4 0.2120881822674303
4 4 0.12297520110609718
5 4 0.17277887108098594
6 4 0.1896774881475505
7 4 0.10767790164386998
8 4 0.4308743725286897
9 4 0.14972036789732182
10 4 0.15002852613864498
11 4 0.31806260565857697
12 4 0.12752023781158522
13 4 0.13300906850130786
14 4 0.2212006330552258
15 4 0.381669916750615
16 4 0.399852573149676
17 4 0.449860518137533
18 4 0.4615341700984405
19 4 0.3675663610318021
20 4 0.4682130037762449
21 4 0.34054206514802704
22 4 0.45348104102614256
23 4 0.5344919196463048
24 4 0.49505070971281756
25 4 0.5220330518037825
26 4 0.7990422699839088
27 4 0.5296091113769884
28 4 0.5241322323598635
29 4 0.23105156852767372

0 3 0.21178470340728578
1 3 0.16880066060854235
2 3 0.015477251880954524
3 3 0.18411920474597712
4 3 0.20140958975763304
5 3 0.07430810307747322
6 3 0.23875173774316905
7 3 0.15750957236644184
8 3 0.37199035028128774
9 3 0.16735630804366056
10 3 0.2075055910894543
11 3 0.12752023781158522
12 3 0.2080599130718753
13 3 0.09814751579358061
14 3 0.32155243955323337
15 3 0.4958313889166135
16 3 0.6512502694910424
17 3 0.4696810092528417
18 3 0.560988640874918
19 3 0.5772363156996212
20 3 0.5931814035163017
21 3 0.42934545157122755
22 3 0.5671195391046969
23 3 0.6053418229350966
24 3 0.75722856816529
25 3 0.6405126556172864
26 3 0.5296091113769884
27 3 0.876862561961586
28 3 0.6851057218304943
29 3 0.2572606253298644

0 2 0.33246651181908826
1 2 0.16540129258775238
2 2 0.016356592891159823
3 2 0.13410439556109255
4 2 0.16489519633710256
5 2 0.12242703419395837
6 2 0.3018839372146682
7 2 0.1223795108092022
8 2 0.2804110431087246
9 2 0.11561267761641665
10 2 0.17081833931594637
11 2 0.13300906850130786
12 2 0.09814751579358061
13 2 0.2744549146871772
14 2 0.30380605003735384
15 2 0.6240494029813797
16 2 0.7410972414800496
17 2 0.5552090420309221
18 2 0.5388053111689904
19 2 0.6518925554224254
20 2 0.6915818715781793
21 2 0.3431802355039092
22 2 0.48626344712106323
23 2 0.5206288593550681
24 2 0.796745505333219
25 2 0.6802701732585735
26 2 0.5241322323598635
27 2 0.6851057218304943
28 2 0.8235613983286738
29 2 0.1750056369628747

0 1 0.2877926083816865
1 1 0.220779902427215
2 1 0.07786667791311808
3 1 0.43149819672573714
4 1 0.20560312073841275
5 1 0.22176660716313887
6 1 0.3983689501914185
7 1 0.6523731012658721
8 1 1.0
9 1 0.18114304917837576
10 1 0.38352782424641835
11 1 0.2212006330552258
12 1 0.32155243955323337
13 1 0.30380605003735384
14 1 0.6989909806055413
15 1 0.08327424566413288
16 1 0.06415466501800275
17 1 0.0980988833896691
18 1 0.11726026051245743
19 1 0.20223834850013256
20 1 0.0
21 1 0.05647337908320036
22 1 0.33314909053877345
23 1 0.546939897540998
24 1 0.17185389981764984
25 1 0.34200720318643507
26 1 0.23105156852767372
27 1 0.2572606253298644
28 1 0.1750056369628747
29 1 0.8846162415038231



==> matrices/second_baseline/vctk_dev_trials_f_concat_mat_norm.txt <==
0 30 0.8722603759733394
1 30 0.04122757156002005
2 30 0.025747629778459912
3 30 0.046519240299089146
4 30 0.03786310026348168
5 30 0.1603704048242626
6 30 0.009384741854279514
7 30 0.05006130471026013
8 30 0.09609926865747415
9 30 0.15589914448251624
10 30 0.09151530004855156
11 30 0.06960542566182641
12 30 0.14225756457397334
13 30 0.2595907298934167
14 30 0.0691507299451428
15 30 0.7268394691390186
16 30 0.3211522138347897
17 30 0.36794205515172024
18 30 0.31729472965907696
19 30 0.42714473549489773
20 30 0.38430821425477246
21 30 0.4506006307949123
22 30 0.36143308619979464
23 30 0.4163798155450121
24 30 0.2814607405059809
25 30 0.4231486411030267
26 30 0.6238874201483605
27 30 0.35310978894394573
28 30 0.5803049002187461
29 30 0.5951050719780872

0 29 0.04122757156002005
1 29 0.6887426702716354
2 29 0.10346579948068528
3 29 0.02025471936639268
4 29 0.3259291624157164
5 29 0.09370247890813992
6 29 0.045906974206138026
7 29 0.13446524228349516
8 29 0.10597754587696226
9 29 0.18595545002868827
10 29 0.19087496708591967
11 29 0.02028058426057678
12 29 0.18762165107133383
13 29 0.15178241199528272
14 29 0.03618436632797764
15 29 0.3211522138347897
16 29 0.31043340299724576
17 29 0.11032256196498881
18 29 0.1271346744304523
19 29 0.3635998506397615
20 29 0.08200340556339687
21 29 0.13547920078206677
22 29 0.22740248178219502
23 29 0.21603870084231266
24 29 0.16949080144913764
25 29 0.24608855893785855
26 29 0.1297384850012408
27 29 0.193633635023746
28 29 0.25047035842329624
29 29 0.24724788429267988

0 28 0.025747629778459912
1 28 0.10346579948068528
2 28 0.654779979998371
3 28 0.08953277705724992
4 28 0.020299652705182466
5 28 0.13254291792024342
6 28 0.05515474221592363
7 28 0.08789761540601071
8 28 0.15780225053695218
9 28 0.18919375439890473
10 28 0.12419222878668179
11 28 0.07840121800664074
12 28 0.10754891049391932
13 28 0.08035928315668202
14 28 0.08695883031272414
15 28 0.36794205515172024
16 28 0.11032256196498881
17 28 0.05720990623611711
18 28 0.013694453430403507
19 28 0.012295784917522083
20 28 0.0
21 28 0.016770247189106812
22 28 0.046384070905748385
23 28 0.07373207177053356
24 28 0.035953467380220386
25 28 0.07224890375898443
26 28 0.023675747273463634
27 28 0.017125486291102377
28 28 0.020265217482006475
29 28 0.17487535449603947

0 27 0.046519240299089146
1 27 0.02025471936639268
2 27 0.08953277705724992
3 27 0.6122247392645113
4 27 0.0
5 27 0.040033574882935165
6 27 0.12989810054383927
7 27 0.16056745416088913
8 27 0.10013395691287126
9 27 0.08354304552404869
10 27 0.04650885807423868
11 27 0.1375185989434202
12 27 0.094729663454503
13 27 0.09265330690177662
14 27 0.14264068017911782
15 27 0.31729472965907696
16 27 0.1271346744304523
17 27 0.013694453430403507
18 27 0.20455093274165143
19 27 0.13847553018361175
20 27 0.05927270079576989
21 27 0.12784609479030495
22 27 0.18846776270224
23 27 0.3683891906835334
24 27 0.13862783352575894
25 27 0.24176009046910044
26 27 0.22267060841682207
27 27 0.1742191776213968
28 27 0.15392893133706245
29 27 0.46908937334450157

0 26 0.03786310026348168
1 26 0.3259291624157164
2 26 0.020299652705182466
3 26 0.0
4 26 0.9815964400854154
5 26 0.017376780862084815
6 26 0.008664504875858762
7 26 0.117264341369896
8 26 0.07450453774963851
9 26 0.18678074861475086
10 26 0.1813680316431519
11 26 0.006556931012603595
12 26 0.13735179923675325
13 26 0.09751729369449348
14 26 0.027288796120111255
15 26 0.42714473549489773
16 26 0.3635998506397615
17 26 0.012295784917522083
18 26 0.13847553018361175
19 26 0.8084584840141372
20 26 0.08844895382238986
21 26 0.06913006331646875
22 26 0.2140041185677864
23 26 0.1712644417190851
24 26 0.24450146322806984
25 26 0.2594945182830773
26 26 0.10768715818698858
27 26 0.22384423760173316
28 26 0.28287480739613385
29 26 0.20742139778373048

0 25 0.1603704048242626
1 25 0.09370247890813992
2 25 0.13254291792024342
3 25 0.040033574882935165
4 25 0.017376780862084815
5 25 0.4634459208585402
6 25 0.07880340445392722
7 25 0.06900259622945965
8 25 0.16419391996882
9 25 0.11842482655333048
10 25 0.10756418324354351
11 25 0.1386777399411768
12 25 0.1447690708932389
13 25 0.1288045186681311
14 25 0.07934603502856323
15 25 0.38430821425477246
16 25 0.08200340556339687
17 25 0.0
18 25 0.05927270079576989
19 25 0.08844895382238986
20 25 0.14905433661170406
21 25 0.0721758291939952
22 25 0.11445824161664225
23 25 0.25799583391343855
24 25 0.09550700874195873
25 25 0.17814275503631777
26 25 0.15566160516583408
27 25 0.10211053675590333
28 25 0.16080321138059686
29 25 0.36265045553724673

0 24 0.009384741854279514
1 24 0.045906974206138026
2 24 0.05515474221592363
3 24 0.12989810054383927
4 24 0.008664504875858762
5 24 0.07880340445392722
6 24 0.838689323392485
7 24 0.1984181273275608
8 24 0.12424430903044627
9 24 0.020032523598579977
10 24 0.07889512974434676
11 24 0.16253571830986244
12 24 0.10559760632820922
13 24 0.030662790630437028
14 24 0.06162627264609976
15 24 0.4506006307949123
16 24 0.13547920078206677
17 24 0.016770247189106812
18 24 0.12784609479030495
19 24 0.06913006331646875
20 24 0.0721758291939952
21 24 0.19059158164232637
22 24 0.19202636646163004
23 24 0.37513457621872454
24 24 0.1516150947464385
25 24 0.33432404085725437
26 24 0.09351481160540148
27 24 0.18038703835163142
28 24 0.2294893287471812
29 24 0.4011166677663663

0 23 0.05006130471026013
1 23 0.13446524228349516
2 23 0.08789761540601071
3 23 0.16056745416088913
4 23 0.117264341369896
5 23 0.06900259622945965
6 23 0.1984181273275608
7 23 0.7508780712079638
8 23 0.2446781086195049
9 23 0.04561974717050756
10 23 0.17753989934817108
11 23 0.09454024763808787
12 23 0.14079888048581027
13 23 0.0784805030589336
14 23 0.21601713522010327
15 23 0.36143308619979464
16 23 0.22740248178219502
17 23 0.046384070905748385
18 23 0.18846776270224
19 23 0.2140041185677864
20 23 0.11445824161664225
21 23 0.19202636646163004
22 23 0.35132036751500056
23 23 0.5339192853187279
24 23 0.12709146790177142
25 23 0.3530854610737821
26 23 0.19805860428452923
27 23 0.19018065888257688
28 23 0.2347083571506362
29 23 0.7817719010738138

0 22 0.09609926865747415
1 22 0.10597754587696226
2 22 0.15780225053695218
3 22 0.10013395691287126
4 22 0.07450453774963851
5 22 0.16419391996882
6 22 0.12424430903044627
7 22 0.2446781086195049
8 22 1.0
9 22 0.16903234156457467
10 22 0.3241031107494623
11 22 0.2557899792550641
12 22 0.40602771821042816
13 22 0.24013612504495438
14 22 0.3885353590634492
15 22 0.4163798155450121
16 22 0.21603870084231266
17 22 0.07373207177053356
18 22 0.3683891906835334
19 22 0.1712644417190851
20 22 0.25799583391343855
21 22 0.37513457621872454
22 22 0.5339192853187279
23 22 0.7528929657222739
24 22 0.1283036456146878
25 22 0.5733920438150214
26 22 0.22905684935846946
27 22 0.2187763459850432
28 22 0.2616425158335865
29 22 1.0

0 21 0.15589914448251624
1 21 0.18595545002868827
2 21 0.18919375439890473
3 21 0.08354304552404869
4 21 0.18678074861475086
5 21 0.11842482655333048
6 21 0.020032523598579977
7 21 0.04561974717050756
8 21 0.16903234156457467
9 21 0.9594347791392773
10 21 0.16280475536030692
11 21 0.04500274476780861
12 21 0.3614991330048494
13 21 0.18336874319351779
14 21 0.05823048933887461
15 21 0.2814607405059809
16 21 0.16949080144913764
17 21 0.035953467380220386
18 21 0.13862783352575894
19 21 0.24450146322806984
20 21 0.09550700874195873
21 21 0.1516150947464385
22 21 0.12709146790177142
23 21 0.1283036456146878
24 21 0.2395330830209843
25 21 0.24723364510237555
26 21 0.16471902560280746
27 21 0.2214522433888481
28 21 0.17965151825887132
29 21 0.3105155814328884

0 20 0.09151530004855156
1 20 0.19087496708591967
2 20 0.12419222878668179
3 20 0.04650885807423868
4 20 0.1813680316431519
5 20 0.10756418324354351
6 20 0.07889512974434676
7 20 0.17753989934817108
8 20 0.3241031107494623
9 20 0.16280475536030692
10 20 0.68872989620379
11 20 0.07831213034531535
12 20 0.259169033005301
13 20 0.17638946281297874
14 20 0.15080537099402824
15 20 0.4231486411030267
16 20 0.24608855893785855
17 20 0.07224890375898443
18 20 0.24176009046910044
19 20 0.2594945182830773
20 20 0.17814275503631777
21 20 0.33432404085725437
22 20 0.3530854610737821
23 20 0.5733920438150214
24 20 0.24723364510237555
25 20 0.7456131933681501
26 20 0.26029819633331214
27 20 0.3609233262561757
28 20 0.3617301853630867
29 20 0.7458387132319168

0 19 0.06960542566182641
1 19 0.02028058426057678
2 19 0.07840121800664074
3 19 0.1375185989434202
4 19 0.006556931012603595
5 19 0.1386777399411768
6 19 0.16253571830986244
7 19 0.09454024763808787
8 19 0.2557899792550641
9 19 0.04500274476780861
10 19 0.07831213034531535
11 19 0.7929480940702672
12 19 0.10689425825175403
13 19 0.12240722423400793
14 19 0.24583301917166292
15 19 0.6238874201483605
16 19 0.1297384850012408
17 19 0.023675747273463634
18 19 0.22267060841682207
19 19 0.10768715818698858
20 19 0.15566160516583408
21 19 0.09351481160540148
22 19 0.19805860428452923
23 19 0.22905684935846946
24 19 0.16471902560280746
25 19 0.26029819633331214
26 19 0.27478141915255155
27 19 0.11013332430193729
28 19 0.17041256760295537
29 19 0.39862148872438036

0 18 0.14225756457397334
1 18 0.18762165107133383
2 18 0.10754891049391932
3 18 0.094729663454503
4 18 0.13735179923675325
5 18 0.1447690708932389
6 18 0.10559760632820922
7 18 0.14079888048581027
8 18 0.40602771821042816
9 18 0.3614991330048494
10 18 0.259169033005301
11 18 0.10689425825175403
12 18 0.7953439256680567
13 18 0.23098362734194652
14 18 0.13713623953192058
15 18 0.35310978894394573
16 18 0.193633635023746
17 18 0.017125486291102377
18 18 0.1742191776213968
19 18 0.22384423760173316
20 18 0.10211053675590333
21 18 0.18038703835163142
22 18 0.19018065888257688
23 18 0.2187763459850432
24 18 0.2214522433888481
25 18 0.3609233262561757
26 18 0.11013332430193729
27 18 0.2467030978171766
28 18 0.1869112237204587
29 18 0.5689775857081587

0 17 0.2595907298934167
1 17 0.15178241199528272
2 17 0.08035928315668202
3 17 0.09265330690177662
4 17 0.09751729369449348
5 17 0.1288045186681311
6 17 0.030662790630437028
7 17 0.0784805030589336
8 17 0.24013612504495438
9 17 0.18336874319351779
10 17 0.17638946281297874
11 17 0.12240722423400793
12 17 0.23098362734194652
13 17 0.6526972615188223
14 17 0.16461455933423033
15 17 0.5803049002187461
16 17 0.25047035842329624
17 17 0.020265217482006475
18 17 0.15392893133706245
19 17 0.28287480739613385
20 17 0.16080321138059686
21 17 0.2294893287471812
22 17 0.2347083571506362
23 17 0.2616425158335865
24 17 0.17965151825887132
25 17 0.3617301853630867
26 17 0.17041256760295537
27 17 0.1869112237204587
28 17 0.49732407444003435
29 17 0.4364198376381189

0 16 0.0691507299451428
1 16 0.03618436632797764
2 16 0.08695883031272414
3 16 0.14264068017911782
4 16 0.027288796120111255
5 16 0.07934603502856323
6 16 0.06162627264609976
7 16 0.21601713522010327
8 16 0.3885353590634492
9 16 0.05823048933887461
10 16 0.15080537099402824
11 16 0.24583301917166292
12 16 0.13713623953192058
13 16 0.16461455933423033
14 16 0.7914216255567725
15 16 0.5951050719780872
16 16 0.24724788429267988
17 16 0.17487535449603947
18 16 0.46908937334450157
19 16 0.20742139778373048
20 16 0.36265045553724673
21 16 0.4011166677663663
22 16 0.7817719010738138
23 16 1.0
24 16 0.3105155814328884
25 16 0.7458387132319168
26 16 0.39862148872438036
27 16 0.5689775857081587
28 16 0.4364198376381189
29 16 0.8049655885477

0 15 0.7268394691390186
1 15 0.3211522138347897
2 15 0.36794205515172024
3 15 0.31729472965907696
4 15 0.42714473549489773
5 15 0.38430821425477246
6 15 0.4506006307949123
7 15 0.36143308619979464
8 15 0.4163798155450121
9 15 0.2814607405059809
10 15 0.4231486411030267
11 15 0.6238874201483605
12 15 0.35310978894394573
13 15 0.5803049002187461
14 15 0.5951050719780872
15 15 0.7619741816868306
16 15 0.5403698622060663
17 15 0.44386445878410286
18 15 0.3685265079044845
19 15 0.4181641645316354
20 15 0.5881957182267884
21 15 0.319183115822161
22 15 0.408670299911877
23 15 0.29223945732721285
24 15 0.566104413276413
25 15 0.43469778131099107
26 15 0.36684036598675035
27 15 0.4732292348412343
28 15 0.6014716254220731
29 15 0.0

0 14 0.3211522138347897
1 14 0.31043340299724576
2 14 0.11032256196498881
3 14 0.1271346744304523
4 14 0.3635998506397615
5 14 0.08200340556339687
6 14 0.13547920078206677
7 14 0.22740248178219502
8 14 0.21603870084231266
9 14 0.16949080144913764
10 14 0.24608855893785855
11 14 0.1297384850012408
12 14 0.193633635023746
13 14 0.25047035842329624
14 14 0.24724788429267988
15 14 0.5403698622060663
16 14 0.9667588328520726
17 14 0.6086148668265664
18 14 0.5699057466129234
19 14 0.6750367036316925
20 14 0.6470473014560915
21 14 0.45283899553396606
22 14 0.6179147514827383
23 14 0.3786927847715927
24 14 0.7695187635762856
25 14 0.5471293483804892
26 14 0.3102673632747401
27 14 0.6216122777644733
28 14 0.6770931235930632
29 14 0.0014245306230048782

0 13 0.36794205515172024
1 13 0.11032256196498881
2 13 0.05720990623611711
3 13 0.013694453430403507
4 13 0.012295784917522083
5 13 0.0
6 13 0.016770247189106812
7 13 0.046384070905748385
8 13 0.07373207177053356
9 13 0.035953467380220386
10 13 0.07224890375898443
11 13 0.023675747273463634
12 13 0.017125486291102377
13 13 0.020265217482006475
14 13 0.17487535449603947
15 13 0.44386445878410286
16 13 0.6086148668265664
17 13 0.8559360298699366
18 13 0.5202908347684341
19 13 0.3809008209118992
20 13 0.6195226912330201
21 13 0.5969872310127837
22 13 0.616765425611726
23 13 0.47915615097134184
24 13 0.7070312949405526
25 13 0.5187278000620682
26 13 0.4641657151876307
27 13 0.6091776534148166
28 13 0.56172533341084
29 13 0.14982667170521313

0 12 0.31729472965907696
1 12 0.1271346744304523
2 12 0.013694453430403507
3 12 0.20455093274165143
4 12 0.13847553018361175
5 12 0.05927270079576989
6 12 0.12784609479030495
7 12 0.18846776270224
8 12 0.3683891906835334
9 12 0.13862783352575894
10 12 0.24176009046910044
11 12 0.22267060841682207
12 12 0.1742191776213968
13 12 0.15392893133706245
14 12 0.46908937334450157
15 12 0.3685265079044845
16 12 0.5699057466129234
17 12 0.5202908347684341
18 12 0.7265183266770115
19 12 0.38603010941324045
20 12 0.4768325016322997
21 12 0.5787864454886018
22 12 0.650302058726495
23 12 0.3696910392069722
24 12 0.6368605587726339
25 12 0.4415146691669106
26 12 0.41873090846006455
27 12 0.5993805704790552
28 12 0.45303751522268054
29 12 0.07124474126286287

0 11 0.42714473549489773
1 11 0.3635998506397615
2 11 0.012295784917522083
3 11 0.13847553018361175
4 11 0.8084584840141372
5 11 0.08844895382238986
6 11 0.06913006331646875
7 11 0.2140041185677864
8 11 0.1712644417190851
9 11 0.24450146322806984
10 11 0.2594945182830773
11 11 0.10768715818698858
12 11 0.22384423760173316
13 11 0.28287480739613385
14 11 0.20742139778373048
15 11 0.4181641645316354
16 11 0.6750367036316925
17 11 0.3809008209118992
18 11 0.38603010941324045
19 11 0.8633876164461669
20 11 0.3710355108089249
21 11 0.21623339476060716
22 11 0.406408379226984
23 11 0.3522851276057666
24 11 0.6051774643159946
25 11 0.48739350145366095
26 11 0.2051957243530448
27 11 0.4707821640082524
28 11 0.5465984436503494
29 11 0.01640962117443535

0 10 0.38430821425477246
1 10 0.08200340556339687
2 10 0.0
3 10 0.05927270079576989
4 10 0.08844895382238986
5 10 0.14905433661170406
6 10 0.0721758291939952
7 10 0.11445824161664225
8 10 0.25799583391343855
9 10 0.09550700874195873
10 10 0.17814275503631777
11 10 0.15566160516583408
12 10 0.10211053675590333
13 10 0.16080321138059686
14 10 0.36265045553724673
15 10 0.5881957182267884
16 10 0.6470473014560915
17 10 0.6195226912330201
18 10 0.4768325016322997
19 10 0.3710355108089249
20 10 0.7609232157944026
21 10 0.4911409995867359
22 10 0.5254075175658899
23 10 0.3794888500121398
24 10 0.6466708712561021
25 10 0.4570495373813695
26 10 0.4436297630834247
27 10 0.5708735821817291
28 10 0.5865744734678345
29 10 0.012750054623127678

0 9 0.4506006307949123
1 9 0.13547920078206677
2 9 0.016770247189106812
3 9 0.12784609479030495
4 9 0.06913006331646875
5 9 0.0721758291939952
6 9 0.19059158164232637
7 9 0.19202636646163004
8 9 0.37513457621872454
9 9 0.1516150947464385
10 9 0.33432404085725437
11 9 0.09351481160540148
12 9 0.18038703835163142
13 9 0.2294893287471812
14 9 0.4011166677663663
15 9 0.319183115822161
16 9 0.45283899553396606
17 9 0.5969872310127837
18 9 0.5787864454886018
19 9 0.21623339476060716
20 9 0.4911409995867359
21 9 0.8777002182688278
22 9 0.6675090297153579
23 9 0.3763090467231429
24 9 0.5642246364856712
25 9 0.40666373473597084
26 9 0.5317404345872802
27 9 0.628418556730533
28 9 0.434022976121809
29 9 0.12507179827031994

0 8 0.36143308619979464
1 8 0.22740248178219502
2 8 0.046384070905748385
3 8 0.18846776270224
4 8 0.2140041185677864
5 8 0.11445824161664225
6 8 0.19202636646163004
7 8 0.35132036751500056
8 8 0.5339192853187279
9 8 0.12709146790177142
10 8 0.3530854610737821
11 8 0.19805860428452923
12 8 0.19018065888257688
13 8 0.2347083571506362
14 8 0.7817719010738138
15 8 0.408670299911877
16 8 0.6179147514827383
17 8 0.616765425611726
18 8 0.650302058726495
19 8 0.406408379226984
20 8 0.5254075175658899
21 8 0.6675090297153579
22 8 0.8998267969325643
23 8 0.5025027207951761
24 8 0.6587902698372669
25 8 0.5792381098444209
26 8 0.49923034627734597
27 8 0.6622824719287604
28 8 0.5299792063470739
29 8 0.2064520886591772

0 7 0.4163798155450121
1 7 0.21603870084231266
2 7 0.07373207177053356
3 7 0.3683891906835334
4 7 0.1712644417190851
5 7 0.25799583391343855
6 7 0.37513457621872454
7 7 0.5339192853187279
8 7 0.7528929657222739
9 7 0.1283036456146878
10 7 0.5733920438150214
11 7 0.22905684935846946
12 7 0.2187763459850432
13 7 0.2616425158335865
14 7 1.0
15 7 0.29223945732721285
16 7 0.3786927847715927
17 7 0.47915615097134184
18 7 0.3696910392069722
19 7 0.3522851276057666
20 7 0.3794888500121398
21 7 0.3763090467231429
22 7 0.5025027207951761
23 7 0.8046418931817119
24 7 0.46636843234651426
25 7 0.5456657392884777
26 7 0.48730916049557804
27 7 0.5595962386858518
28 7 0.46226017409378733
29 7 0.45412327470554503

0 6 0.2814607405059809
1 6 0.16949080144913764
2 6 0.035953467380220386
3 6 0.13862783352575894
4 6 0.24450146322806984
5 6 0.09550700874195873
6 6 0.1516150947464385
7 6 0.12709146790177142
8 6 0.1283036456146878
9 6 0.2395330830209843
10 6 0.24723364510237555
11 6 0.16471902560280746
12 6 0.2214522433888481
13 6 0.17965151825887132
14 6 0.3105155814328884
15 6 0.566104413276413
16 6 0.7695187635762856
17 6 0.7070312949405526
18 6 0.6368605587726339
19 6 0.6051774643159946
20 6 0.6466708712561021
21 6 0.5642246364856712
22 6 0.6587902698372669
23 6 0.46636843234651426
24 6 1.0
25 6 0.5816818186628522
26 6 0.4556703615556515
27 6 0.7975889861536086
28 6 0.6892961821717909
29 6 0.10268528830382959

0 5 0.4231486411030267
1 5 0.24608855893785855
2 5 0.07224890375898443
3 5 0.24176009046910044
4 5 0.2594945182830773
5 5 0.17814275503631777
6 5 0.33432404085725437
7 5 0.3530854610737821
8 5 0.5733920438150214
9 5 0.24723364510237555
10 5 0.7456131933681501
11 5 0.26029819633331214
12 5 0.3609233262561757
13 5 0.3617301853630867
14 5 0.7458387132319168
15 5 0.43469778131099107
16 5 0.5471293483804892
17 5 0.5187278000620682
18 5 0.4415146691669106
19 5 0.48739350145366095
20 5 0.4570495373813695
21 5 0.40666373473597084
22 5 0.5792381098444209
23 5 0.5456657392884777
24 5 0.5816818186628522
25 5 0.7296018383856003
26 5 0.4127524483441502
27 5 0.5731412134743702
28 5 0.5590207455181916
29 5 0.23435258213758603

0 4 0.6238874201483605
1 4 0.1297384850012408
2 4 0.023675747273463634
3 4 0.22267060841682207
4 4 0.10768715818698858
5 4 0.15566160516583408
6 4 0.09351481160540148
7 4 0.19805860428452923
8 4 0.22905684935846946
9 4 0.16471902560280746
10 4 0.26029819633331214
11 4 0.27478141915255155
12 4 0.11013332430193729
13 4 0.17041256760295537
14 4 0.39862148872438036
15 4 0.36684036598675035
16 4 0.3102673632747401
17 4 0.4641657151876307
18 4 0.41873090846006455
19 4 0.2051957243530448
20 4 0.4436297630834247
21 4 0.5317404345872802
22 4 0.49923034627734597
23 4 0.48730916049557804
24 4 0.4556703615556515
25 4 0.4127524483441502
26 4 0.7499176868402968
27 4 0.5017818588611671
28 4 0.4432602582708178
29 4 0.2653998061298117

0 3 0.35310978894394573
1 3 0.193633635023746
2 3 0.017125486291102377
3 3 0.1742191776213968
4 3 0.22384423760173316
5 3 0.10211053675590333
6 3 0.18038703835163142
7 3 0.19018065888257688
8 3 0.2187763459850432
9 3 0.2214522433888481
10 3 0.3609233262561757
11 3 0.11013332430193729
12 3 0.2467030978171766
13 3 0.1869112237204587
14 3 0.5689775857081587
15 3 0.4732292348412343
16 3 0.6216122777644733
17 3 0.6091776534148166
18 3 0.5993805704790552
19 3 0.4707821640082524
20 3 0.5708735821817291
21 3 0.628418556730533
22 3 0.6622824719287604
23 3 0.5595962386858518
24 3 0.7975889861536086
25 3 0.5731412134743702
26 3 0.5017818588611671
27 3 0.9341405380462339
28 3 0.6461584502598723
29 3 0.21516443196337212

0 2 0.5803049002187461
1 2 0.25047035842329624
2 2 0.020265217482006475
3 2 0.15392893133706245
4 2 0.28287480739613385
5 2 0.16080321138059686
6 2 0.2294893287471812
7 2 0.2347083571506362
8 2 0.2616425158335865
9 2 0.17965151825887132
10 2 0.3617301853630867
11 2 0.17041256760295537
12 2 0.1869112237204587
13 2 0.49732407444003435
14 2 0.4364198376381189
15 2 0.6014716254220731
16 2 0.6770931235930632
17 2 0.56172533341084
18 2 0.45303751522268054
19 2 0.5465984436503494
20 2 0.5865744734678345
21 2 0.434022976121809
22 2 0.5299792063470739
23 2 0.46226017409378733
24 2 0.6892961821717909
25 2 0.5590207455181916
26 2 0.4432602582708178
27 2 0.6461584502598723
28 2 0.7581995507655801
29 2 0.1756102753856125

0 1 0.5951050719780872
1 1 0.24724788429267988
2 1 0.17487535449603947
3 1 0.46908937334450157
4 1 0.20742139778373048
5 1 0.36265045553724673
6 1 0.4011166677663663
7 1 0.7817719010738138
8 1 1.0
9 1 0.3105155814328884
10 1 0.7458387132319168
11 1 0.39862148872438036
12 1 0.5689775857081587
13 1 0.4364198376381189
14 1 0.8049655885477
15 1 0.0
16 1 0.0014245306230048782
17 1 0.14982667170521313
18 1 0.07124474126286287
19 1 0.01640962117443535
20 1 0.012750054623127678
21 1 0.12507179827031994
22 1 0.2064520886591772
23 1 0.45412327470554503
24 1 0.10268528830382959
25 1 0.23435258213758603
26 1 0.2653998061298117
27 1 0.21516443196337212
28 1 0.1756102753856125
29 1 0.8299042371953064



==> matrices/second_baseline/vctk_dev_trials_m_common_concat_mat_norm.txt <==
0 30 0.9393242449875738
1 30 0.08212888400277471
2 30 0.04925294164927106
3 30 0.0809963189101979
4 30 0.06926327843033181
5 30 0.05088146955340402
6 30 0.023475374220501225
7 30 0.03269663138527476
8 30 0.07176560519745774
9 30 0.15725819534428037
10 30 0.04322186090137631
11 30 0.08854081173634676
12 30 0.171459171690036
13 30 0.07105810212446818
14 30 0.06379468869191035
15 30 0.6578066910255538
16 30 0.057614208021872
17 30 0.037465628718967484
18 30 0.12346278742699103
19 30 0.02269379591610876
20 30 0.030425375300361164
21 30 0.02538716875680143
22 30 0.0
23 30 0.03045409498669261
24 30 0.02390188191104886
25 30 0.017734496000461623
26 30 0.027857080454381462
27 30 0.3065001449890967
28 30 0.031586821837487074
29 30 0.07388087411343593

0 29 0.08212888400277471
1 29 0.86203946716534
2 29 0.04337513362083023
3 29 0.16762835429883347
4 29 0.026380575462942514
5 29 0.2094258341100974
6 29 0.0
7 29 0.037042090631037534
8 29 0.003684706669758837
9 29 0.07665323921371263
10 29 0.028066194952428295
11 29 0.12621227258691275
12 29 0.12218525967783427
13 29 0.07823145195707482
14 29 0.18898814058628763
15 29 0.057614208021872
16 29 0.38978722184448017
17 29 0.07406192540223606
18 29 0.15774119352472982
19 29 0.014321332364130765
20 29 0.08475326003805464
21 29 0.030590085991902726
22 29 0.024406370228192358
23 29 0.049343534273271844
24 29 0.04821735666055373
25 29 0.06632153610493456
26 29 0.09430974287389972
27 29 0.21110852294392368
28 29 0.07407819695529565
29 29 0.1242650190639144

0 28 0.04925294164927106
1 28 0.04337513362083023
2 28 0.8394514465419615
3 28 0.04987296969078257
4 28 0.10081623920611178
5 28 0.029574733499097686
6 28 0.12856358680931226
7 28 0.10218624287168708
8 28 0.025667672785456296
9 28 0.05409633696416444
10 28 0.10302954172992021
11 28 0.2079341227323601
12 28 0.03748629532044298
13 28 0.12588463118143145
14 28 0.1130504030245971
15 28 0.037465628718967484
16 28 0.07406192540223606
17 28 0.8586094880192163
18 28 0.5473321744906
19 28 0.18347853853700632
20 28 0.25748346926404386
21 28 0.2432156718776015
22 28 0.2848454694934222
23 28 0.30353972706025545
24 28 0.319427370104887
25 28 0.28001061672220334
26 28 0.5249497500398521
27 28 0.3782889138901933
28 28 0.3037044935837263
29 28 0.31208696296239874

0 27 0.0809963189101979
1 27 0.16762835429883347
2 27 0.04987296969078257
3 27 0.9429712180599042
4 27 0.042478371607622065
5 27 0.13556558586192252
6 27 0.00972542404298542
7 27 0.08731070981371769
8 27 0.021698037476387464
9 27 0.10867087154886959
10 27 0.0783652800106026
11 27 0.15799995444135204
12 27 0.18479452606376207
13 27 0.11392653428116316
14 27 0.11283520516014318
15 27 0.12346278742699103
16 27 0.15774119352472982
17 27 0.5473321744906
18 27 0.6469680173066477
19 27 0.03591692885771427
20 27 0.15851222262003062
21 27 0.055715977620287
22 27 0.11137694662902917
23 27 0.1655414754936725
24 27 0.10027427592434676
25 27 0.15257293017869483
26 27 0.10068407852698563
27 27 0.4099168479404142
28 27 0.07204181845670693
29 27 0.10837368612646954

0 26 0.06926327843033181
1 26 0.026380575462942514
2 26 0.10081623920611178
3 26 0.042478371607622065
4 26 0.8269947732987258
5 26 0.05341390660814841
6 26 0.2103193303020034
7 26 0.19898221739867528
8 26 0.11760765165107616
9 26 0.17043801092851402
10 26 0.175750765440989
11 26 0.07820624616153875
12 26 0.02584157834350675
13 26 0.04514338773657104
14 26 0.0335326888192699
15 26 0.02269379591610876
16 26 0.014321332364130765
17 26 0.18347853853700632
18 26 0.03591692885771427
19 26 0.49629640862670327
20 26 0.20154565298213167
21 26 0.25591335123364234
22 26 0.3159524520011152
23 26 0.2332146613357024
24 26 0.24509883623303177
25 26 0.3883398192916863
26 26 0.2459386532918585
27 26 0.16438013412308963
28 26 0.18652943928919544
29 26 0.14444466177307555

0 25 0.05088146955340402
1 25 0.2094258341100974
2 25 0.029574733499097686
3 25 0.13556558586192252
4 25 0.05341390660814841
5 25 0.7426771382748932
6 25 0.025048036146128282
7 25 0.09091312700144895
8 25 0.003431493914930986
9 25 0.14380642618144712
10 25 0.024706824255706555
11 25 0.16582899490936867
12 25 0.06727155934142497
13 25 0.04167686646845222
14 25 0.157103849069054
15 25 0.030425375300361164
16 25 0.08475326003805464
17 25 0.25748346926404386
18 25 0.15851222262003062
19 25 0.20154565298213167
20 25 0.29244146560123313
21 25 0.11940238220336273
22 25 0.07956163511707261
23 25 0.12234209392586597
24 25 0.14767266329391773
25 25 0.1555086995100045
26 25 0.0882666942676605
27 25 0.29898944929537913
28 25 0.07700144091225494
29 25 0.1511088145223279

0 24 0.023475374220501225
1 24 0.0
2 24 0.12856358680931226
3 24 0.00972542404298542
4 24 0.2103193303020034
5 24 0.025048036146128282
6 24 0.8038501849749276
7 24 0.07782181139962442
8 24 0.08317657436714025
9 24 0.07186493790443067
10 24 0.18300729609439628
11 24 0.0704460510902441
12 24 0.031128292841465937
13 24 0.022306041123286525
14 24 0.05001023251114325
15 24 0.02538716875680143
16 24 0.030590085991902726
17 24 0.2432156718776015
18 24 0.055715977620287
19 24 0.25591335123364234
20 24 0.11940238220336273
21 24 0.6821622537503418
22 24 0.1860076240506689
23 24 0.3301917009597797
24 24 0.2551194334398688
25 24 0.20451078545846102
26 24 0.2711551946117628
27 24 0.20834915026984505
28 24 0.15093685166138315
29 24 0.08394280621385206

0 23 0.03269663138527476
1 23 0.037042090631037534
2 23 0.10218624287168708
3 23 0.08731070981371769
4 23 0.19898221739867528
5 23 0.09091312700144895
6 23 0.07782181139962442
7 23 0.6830599407048047
8 23 0.10467921902864082
9 23 0.07702282710137473
10 23 0.11617925196259708
11 23 0.12871186072047686
12 23 0.021758550977353852
13 23 0.06323088498433749
14 23 0.055635818735759256
15 23 0.0
16 23 0.024406370228192358
17 23 0.2848454694934222
18 23 0.11137694662902917
19 23 0.3159524520011152
20 23 0.07956163511707261
21 23 0.1860076240506689
22 23 0.37979820666906333
23 23 0.20210366762537937
24 23 0.15556478851308347
25 23 0.14666863552115367
26 23 0.13591136370872442
27 23 0.10828728653136252
28 23 0.09932790850543921
29 23 0.0706163427712848

0 22 0.07176560519745774
1 22 0.003684706669758837
2 22 0.025667672785456296
3 22 0.021698037476387464
4 22 0.11760765165107616
5 22 0.003431493914930986
6 22 0.08317657436714025
7 22 0.10467921902864082
8 22 0.8834243633535626
9 22 0.08380841040096114
10 22 0.1203258862617519
11 22 0.0649123100850024
12 22 0.019089121137661532
13 22 0.02047840443508171
14 22 0.01755586008039581
15 22 0.03045409498669261
16 22 0.049343534273271844
17 22 0.30353972706025545
18 22 0.1655414754936725
19 22 0.2332146613357024
20 22 0.12234209392586597
21 22 0.3301917009597797
22 22 0.20210366762537937
23 22 0.7644303383453955
24 22 0.09877096701063996
25 22 0.10774427549494618
26 22 0.11640556898394697
27 22 0.07080656804491565
28 22 0.06511642739377425
29 22 0.03313018638816113

0 21 0.15725819534428037
1 21 0.07665323921371263
2 21 0.05409633696416444
3 21 0.10867087154886959
4 21 0.17043801092851402
5 21 0.14380642618144712
6 21 0.07186493790443067
7 21 0.07702282710137473
8 21 0.08380841040096114
9 21 0.8564135312497895
10 21 0.1068377941113603
11 21 0.1725366795896707
12 21 0.07584060050111685
13 21 0.15046680643186505
14 21 0.05503673275799878
15 21 0.02390188191104886
16 21 0.04821735666055373
17 21 0.319427370104887
18 21 0.10027427592434676
19 21 0.24509883623303177
20 21 0.14767266329391773
21 21 0.2551194334398688
22 21 0.15556478851308347
23 21 0.09877096701063996
24 21 0.39725081977500076
25 21 0.15055548578745345
26 21 0.18332396882149044
27 21 0.3294188633386947
28 21 0.13892482951746696
29 21 0.19436617204702686

0 20 0.04322186090137631
1 20 0.028066194952428295
2 20 0.10302954172992021
3 20 0.0783652800106026
4 20 0.175750765440989
5 20 0.024706824255706555
6 20 0.18300729609439628
7 20 0.11617925196259708
8 20 0.1203258862617519
9 20 0.1068377941113603
10 20 0.7828433861772204
11 20 0.06509083411168387
12 20 0.06008902211178096
13 20 0.0737899328689672
14 20 0.07201842904931059
15 20 0.017734496000461623
16 20 0.06632153610493456
17 20 0.28001061672220334
18 20 0.15257293017869483
19 20 0.3883398192916863
20 20 0.1555086995100045
21 20 0.20451078545846102
22 20 0.14666863552115367
23 20 0.10774427549494618
24 20 0.15055548578745345
25 20 0.37364318703404376
26 20 0.16287283756284665
27 20 0.11540947814014674
28 20 0.10747364357704756
29 20 0.16220456934123342

0 19 0.08854081173634676
1 19 0.12621227258691275
2 19 0.2079341227323601
3 19 0.15799995444135204
4 19 0.07820624616153875
5 19 0.16582899490936867
6 19 0.0704460510902441
7 19 0.12871186072047686
8 19 0.0649123100850024
9 19 0.1725366795896707
10 19 0.06509083411168387
11 19 0.7296044192767934
12 19 0.07063602799157735
13 19 0.1409263759280669
14 19 0.13909556798783776
15 19 0.027857080454381462
16 19 0.09430974287389972
17 19 0.5249497500398521
18 19 0.10068407852698563
19 19 0.2459386532918585
20 19 0.0882666942676605
21 19 0.2711551946117628
22 19 0.13591136370872442
23 19 0.11640556898394697
24 19 0.18332396882149044
25 19 0.16287283756284665
26 19 0.6187013637847611
27 19 0.5156578286666644
28 19 0.3440043330863895
29 19 0.42725407969455975

0 18 0.171459171690036
1 18 0.12218525967783427
2 18 0.03748629532044298
3 18 0.18479452606376207
4 18 0.02584157834350675
5 18 0.06727155934142497
6 18 0.031128292841465937
7 18 0.021758550977353852
8 18 0.019089121137661532
9 18 0.07584060050111685
10 18 0.06008902211178096
11 18 0.07063602799157735
12 18 1.0
13 18 0.03538829648953359
14 18 0.06862097230851365
15 18 0.3065001449890967
16 18 0.21110852294392368
17 18 0.3782889138901933
18 18 0.4099168479404142
19 18 0.16438013412308963
20 18 0.29898944929537913
21 18 0.20834915026984505
22 18 0.10828728653136252
23 18 0.07080656804491565
24 18 0.3294188633386947
25 18 0.11540947814014674
26 18 0.5156578286666644
27 18 1.0
28 18 0.07693756438434989
29 18 0.13880712541212428

0 17 0.07105810212446818
1 17 0.07823145195707482
2 17 0.12588463118143145
3 17 0.11392653428116316
4 17 0.04514338773657104
5 17 0.04167686646845222
6 17 0.022306041123286525
7 17 0.06323088498433749
8 17 0.02047840443508171
9 17 0.15046680643186505
10 17 0.0737899328689672
11 17 0.1409263759280669
12 17 0.03538829648953359
13 17 0.5815025657965129
14 17 0.09484763973923267
15 17 0.031586821837487074
16 17 0.07407819695529565
17 17 0.3037044935837263
18 17 0.07204181845670693
19 17 0.18652943928919544
20 17 0.07700144091225494
21 17 0.15093685166138315
22 17 0.09932790850543921
23 17 0.06511642739377425
24 17 0.13892482951746696
25 17 0.10747364357704756
26 17 0.3440043330863895
27 17 0.07693756438434989
28 17 0.5468979071935838
29 17 0.35216770096428124

0 16 0.06379468869191035
1 16 0.18898814058628763
2 16 0.1130504030245971
3 16 0.11283520516014318
4 16 0.0335326888192699
5 16 0.157103849069054
6 16 0.05001023251114325
7 16 0.055635818735759256
8 16 0.01755586008039581
9 16 0.05503673275799878
10 16 0.07201842904931059
11 16 0.13909556798783776
12 16 0.06862097230851365
13 16 0.09484763973923267
14 16 0.644756834039443
15 16 0.07388087411343593
16 16 0.1242650190639144
17 16 0.31208696296239874
18 16 0.10837368612646954
19 16 0.14444466177307555
20 16 0.1511088145223279
21 16 0.08394280621385206
22 16 0.0706163427712848
23 16 0.03313018638816113
24 16 0.19436617204702686
25 16 0.16220456934123342
26 16 0.42725407969455975
27 16 0.13880712541212428
28 16 0.35216770096428124
29 16 0.5172115986278496

0 15 0.6578066910255538
1 15 0.057614208021872
2 15 0.037465628718967484
3 15 0.12346278742699103
4 15 0.02269379591610876
5 15 0.030425375300361164
6 15 0.02538716875680143
7 15 0.0
8 15 0.03045409498669261
9 15 0.02390188191104886
10 15 0.017734496000461623
11 15 0.027857080454381462
12 15 0.3065001449890967
13 15 0.031586821837487074
14 15 0.07388087411343593
15 15 0.9548926722367529
16 15 0.17259103672170048
17 15 0.4657654232927217
18 15 0.37358471554419054
19 15 0.3094120305079697
20 15 0.2733989934344922
21 15 0.392977691611459
22 15 0.16593280753635106
23 15 0.22451907207886637
24 15 0.3302518762774679
25 15 0.24952493383103397
26 15 0.3854215611889763
27 15 0.2960850590382464
28 15 0.3654969932556079
29 15 0.3129545653737796

0 14 0.057614208021872
1 14 0.38978722184448017
2 14 0.07406192540223606
3 14 0.15774119352472982
4 14 0.014321332364130765
5 14 0.08475326003805464
6 14 0.030590085991902726
7 14 0.024406370228192358
8 14 0.049343534273271844
9 14 0.04821735666055373
10 14 0.06632153610493456
11 14 0.09430974287389972
12 14 0.21110852294392368
13 14 0.07407819695529565
14 14 0.1242650190639144
15 14 0.17259103672170048
16 14 0.9292942819796083
17 14 0.2110674942533943
18 14 0.515902550155693
19 14 0.4006186258760999
20 14 0.6902996954090279
21 14 0.24644796032833965
22 14 0.3880300028756979
23 14 0.10467069446898039
24 14 0.48040423266953863
25 14 0.385829357700981
26 14 0.2584525115201585
27 14 0.3561354245264943
28 14 0.486368800180709
29 14 0.5989825896146563

0 13 0.037465628718967484
1 13 0.07406192540223606
2 13 0.8586094880192163
3 13 0.5473321744906
4 13 0.18347853853700632
5 13 0.25748346926404386
6 13 0.2432156718776015
7 13 0.2848454694934222
8 13 0.30353972706025545
9 13 0.319427370104887
10 13 0.28001061672220334
11 13 0.5249497500398521
12 13 0.3782889138901933
13 13 0.3037044935837263
14 13 0.31208696296239874
15 13 0.4657654232927217
16 13 0.2110674942533943
17 13 0.9208685832374115
18 13 0.3873573684603735
19 13 0.4620926792550403
20 13 0.3298256806404164
21 13 0.54436707472977
22 13 0.4359937524631289
23 13 0.29016507514754564
24 13 0.42971223931874514
25 13 0.42123240554648267
26 13 0.64025980653478
27 13 0.16150902769915065
28 13 0.5425427150419307
29 13 0.5077657794059856

0 12 0.12346278742699103
1 12 0.15774119352472982
2 12 0.5473321744906
3 12 0.6469680173066477
4 12 0.03591692885771427
5 12 0.15851222262003062
6 12 0.055715977620287
7 12 0.11137694662902917
8 12 0.1655414754936725
9 12 0.10027427592434676
10 12 0.15257293017869483
11 12 0.10068407852698563
12 12 0.4099168479404142
13 12 0.07204181845670693
14 12 0.10837368612646954
15 12 0.37358471554419054
16 12 0.515902550155693
17 12 0.3873573684603735
18 12 1.0
19 12 0.24243032602123368
20 12 0.515399202694708
21 12 0.2829811573811803
22 12 0.27941363501935
23 12 0.17884139788222797
24 12 0.6074759776302613
25 12 0.34992915426771165
26 12 0.5411393768382039
27 12 0.5269660158694842
28 12 0.5894613717722036
29 12 0.47988334039250924

0 11 0.02269379591610876
1 11 0.014321332364130765
2 11 0.18347853853700632
3 11 0.03591692885771427
4 11 0.49629640862670327
5 11 0.20154565298213167
6 11 0.25591335123364234
7 11 0.3159524520011152
8 11 0.2332146613357024
9 11 0.24509883623303177
10 11 0.3883398192916863
11 11 0.2459386532918585
12 11 0.16438013412308963
13 11 0.18652943928919544
14 11 0.14444466177307555
15 11 0.3094120305079697
16 11 0.4006186258760999
17 11 0.4620926792550403
18 11 0.24243032602123368
19 11 0.9059806706691911
20 11 0.5899825421059636
21 11 0.6596746280514162
22 11 0.6662076564577569
23 11 0.36331341645221166
24 11 0.4463119059175145
25 11 0.5838842818617205
26 11 0.2735057082895255
27 11 0.03374546231112619
28 11 0.43499507044591973
29 11 0.5015998673801254

0 10 0.030425375300361164
1 10 0.08475326003805464
2 10 0.25748346926404386
3 10 0.15851222262003062
4 10 0.20154565298213167
5 10 0.29244146560123313
6 10 0.11940238220336273
7 10 0.07956163511707261
8 10 0.12234209392586597
9 10 0.14767266329391773
10 10 0.1555086995100045
11 10 0.0882666942676605
12 10 0.29898944929537913
13 10 0.07700144091225494
14 10 0.1511088145223279
15 10 0.2733989934344922
16 10 0.6902996954090279
17 10 0.3298256806404164
18 10 0.515399202694708
19 10 0.5899825421059636
20 10 0.9803814834973087
21 10 0.44778672562470473
22 10 0.6171205716973751
23 10 0.18178112144887176
24 10 0.5364130229759299
25 10 0.5023152186970625
26 10 0.40582537803990165
27 10 0.27257397742694006
28 10 0.477221293472692
29 10 0.6275957924120316

0 9 0.02538716875680143
1 9 0.030590085991902726
2 9 0.2432156718776015
3 9 0.055715977620287
4 9 0.25591335123364234
5 9 0.11940238220336273
6 9 0.6821622537503418
7 9 0.1860076240506689
8 9 0.3301917009597797
9 9 0.2551194334398688
10 9 0.20451078545846102
11 9 0.2711551946117628
12 9 0.20834915026984505
13 9 0.15093685166138315
14 9 0.08394280621385206
15 9 0.392977691611459
16 9 0.24644796032833965
17 9 0.54436707472977
18 9 0.2829811573811803
19 9 0.6596746280514162
20 9 0.44778672562470473
21 9 0.9887536465137226
22 9 0.5196306281321834
23 9 0.3948605977259276
24 9 0.38686575234009046
25 9 0.5593724703536114
26 9 0.4031736785035907
27 9 0.0930682078605296
28 9 0.39925336939839595
29 9 0.44726776300541604

0 8 0.0
1 8 0.024406370228192358
2 8 0.2848454694934222
3 8 0.11137694662902917
4 8 0.3159524520011152
5 8 0.07956163511707261
6 8 0.1860076240506689
7 8 0.37979820666906333
8 8 0.20210366762537937
9 8 0.15556478851308347
10 8 0.14666863552115367
11 8 0.13591136370872442
12 8 0.10828728653136252
13 8 0.09932790850543921
14 8 0.0706163427712848
15 8 0.16593280753635106
16 8 0.3880300028756979
17 8 0.4359937524631289
18 8 0.27941363501935
19 8 0.6662076564577569
20 8 0.6171205716973751
21 8 0.5196306281321834
22 8 0.9408060744706451
23 8 0.35673580136611993
24 8 0.4514560852422543
25 8 0.5546912520017706
26 8 0.3916699196292347
27 8 0.0
28 8 0.4452198319498217
29 8 0.47309966710560286

0 7 0.03045409498669261
1 7 0.049343534273271844
2 7 0.30353972706025545
3 7 0.1655414754936725
4 7 0.2332146613357024
5 7 0.12234209392586597
6 7 0.3301917009597797
7 7 0.20210366762537937
8 7 0.7644303383453955
9 7 0.09877096701063996
10 7 0.10774427549494618
11 7 0.11640556898394697
12 7 0.07080656804491565
13 7 0.06511642739377425
14 7 0.03313018638816113
15 7 0.22451907207886637
16 7 0.10467069446898039
17 7 0.29016507514754564
18 7 0.17884139788222797
19 7 0.36331341645221166
20 7 0.18178112144887176
21 7 0.3948605977259276
22 7 0.35673580136611993
23 7 0.8788268004144572
24 7 0.3530856209863155
25 7 0.32213956837350066
26 7 0.24834666441430955
27 7 0.03712348282563413
28 7 0.25540255874312673
29 7 0.15254778986143863

0 6 0.02390188191104886
1 6 0.04821735666055373
2 6 0.319427370104887
3 6 0.10027427592434676
4 6 0.24509883623303177
5 6 0.14767266329391773
6 6 0.2551194334398688
7 6 0.15556478851308347
8 6 0.09877096701063996
9 6 0.39725081977500076
10 6 0.15055548578745345
11 6 0.18332396882149044
12 6 0.3294188633386947
13 6 0.13892482951746696
14 6 0.19436617204702686
15 6 0.3302518762774679
16 6 0.48040423266953863
17 6 0.42971223931874514
18 6 0.6074759776302613
19 6 0.4463119059175145
20 6 0.5364130229759299
21 6 0.38686575234009046
22 6 0.4514560852422543
23 6 0.3530856209863155
24 6 0.9694773954850454
25 6 0.44780287674244496
26 6 0.5324373340381735
27 6 0.43920073413055055
28 6 0.6146554064637532
29 6 0.5542622633412823

0 5 0.017734496000461623
1 5 0.06632153610493456
2 5 0.28001061672220334
3 5 0.15257293017869483
4 5 0.3883398192916863
5 5 0.1555086995100045
6 5 0.20451078545846102
7 5 0.14666863552115367
8 5 0.10774427549494618
9 5 0.15055548578745345
10 5 0.37364318703404376
11 5 0.16287283756284665
12 5 0.11540947814014674
13 5 0.10747364357704756
14 5 0.16220456934123342
15 5 0.24952493383103397
16 5 0.385829357700981
17 5 0.42123240554648267
18 5 0.34992915426771165
19 5 0.5838842818617205
20 5 0.5023152186970625
21 5 0.5593724703536114
22 5 0.5546912520017706
23 5 0.32213956837350066
24 5 0.44780287674244496
25 5 0.8861370596538535
26 5 0.3486289335045538
27 5 0.10703103967311503
28 5 0.427450220438214
29 5 0.509192024945949

0 4 0.027857080454381462
1 4 0.09430974287389972
2 4 0.5249497500398521
3 4 0.10068407852698563
4 4 0.2459386532918585
5 4 0.0882666942676605
6 4 0.2711551946117628
7 4 0.13591136370872442
8 4 0.11640556898394697
9 4 0.18332396882149044
10 4 0.16287283756284665
11 4 0.6187013637847611
12 4 0.5156578286666644
13 4 0.3440043330863895
14 4 0.42725407969455975
15 4 0.3854215611889763
16 4 0.2584525115201585
17 4 0.64025980653478
18 4 0.5411393768382039
19 4 0.2735057082895255
20 4 0.40582537803990165
21 4 0.4031736785035907
22 4 0.3916699196292347
23 4 0.24834666441430955
24 4 0.5324373340381735
25 4 0.3486289335045538
26 4 0.9076753608127559
27 4 0.23835101087659594
28 4 0.5765045938603013
29 4 0.44514299068864344

0 3 0.3065001449890967
1 3 0.21110852294392368
2 3 0.3782889138901933
3 3 0.4099168479404142
4 3 0.16438013412308963
5 3 0.29898944929537913
6 3 0.20834915026984505
7 3 0.10828728653136252
8 3 0.07080656804491565
9 3 0.3294188633386947
10 3 0.11540947814014674
11 3 0.5156578286666644
12 3 1.0
13 3 0.07693756438434989
14 3 0.13880712541212428
15 3 0.2960850590382464
16 3 0.3561354245264943
17 3 0.16150902769915065
18 3 0.5269660158694842
19 3 0.03374546231112619
20 3 0.27257397742694006
21 3 0.0930682078605296
22 3 0.0
23 3 0.03712348282563413
24 3 0.43920073413055055
25 3 0.10703103967311503
26 3 0.23835101087659594
27 3 0.8953831653673641
28 3 0.26794907383534333
29 3 0.3139277664291668

0 2 0.031586821837487074
1 2 0.07407819695529565
2 2 0.3037044935837263
3 2 0.07204181845670693
4 2 0.18652943928919544
5 2 0.07700144091225494
6 2 0.15093685166138315
7 2 0.09932790850543921
8 2 0.06511642739377425
9 2 0.13892482951746696
10 2 0.10747364357704756
11 2 0.3440043330863895
12 2 0.07693756438434989
13 2 0.5468979071935838
14 2 0.35216770096428124
15 2 0.3654969932556079
16 2 0.486368800180709
17 2 0.5425427150419307
18 2 0.5894613717722036
19 2 0.43499507044591973
20 2 0.477221293472692
21 2 0.39925336939839595
22 2 0.4452198319498217
23 2 0.25540255874312673
24 2 0.6146554064637532
25 2 0.427450220438214
26 2 0.5765045938603013
27 2 0.26794907383534333
28 2 0.8214179798170039
29 2 0.5624687297533254

0 1 0.07388087411343593
1 1 0.1242650190639144
2 1 0.31208696296239874
3 1 0.10837368612646954
4 1 0.14444466177307555
5 1 0.1511088145223279
6 1 0.08394280621385206
7 1 0.0706163427712848
8 1 0.03313018638816113
9 1 0.19436617204702686
10 1 0.16220456934123342
11 1 0.42725407969455975
12 1 0.13880712541212428
13 1 0.35216770096428124
14 1 0.5172115986278496
15 1 0.3129545653737796
16 1 0.5989825896146563
17 1 0.5077657794059856
18 1 0.47988334039250924
19 1 0.5015998673801254
20 1 0.6275957924120316
21 1 0.44726776300541604
22 1 0.47309966710560286
23 1 0.15254778986143863
24 1 0.5542622633412823
25 1 0.509192024945949
26 1 0.44514299068864344
27 1 0.3139277664291668
28 1 0.5624687297533254
29 1 0.8883229942003525



==> matrices/second_baseline/vctk_dev_trials_m_concat_mat_norm.txt <==
0 30 0.967656894138463
1 30 0.14645855189600365
2 30 0.09227024491085813
3 30 0.15045230122412445
4 30 0.06815276253227684
5 30 0.12302906376762415
6 30 0.0701763702935484
7 30 0.054903153522316464
8 30 0.03657745123493762
9 30 0.15958208402848933
10 30 0.1117033137725416
11 30 0.20681478895265848
12 30 0.2679106883337427
13 30 0.10799907293257141
14 30 0.13951762932999237
15 30 0.5296069010649309
16 30 0.06550195500164917
17 30 0.03351819599258765
18 30 0.10214538411808358
19 30 0.012511852950891014
20 30 0.033379004985054084
21 30 0.047804380805525064
22 30 0.02408699045745107
23 30 0.019524343258034055
24 30 0.04821483354034829
25 30 0.052412945409780684
26 30 0.04913864619384252
27 30 0.282454817782525
28 30 0.05231833518367712
29 30 0.07929095452773387

0 29 0.14645855189600365
1 29 0.7289746733000168
2 29 0.0489111578012712
3 29 0.3035892355211137
4 29 0.04898386426315381
5 29 0.26583409049349094
6 29 0.02745820550383447
7 29 0.06960339397257456
8 29 0.0006969922377601263
9 29 0.10290161947967422
10 29 0.1163987550792027
11 29 0.19006842498250598
12 29 0.1992209150117814
13 29 0.12931219465399627
14 29 0.2056555646456566
15 29 0.06550195500164917
16 29 0.24436683643977936
17 29 0.0355022088156826
18 29 0.14086438260276776
19 29 0.011726927989624035
20 29 0.04759405571252815
21 29 0.05241150050636935
22 29 0.02924980568449347
23 29 0.052572167235421054
24 29 0.06135273570638541
25 29 0.08737514639627508
26 29 0.06846986470170338
27 29 0.1967288392793763
28 29 0.07154859305706629
29 29 0.08690999444063877

0 28 0.09227024491085813
1 28 0.0489111578012712
2 28 0.7457965675445161
3 28 0.06020970349530553
4 28 0.13141671775898842
5 28 0.06991445552285916
6 28 0.19107103065952527
7 28 0.14223109339565998
8 28 0.07012019763961909
9 28 0.09760447048452228
10 28 0.13680423648628862
11 28 0.1986292240130478
12 28 0.06020154542558966
13 28 0.18971755449718022
14 28 0.10370016991852045
15 28 0.03351819599258765
16 28 0.0355022088156826
17 28 0.5579553551230008
18 28 0.4611980632793445
19 28 0.13934843923794896
20 28 0.20819139288167116
21 28 0.200303158281237
22 28 0.29889172093569943
23 28 0.2877037753223541
24 28 0.3418164488019363
25 28 0.2810064220481669
26 28 0.4207833837148077
27 28 0.41730530814376865
28 28 0.3019141410566456
29 28 0.19593443960305343

0 27 0.15045230122412445
1 27 0.3035892355211137
2 27 0.06020970349530553
3 27 0.9703650135279644
4 27 0.062379661333979576
5 27 0.2402764238402739
6 27 0.0120183606859295
7 27 0.10338370518348779
8 27 0.008653131284590377
9 27 0.1660988233357099
10 27 0.11867640715659489
11 27 0.25211757148985714
12 27 0.2513905435757236
13 27 0.14737772679933617
14 27 0.15590217501516035
15 27 0.10214538411808358
16 27 0.14086438260276776
17 27 0.4611980632793445
18 27 0.44433805057137993
19 27 0.0
20 27 0.05519446968999498
21 27 0.02496465126517334
22 27 0.044477231074110425
23 27 0.06897073028883333
24 27 0.06696422770290691
25 27 0.068854885627384
26 27 0.05252761466797642
27 27 0.28741891081826615
28 27 0.05793174663960431
29 27 0.07338617550512758

0 26 0.06815276253227684
1 26 0.04898386426315381
2 26 0.13141671775898842
3 26 0.062379661333979576
4 26 0.7751429803909465
5 26 0.06358406090932725
6 26 0.18210340043413786
7 26 0.19576875756154483
8 26 0.18568057600763158
9 26 0.12924413238089127
10 26 0.16530821348115282
11 26 0.09686206583557862
12 26 0.04841265268034591
13 26 0.11403333334049816
14 26 0.050989867341931804
15 26 0.012511852950891014
16 26 0.011726927989624035
17 26 0.13934843923794896
18 26 0.0
19 26 0.3219833833012338
20 26 0.14915798079588669
21 26 0.19727060400480328
22 26 0.26786306150154404
23 26 0.3227799855430389
24 26 0.22284447950398611
25 26 0.2369678191389425
26 26 0.19550480235537085
27 26 0.21088186334198072
28 26 0.16997542269399393
29 26 0.1275184062039771

0 25 0.12302906376762415
1 25 0.26583409049349094
2 25 0.06991445552285916
3 25 0.2402764238402739
4 25 0.06358406090932725
5 25 0.7229020582864799
6 25 0.04776690653214329
7 25 0.10069932463560276
8 25 0.0
9 25 0.21476812561596736
10 25 0.08547734684374227
11 25 0.2635204885594129
12 25 0.1759815822428966
13 25 0.06753563350944712
14 25 0.16753001907813653
15 25 0.033379004985054084
16 25 0.04759405571252815
17 25 0.20819139288167116
18 25 0.05519446968999498
19 25 0.14915798079588669
20 25 0.18658233257390708
21 25 0.0898730457491566
22 25 0.056726147896075066
23 25 0.08479365703929238
24 25 0.1514020380297596
25 25 0.09870517215474103
26 25 0.0913578719591164
27 25 0.2633925698818952
28 25 0.06920063743474245
29 25 0.11595882161134971

0 24 0.0701763702935484
1 24 0.02745820550383447
2 24 0.19107103065952527
3 24 0.0120183606859295
4 24 0.18210340043413786
5 24 0.04776690653214329
6 24 0.6604655952698201
7 24 0.06799253528859903
8 24 0.08752174617231863
9 24 0.07738808127651199
10 24 0.1308175003542943
11 24 0.13817838132748592
12 24 0.07215238500666772
13 24 0.10378261745726841
14 24 0.08281311696755508
15 24 0.047804380805525064
16 24 0.05241150050636935
17 24 0.200303158281237
18 24 0.02496465126517334
19 24 0.19727060400480328
20 24 0.0898730457491566
21 24 0.5308112857658016
22 24 0.30251705577905297
23 24 0.4317516327383704
24 24 0.36877791881537136
25 24 0.330988602327634
26 24 0.425510228303171
27 24 0.40276485529800327
28 24 0.3171941419400016
29 24 0.16121562222129784

0 23 0.054903153522316464
1 23 0.06960339397257456
2 23 0.14223109339565998
3 23 0.10338370518348779
4 23 0.19576875756154483
5 23 0.10069932463560276
6 23 0.06799253528859903
7 23 0.6111023447788118
8 23 0.14915398602973842
9 23 0.0690261761960552
10 23 0.12005644507047294
11 23 0.14188514551906964
12 23 0.03977859333277679
13 23 0.1251570223679583
14 23 0.07116404287785055
15 23 0.02408699045745107
16 23 0.02924980568449347
17 23 0.29889172093569943
18 23 0.044477231074110425
19 23 0.26786306150154404
20 23 0.056726147896075066
21 23 0.30251705577905297
22 23 0.2893135891845489
23 23 0.19310949277252162
24 23 0.16124738855503934
25 23 0.11758967871460795
26 23 0.13666470556090762
27 23 0.13531108455222507
28 23 0.10750681618283602
29 23 0.051904918739766506

0 22 0.03657745123493762
1 22 0.0006969922377601263
2 22 0.07012019763961909
3 22 0.008653131284590377
4 22 0.18568057600763158
5 22 0.0
6 22 0.08752174617231863
7 22 0.14915398602973842
8 22 0.8445381855730564
9 22 0.08033830126086408
10 22 0.0753105107007595
11 22 0.061404453496029514
12 22 0.028510483922506547
13 22 0.06520481279858388
14 22 0.013955537618662844
15 22 0.019524343258034055
16 22 0.052572167235421054
17 22 0.2877037753223541
18 22 0.06897073028883333
19 22 0.3227799855430389
20 22 0.08479365703929238
21 22 0.4317516327383704
22 22 0.19310949277252162
23 22 0.8710917301731298
24 22 0.20276538470240152
25 22 0.12774765231390353
26 22 0.19460693143900318
27 22 0.17197740589576624
28 22 0.14883839849939245
29 22 0.04535782046001461

0 21 0.15958208402848933
1 21 0.10290161947967422
2 21 0.09760447048452228
3 21 0.1660988233357099
4 21 0.12924413238089127
5 21 0.21476812561596736
6 21 0.07738808127651199
7 21 0.0690261761960552
8 21 0.08033830126086408
9 21 0.8239937499291395
10 21 0.07996494059488153
11 21 0.21724686398250695
12 21 0.18546778345712694
13 21 0.15339014613089583
14 21 0.05968208313269292
15 21 0.04821483354034829
16 21 0.06135273570638541
17 21 0.3418164488019363
18 21 0.06696422770290691
19 21 0.22284447950398611
20 21 0.1514020380297596
21 21 0.36877791881537136
22 21 0.16124738855503934
23 21 0.20276538470240152
24 21 0.41795441899343533
25 21 0.15372485567261723
26 21 0.2103010217105297
27 21 0.4687341750109337
28 21 0.14376782399518476
29 21 0.1726960744871417

0 20 0.1117033137725416
1 20 0.1163987550792027
2 20 0.13680423648628862
3 20 0.11867640715659489
4 20 0.16530821348115282
5 20 0.08547734684374227
6 20 0.1308175003542943
7 20 0.12005644507047294
8 20 0.0753105107007595
9 20 0.07996494059488153
10 20 0.5329832451117449
11 20 0.1368997915135493
12 20 0.11751714718019333
13 20 0.17186853150874382
14 20 0.10651159442379995
15 20 0.052412945409780684
16 20 0.08737514639627508
17 20 0.2810064220481669
18 20 0.068854885627384
19 20 0.2369678191389425
20 20 0.09870517215474103
21 20 0.330988602327634
22 20 0.11758967871460795
23 20 0.12774765231390353
24 20 0.15372485567261723
25 20 0.3194655665685296
26 20 0.18918446837738614
27 20 0.24472678511381157
28 20 0.13824908372952152
29 20 0.12150138637266192

0 19 0.20681478895265848
1 19 0.19006842498250598
2 19 0.1986292240130478
3 19 0.25211757148985714
4 19 0.09686206583557862
5 19 0.2635204885594129
6 19 0.13817838132748592
7 19 0.14188514551906964
8 19 0.061404453496029514
9 19 0.21724686398250695
10 19 0.1368997915135493
11 19 0.7650803366332617
12 19 0.16951801304985947
13 19 0.18006615486172606
14 19 0.16212951377798251
15 19 0.04913864619384252
16 19 0.06846986470170338
17 19 0.4207833837148077
18 19 0.05252761466797642
19 19 0.19550480235537085
20 19 0.0913578719591164
21 19 0.425510228303171
22 19 0.13666470556090762
23 19 0.19460693143900318
24 19 0.2103010217105297
25 19 0.18918446837738614
26 19 0.358388110618831
27 19 0.40929873611808043
28 19 0.2653771363563175
29 19 0.18856220182330963

0 18 0.2679106883337427
1 18 0.1992209150117814
2 18 0.06020154542558966
3 18 0.2513905435757236
4 18 0.04841265268034591
5 18 0.1759815822428966
6 18 0.07215238500666772
7 18 0.03977859333277679
8 18 0.028510483922506547
9 18 0.18546778345712694
10 18 0.11751714718019333
11 18 0.16951801304985947
12 18 1.0
13 18 0.09247651334445534
14 18 0.1363783329757762
15 18 0.282454817782525
16 18 0.1967288392793763
17 18 0.41730530814376865
18 18 0.28741891081826615
19 18 0.21088186334198072
20 18 0.2633925698818952
21 18 0.40276485529800327
22 18 0.13531108455222507
23 18 0.17197740589576624
24 18 0.4687341750109337
25 18 0.24472678511381157
26 18 0.40929873611808043
27 18 1.0
28 18 0.1729429790541138
29 18 0.15119746055600142

0 17 0.10799907293257141
1 17 0.12931219465399627
2 17 0.18971755449718022
3 17 0.14737772679933617
4 17 0.11403333334049816
5 17 0.06753563350944712
6 17 0.10378261745726841
7 17 0.1251570223679583
8 17 0.06520481279858388
9 17 0.15339014613089583
10 17 0.17186853150874382
11 17 0.18006615486172606
12 17 0.09247651334445534
13 17 0.5835917218524551
14 17 0.09505635443265355
15 17 0.05231833518367712
16 17 0.07154859305706629
17 17 0.3019141410566456
18 17 0.05793174663960431
19 17 0.16997542269399393
20 17 0.06920063743474245
21 17 0.3171941419400016
22 17 0.10750681618283602
23 17 0.14883839849939245
24 17 0.14376782399518476
25 17 0.13824908372952152
26 17 0.2653771363563175
27 17 0.1729429790541138
28 17 0.6131234277181865
29 17 0.2672858315055279

0 16 0.13951762932999237
1 16 0.2056555646456566
2 16 0.10370016991852045
3 16 0.15590217501516035
4 16 0.050989867341931804
5 16 0.16753001907813653
6 16 0.08281311696755508
7 16 0.07116404287785055
8 16 0.013955537618662844
9 16 0.05968208313269292
10 16 0.10651159442379995
11 16 0.16212951377798251
12 16 0.1363783329757762
13 16 0.09505635443265355
14 16 0.5894078670471264
15 16 0.07929095452773387
16 16 0.08690999444063877
17 16 0.19593443960305343
18 16 0.07338617550512758
19 16 0.1275184062039771
20 16 0.11595882161134971
21 16 0.16121562222129784
22 16 0.051904918739766506
23 16 0.04535782046001461
24 16 0.1726960744871417
25 16 0.12150138637266192
26 16 0.18856220182330963
27 16 0.15119746055600142
28 16 0.2672858315055279
29 16 0.27774330003869907

0 15 0.5296069010649309
1 15 0.06550195500164917
2 15 0.03351819599258765
3 15 0.10214538411808358
4 15 0.012511852950891014
5 15 0.033379004985054084
6 15 0.047804380805525064
7 15 0.02408699045745107
8 15 0.019524343258034055
9 15 0.04821483354034829
10 15 0.052412945409780684
11 15 0.04913864619384252
12 15 0.282454817782525
13 15 0.05231833518367712
14 15 0.07929095452773387
15 15 1.0
16 15 0.10094835124045798
17 15 0.43761820471610346
18 15 0.34883909293025733
19 15 0.09500159997432463
20 15 0.08239752463174983
21 15 0.4145513499916917
22 15 0.09911367346504962
23 15 0.1414243610813047
24 15 0.2413494610011659
25 15 0.4553766617261938
26 15 0.47235807435403493
27 15 0.3168403788153438
28 15 0.35390007688996616
29 15 0.10462399562026567

0 14 0.06550195500164917
1 14 0.24436683643977936
2 14 0.0355022088156826
3 14 0.14086438260276776
4 14 0.011726927989624035
5 14 0.04759405571252815
6 14 0.05241150050636935
7 14 0.02924980568449347
8 14 0.052572167235421054
9 14 0.06135273570638541
10 14 0.08737514639627508
11 14 0.06846986470170338
12 14 0.1967288392793763
13 14 0.07154859305706629
14 14 0.08690999444063877
15 14 0.10094835124045798
16 14 0.6534994726923986
17 14 0.14463503961628427
18 14 0.364582165081967
19 14 0.32756390309562416
20 14 0.4600908788175893
21 14 0.14333732025753518
22 14 0.20409109130628098
23 14 0.0090632030737486
24 14 0.2823439089360754
25 14 0.22683217641557407
26 14 0.230705396716727
27 14 0.26775935914508664
28 14 0.3466763672198314
29 14 0.45402502104291836

0 13 0.03351819599258765
1 13 0.0355022088156826
2 13 0.5579553551230008
3 13 0.4611980632793445
4 13 0.13934843923794896
5 13 0.20819139288167116
6 13 0.200303158281237
7 13 0.29889172093569943
8 13 0.2877037753223541
9 13 0.3418164488019363
10 13 0.2810064220481669
11 13 0.4207833837148077
12 13 0.41730530814376865
13 13 0.3019141410566456
14 13 0.19593443960305343
15 13 0.43761820471610346
16 13 0.14463503961628427
17 13 0.8174249699100732
18 13 0.3212280647563919
19 13 0.3534857915140607
20 13 0.20081724826699252
21 13 0.5503525014507453
22 13 0.3687173282156299
23 13 0.34065123977527145
24 13 0.3715053892352929
25 13 0.46192119651032987
26 13 0.5318065062202855
27 13 0.16183393887765946
28 13 0.49492387369972496
29 13 0.26512212074353014

0 12 0.10214538411808358
1 12 0.14086438260276776
2 12 0.4611980632793445
3 12 0.44433805057137993
4 12 0.0
5 12 0.05519446968999498
6 12 0.02496465126517334
7 12 0.044477231074110425
8 12 0.06897073028883333
9 12 0.06696422770290691
10 12 0.068854885627384
11 12 0.05252761466797642
12 12 0.28741891081826615
13 12 0.05793174663960431
14 12 0.07338617550512758
15 12 0.34883909293025733
16 12 0.364582165081967
17 12 0.3212280647563919
18 12 0.8168864454913355
19 12 0.09944095214262262
20 12 0.24563619232177866
21 12 0.18288931158642655
22 12 0.1791217596033509
23 12 0.08507737650227931
24 12 0.4212959763751792
25 12 0.31698296326236064
26 12 0.5359986351433692
27 12 0.4072574076288777
28 12 0.437690473521959
29 12 0.2405563982539154

0 11 0.012511852950891014
1 11 0.011726927989624035
2 11 0.13934843923794896
3 11 0.0
4 11 0.3219833833012338
5 11 0.14915798079588669
6 11 0.19727060400480328
7 11 0.26786306150154404
8 11 0.3227799855430389
9 11 0.22284447950398611
10 11 0.2369678191389425
11 11 0.19550480235537085
12 11 0.21088186334198072
13 11 0.16997542269399393
14 11 0.1275184062039771
15 11 0.09500159997432463
16 11 0.32756390309562416
17 11 0.3534857915140607
18 11 0.09944095214262262
19 11 0.739166807202579
20 11 0.40763396157584403
21 11 0.40868605696586185
22 11 0.4235707120774025
23 11 0.27127042533396056
24 11 0.2813066633601025
25 11 0.2872939393773703
26 11 0.1601581660679723
27 11 0.04378766819936546
28 11 0.3454901877837784
29 11 0.38117691941778126

0 10 0.033379004985054084
1 10 0.04759405571252815
2 10 0.20819139288167116
3 10 0.05519446968999498
4 10 0.14915798079588669
5 10 0.18658233257390708
6 10 0.0898730457491566
7 10 0.056726147896075066
8 10 0.08479365703929238
9 10 0.1514020380297596
10 10 0.09870517215474103
11 10 0.0913578719591164
12 10 0.2633925698818952
13 10 0.06920063743474245
14 10 0.11595882161134971
15 10 0.08239752463174983
16 10 0.4600908788175893
17 10 0.20081724826699252
18 10 0.24563619232177866
19 10 0.40763396157584403
20 10 0.6667033660034256
21 10 0.19814404774465108
22 10 0.3246227181494084
23 10 0.020492399055122495
24 10 0.33606717657763935
25 10 0.17904907368698175
26 10 0.24395012966362295
27 10 0.21006351990371627
28 10 0.2884456747108066
29 10 0.44387792473296134

0 9 0.047804380805525064
1 9 0.05241150050636935
2 9 0.200303158281237
3 9 0.02496465126517334
4 9 0.19727060400480328
5 9 0.0898730457491566
6 9 0.5308112857658016
7 9 0.30251705577905297
8 9 0.4317516327383704
9 9 0.36877791881537136
10 9 0.330988602327634
11 9 0.425510228303171
12 9 0.40276485529800327
13 9 0.3171941419400016
14 9 0.16121562222129784
15 9 0.4145513499916917
16 9 0.14333732025753518
17 9 0.5503525014507453
18 9 0.18288931158642655
19 9 0.40868605696586185
20 9 0.19814404774465108
21 9 0.816951325631847
22 9 0.3075211381453085
23 9 0.3487072991851578
24 9 0.2965207614680603
25 9 0.438750411480769
26 9 0.4094604280442438
27 9 0.11501837547377933
28 9 0.4095943434628336
29 9 0.24073761889779768

0 8 0.02408699045745107
1 8 0.02924980568449347
2 8 0.29889172093569943
3 8 0.044477231074110425
4 8 0.26786306150154404
5 8 0.056726147896075066
6 8 0.30251705577905297
7 8 0.2893135891845489
8 8 0.19310949277252162
9 8 0.16124738855503934
10 8 0.11758967871460795
11 8 0.13666470556090762
12 8 0.13531108455222507
13 8 0.10750681618283602
14 8 0.051904918739766506
15 8 0.09911367346504962
16 8 0.20409109130628098
17 8 0.3687173282156299
18 8 0.1791217596033509
19 8 0.4235707120774025
20 8 0.3246227181494084
21 8 0.3075211381453085
22 8 0.5840770853079902
23 8 0.31414292882805395
24 8 0.30916429003404966
25 8 0.24790587787183604
26 8 0.3103929754102301
27 8 0.055555526731383705
28 8 0.34140460636778364
29 8 0.22879842518878674

0 7 0.019524343258034055
1 7 0.052572167235421054
2 7 0.2877037753223541
3 7 0.06897073028883333
4 7 0.3227799855430389
5 7 0.08479365703929238
6 7 0.4317516327383704
7 7 0.19310949277252162
8 7 0.8710917301731298
9 7 0.20276538470240152
10 7 0.12774765231390353
11 7 0.19460693143900318
12 7 0.17197740589576624
13 7 0.14883839849939245
14 7 0.04535782046001461
15 7 0.1414243610813047
16 7 0.0090632030737486
17 7 0.34065123977527145
18 7 0.08507737650227931
19 7 0.27127042533396056
20 7 0.020492399055122495
21 7 0.3487072991851578
22 7 0.31414292882805395
23 7 0.7479831169187356
24 7 0.2940278254059842
25 7 0.23905787269215617
26 7 0.24180168407271851
27 7 0.022362062305641143
28 7 0.2964410614881761
29 7 0.0

0 6 0.04821483354034829
1 6 0.06135273570638541
2 6 0.3418164488019363
3 6 0.06696422770290691
4 6 0.22284447950398611
5 6 0.1514020380297596
6 6 0.36877791881537136
7 6 0.16124738855503934
8 6 0.20276538470240152
9 6 0.41795441899343533
10 6 0.15372485567261723
11 6 0.2103010217105297
12 6 0.4687341750109337
13 6 0.14376782399518476
14 6 0.1726960744871417
15 6 0.2413494610011659
16 6 0.2823439089360754
17 6 0.3715053892352929
18 6 0.4212959763751792
19 6 0.2813066633601025
20 6 0.33606717657763935
21 6 0.2965207614680603
22 6 0.30916429003404966
23 6 0.2940278254059842
24 6 0.6876757947446552
25 6 0.31538238329335994
26 6 0.47554884274124953
27 6 0.36325696489005327
28 6 0.46225992864091303
29 6 0.2999502927988956

0 5 0.052412945409780684
1 5 0.08737514639627508
2 5 0.2810064220481669
3 5 0.068854885627384
4 5 0.2369678191389425
5 5 0.09870517215474103
6 5 0.330988602327634
7 5 0.11758967871460795
8 5 0.12774765231390353
9 5 0.15372485567261723
10 5 0.3194655665685296
11 5 0.18918446837738614
12 5 0.24472678511381157
13 5 0.13824908372952152
14 5 0.12150138637266192
15 5 0.4553766617261938
16 5 0.22683217641557407
17 5 0.46192119651032987
18 5 0.31698296326236064
19 5 0.2872939393773703
20 5 0.17904907368698175
21 5 0.438750411480769
22 5 0.24790587787183604
23 5 0.23905787269215617
24 5 0.31538238329335994
25 5 0.6232423226212286
26 5 0.4201294108833683
27 5 0.2114220712483323
28 5 0.39566909454541394
29 5 0.24148254314347653

0 4 0.04913864619384252
1 4 0.06846986470170338
2 4 0.4207833837148077
3 4 0.05252761466797642
4 4 0.19550480235537085
5 4 0.0913578719591164
6 4 0.425510228303171
7 4 0.13666470556090762
8 4 0.19460693143900318
9 4 0.2103010217105297
10 4 0.18918446837738614
11 4 0.358388110618831
12 4 0.40929873611808043
13 4 0.2653771363563175
14 4 0.18856220182330963
15 4 0.47235807435403493
16 4 0.230705396716727
17 4 0.5318065062202855
18 4 0.5359986351433692
19 4 0.1601581660679723
20 4 0.24395012966362295
21 4 0.4094604280442438
22 4 0.3103929754102301
23 4 0.24180168407271851
24 4 0.47554884274124953
25 4 0.4201294108833683
26 4 0.8266912500539164
27 4 0.2682782408549345
28 4 0.5316300527094627
29 4 0.19501779228411034

0 3 0.282454817782525
1 3 0.1967288392793763
2 3 0.41730530814376865
3 3 0.28741891081826615
4 3 0.21088186334198072
5 3 0.2633925698818952
6 3 0.40276485529800327
7 3 0.13531108455222507
8 3 0.17197740589576624
9 3 0.4687341750109337
10 3 0.24472678511381157
11 3 0.40929873611808043
12 3 1.0
13 3 0.1729429790541138
14 3 0.15119746055600142
15 3 0.3168403788153438
16 3 0.26775935914508664
17 3 0.16183393887765946
18 3 0.4072574076288777
19 3 0.04378766819936546
20 3 0.21006351990371627
21 3 0.11501837547377933
22 3 0.055555526731383705
23 3 0.022362062305641143
24 3 0.36325696489005327
25 3 0.2114220712483323
26 3 0.2682782408549345
27 3 0.6973702478736254
28 3 0.2988735700819303
29 3 0.1828430870138267

0 2 0.05231833518367712
1 2 0.07154859305706629
2 2 0.3019141410566456
3 2 0.05793174663960431
4 2 0.16997542269399393
5 2 0.06920063743474245
6 2 0.3171941419400016
7 2 0.10750681618283602
8 2 0.14883839849939245
9 2 0.14376782399518476
10 2 0.13824908372952152
11 2 0.2653771363563175
12 2 0.1729429790541138
13 2 0.6131234277181865
14 2 0.2672858315055279
15 2 0.35390007688996616
16 2 0.3466763672198314
17 2 0.49492387369972496
18 2 0.437690473521959
19 2 0.3454901877837784
20 2 0.2884456747108066
21 2 0.4095943434628336
22 2 0.34140460636778364
23 2 0.2964410614881761
24 2 0.46225992864091303
25 2 0.39566909454541394
26 2 0.5316300527094627
27 2 0.2988735700819303
28 2 0.7146684564374575
29 2 0.2860394788838025

0 1 0.07929095452773387
1 1 0.08690999444063877
2 1 0.19593443960305343
3 1 0.07338617550512758
4 1 0.1275184062039771
5 1 0.11595882161134971
6 1 0.16121562222129784
7 1 0.051904918739766506
8 1 0.04535782046001461
9 1 0.1726960744871417
10 1 0.12150138637266192
11 1 0.18856220182330963
12 1 0.15119746055600142
13 1 0.2672858315055279
14 1 0.27774330003869907
15 1 0.10462399562026567
16 1 0.45402502104291836
17 1 0.26512212074353014
18 1 0.2405563982539154
19 1 0.38117691941778126
20 1 0.44387792473296134
21 1 0.24073761889779768
22 1 0.22879842518878674
23 1 0.0
24 1 0.2999502927988956
25 1 0.24148254314347653
26 1 0.19501779228411034
27 1 0.1828430870138267
28 1 0.2860394788838025
29 1 0.6379195775520913


